Range Membership Inference Attacks

Machine learning models can leak private information about their training data. The standard methods to measure this privacy risk, based on membership inference attacks (MIAs), only check if a given data point \textit{exactly} matches a training point, neglecting the potential of similar or partially overlapping memorized data revealing the same private information. To address this issue, we introduce the class of range membership inference attacks (RaMIAs), testing if the model was trained on any data in a specified range (defined based on the semantics of privacy). We formulate the RaMIAs game and design a principled statistical test for its composite hypotheses. We show that RaMIAs can capture privacy loss more accurately and comprehensively than MIAs on various types of data, such as tabular, image, and language. RaMIA paves the way for more comprehensive and meaningful privacy auditing of machine learning algorithms.

==> data/agnews/corr.csv <==
x,y
0.164,0.524
0.636,0.139
0.545,0.559
0.565,0.867
0.399,0.391
0.816,0.547
0.549,0.513
0.893,0.944
0.917,0.751
0.366,0.356
0.398,0.311
0.374,0.337
0.298,0.546
0.86,0.751
0.825,0.936
0.938,0.954
0.858,0.493
0.782,0.95
0.744,0.56
0.724,0.758
0.687,0.379
0.631,0.743
0.835,0.702
0.753,0.878
0.375,0.613
0.709,0.824
0.717,0.743
0.9,0.892
0.228,0.195
0.64,0.79
0.018,0.01
0.237,0.126
0.319,0.506
0.682,0.723
0.631,0.545
0.629,0.655
0.287,0.522
0.709,0.817
0.332,0.408
0.573,0.625
0.709,0.848
0.395,0.571
0.503,0.698
0.017,0.055
0.695,0.748
0.55,0.782
0.581,0.645
0.711,0.636
0.654,0.538
0.571,0.617
0.665,0.827
0.485,0.761
0.07,0.155
0.794,0.648
0.967,0.983
0.491,0.71
0.962,0.971
0.507,0.349
0.964,0.983
0.952,0.971
0.883,0.857
0.097,0.223
0.709,0.744
0.329,0.423
0.952,0.963
0.585,0.764
0.768,0.959
0.609,0.614
0.749,0.754
0.711,0.164
0.485,0.352
0.937,0.964
0.585,0.71
0.207,0.216
0.948,0.981
0.8,0.561
0.713,0.605
0.931,0.924
0.379,0.517
0.616,0.682
0.968,0.984
0.709,0.897
0.322,0.684
0.371,0.617
0.968,0.981
0.533,0.507
0.508,0.268
0.553,0.775
0.456,0.368
0.054,0.032
0.978,0.994
0.913,0.461
0.448,0.309
0.543,0.175
0.788,0.87
0.012,0.015
0.851,0.745
0.166,0.197
0.982,0.981
0.982,0.983
0.363,0.499
0.319,0.502
0.975,0.971
0.478,0.453
0.952,0.919
0.821,0.477
0.308,0.238
0.953,0.906
0.527,0.894
0.908,0.841
0.423,0.622
0.636,0.36
0.706,0.788
0.829,0.92
0.83,0.882
0.629,0.838
0.374,0.242
0.092,0.081
0.961,0.971
0.527,0.441
0.839,0.943
0.101,0.1
0.911,0.857
0.17,0.009
0.97,0.98
0.485,0.771
0.336,0.286
0.569,0.303
0.664,0.661
0.122,0.277
0.242,0.109
0.861,0.953
0.636,0.098
0.34,0.782
0.94,0.874
0.487,0.673
0.419,0.243
0.636,0.832
0.383,0.329
0.696,0.877
0.811,0.953
0.755,0.892
0.884,0.854
0.762,0.559
0.636,0.937
0.66,0.845
0.968,0.777
0.043,0.095
0.689,0.643
0.175,0.096
0.354,0.332
0.544,0.613
0.544,0.434
0.865,0.782
0.623,0.818
0.858,0.71
0.646,0.718
0.612,0.346
0.537,0.805
0.715,0.79
0.725,0.695
0.117,0.163
0.94,0.98
0.79,0.831
0.456,0.539
0.9,0.825
0.82,0.67
0.715,0.741
0.825,0.768
0.666,0.54
0.825,0.892
0.56,0.69
0.823,0.729
0.187,0.343
0.473,0.324
0.215,0.522
0.181,0.311
0.94,0.64
0.76,0.846
0.667,0.825
0.389,0.425
0.278,0.338
0.889,0.817
0.95,0.906
0.669,0.825
0.242,0.211
0.74,0.88
0.216,0.503
0.696,0.713
0.336,0.539
0.041,0.034
0.027,0.008
0.365,0.684
0.638,0.702
0.639,0.604
0.447,0.782
0.151,0.194
0.868,0.454
0.235,0.532
0.214,0.117
0.724,0.818
0.672,0.788
0.788,0.531
0.76,0.892
0.274,0.454
0.274,0.546
0.47,0.533
0.795,0.237
0.928,0.909
0.751,0.904
0.003,0.01
0.827,0.715
0.964,0.981
0.187,0.236
0.848,0.861
0.352,0.436
0.897,0.381
0.713,0.817
0.374,0.682
0.075,0.126
0.839,0.8
0.829,0.895
0.94,0.974
0.444,0.634
0.325,0.477
0.932,0.834
0.594,0.523
0.655,0.845
0.724,0.79
0.93,0.682
0.158,0.362
0.616,0.835
0.241,0.317
0.829,0.924
0.34,0.435
0.825,0.682
0.725,0.585
0.119,0.136
0.738,0.943
0.502,0.57
0.995,0.981
0.407,0.463
0.056,0.039
0.661,0.764
0.421,0.69
0.903,0.969
0.478,0.46
0.155,0.282
0.219,0.192
0.821,0.818
0.122,0.281
0.957,0.953
0.86,0.94
0.785,0.876
0.358,0.12
0.562,0.648
0.217,0.439
0.076,0.117
0.616,0.919
0.952,0.857
0.301,0.166
0.921,0.937
0.808,0.534
0.196,0.124
0.34,0.368
0.968,0.984
0.938,0.98
0.283,0.383
0.636,0.794
0.981,0.984
0.544,0.741
0.762,0.881
0.303,0.138
0.647,0.724
0.542,0.509
0.779,0.748
0.984,0.983
0.731,0.741
0.569,0.818
0.294,0.538
0.119,0.13
0.342,0.512
0.464,0.424
0.803,0.902
0.14,0.411
0.532,0.661
0.549,0.828
0.836,0.614
0.827,0.316
0.857,0.817
0.522,0.628
0.914,0.938
0.437,0.624
0.744,0.718
0.912,0.597
0.825,0.242
0.6,0.447
0.258,0.433
0.241,0.152
0.145,0.33
0.712,0.437
0.235,0.408
0.483,0.54
0.299,0.424
0.342,0.46
0.968,0.825
0.636,0.261
0.237,0.109
0.678,0.615
0.639,0.349
0.298,0.648
0.474,0.323
0.164,0.226
0.622,0.403
0.738,0.327
0.81,0.798
0.636,0.772
0.643,0.592
0.912,0.937
0.635,0.842
0.805,0.919
0.696,0.347
0.88,0.969
0.493,0.455
0.774,0.638
0.54,0.632
0.763,0.922
0.317,0.242
0.42,0.368
0.709,0.143
0.838,0.438
0.456,0.715
0.678,0.625
0.26,0.144
0.652,0.498
0.294,0.348
0.445,0.777
0.711,0.817
0.281,0.392
0.919,0.346
0.29,0.153
0.434,0.433
0.723,0.734
0.919,0.953
0.077,0.087
0.613,0.433
0.926,0.969
0.728,0.611
0.962,0.98
0.835,0.789
0.411,0.54
0.485,0.675
0.98,0.983
0.54,0.817
0.352,0.116
0.89,0.963
0.917,0.946
0.333,0.435
0.642,0.611
0.327,0.065
0.654,0.838
0.543,0.228
0.498,0.62
0.222,0.39
0.831,0.67
0.529,0.295
0.636,0.671
0.579,0.524
0.297,0.662
0.389,0.093
0.758,0.453
0.937,0.055
0.915,0.79
0.603,0.768
0.257,0.286
0.175,0.252
0.941,0.956
0.96,0.881
0.476,0.399
0.792,0.648
0.611,0.502
0.964,0.98
0.242,0.364
0.678,0.686
0.774,0.575
0.796,0.828
0.542,0.769
0.789,0.937
0.562,0.777
0.532,0.812
0.884,0.837
0.412,0.528
0.363,0.337
0.4,0.684
0.763,0.31
0.295,0.366
0.905,0.942
0.884,0.703
0.988,0.924
0.867,0.79
0.825,0.942
0.513,0.636
0.909,0.967
0.934,0.978
0.926,0.98
0.371,0.478
0.722,0.684
0.546,0.674
0.465,0.769
0.829,0.936
0.187,0.163
0.457,0.561
0.336,0.562
0.342,0.694
0.272,0.236
0.97,0.815
0.823,0.816
0.474,0.577
0.589,0.888
0.437,0.539
0.068,0.108
0.567,0.846
0.643,0.376
0.684,0.784
0.782,0.769
0.919,0.854
0.942,0.969
0.717,0.889
0.804,0.688
0.242,0.433
0.456,0.272
0.195,0.258
0.82,0.897
0.657,0.805
0.055,0.142
0.638,0.745
0.755,0.901
0.542,0.211
0.871,0.892
0.681,0.682
0.766,0.831
0.41,0.438
0.457,0.439
0.735,0.884
0.938,0.901
0.473,0.503
0.66,0.715
0.31,0.305
0.242,0.233
0.718,0.854
0.222,0.252
0.462,0.714
0.709,0.709
0.348,0.201
0.83,0.897
0.689,0.62
0.423,0.608
0.495,0.646
0.434,0.727
0.086,0.138
0.862,0.845
0.281,0.325
0.661,0.337
0.983,0.983
0.068,0.057
0.366,0.705
0.329,0.36
0.277,0.212
0.521,0.523
0.661,0.902
0.613,0.768
0.054,0.081
0.474,0.194
0.549,0.828
0.588,0.782
0.542,0.159
0.364,0.367
0.641,0.846
0.249,0.491
0.862,0.761
0.617,0.509
0.86,0.406
0.814,0.352
0.981,0.972
0.189,0.461
0.187,0.339
0.942,0.93
0.931,0.961
0.053,0.049
0.667,0.691
0.616,0.295
0.231,0.294
0.82,0.939
0.544,0.555
0.636,0.585
0.444,0.679
0.94,0.953
0.902,0.741
0.29,0.408
0.684,0.77
0.517,0.47
0.76,0.662
0.76,0.86
0.814,0.901
0.972,0.851
0.463,0.578
0.683,0.385
0.906,0.941
0.229,0.279
0.682,0.743
0.654,0.654
0.917,0.954
0.54,0.417
0.179,0.362
0.252,0.436
0.706,0.837
0.495,0.781
0.365,0.524
0.768,0.445
0.713,0.79
0.41,0.391
0.352,0.199
0.396,0.403
0.279,0.324
0.334,0.393
0.947,0.972
0.899,0.895
0.456,0.587
0.041,0.132
0.783,0.503
0.742,0.769
0.724,0.471
0.126,0.274
0.851,0.762
0.579,0.791
0.232,0.303
0.945,0.896
0.517,0.698
0.508,0.724
0.483,0.636
0.426,0.585
0.485,0.595
0.619,0.846
0.869,0.941
0.94,0.881
0.407,0.498
0.418,0.531
0.86,0.953
0.032,0.111
0.77,0.942
0.998,0.981
0.893,0.942
0.656,0.613
0.374,0.473
0.92,0.72
0.943,0.981
0.295,0.111
0.209,0.383
0.858,0.965
0.51,0.411
0.954,0.899
0.069,0.019
0.226,0.314
0.563,0.671
0.851,0.721
0.353,0.299
0.646,0.863
0.633,0.531
0.629,0.79
0.259,0.402
0.809,0.938
0.622,0.517
0.748,0.843
0.362,0.337
0.342,0.568
0.536,0.69
0.462,0.295
0.724,0.684
0.829,0.843
0.224,0.161
0.49,0.433
0.543,0.642
0.212,0.349
0.094,0.076
0.983,0.983
0.639,0.721
0.825,0.943
0.003,0.024
0.731,0.629
0.447,0.337
0.699,0.69
0.684,0.795
0.8,0.784
0.646,0.807
0.462,0.638
0.122,0.337
0.587,0.747
0.804,0.627
0.284,0.254
0.308,0.393
0.341,0.724
0.945,0.845
0.243,0.501
0.287,0.373
0.672,0.792
0.77,0.892
0.559,0.861
0.281,0.485
0.86,0.861
0.483,0.603
0.124,0.005
0.835,0.538
0.926,0.816
0.918,0.913
0.348,0.376
0.757,0.883
0.647,0.85
0.213,0.28
0.861,0.942
0.1,0.241
0.785,0.711
0.829,0.766
0.578,0.713
0.448,0.623
0.788,0.907
0.209,0.076
0.696,0.498
0.901,0.896
0.884,0.727
0.829,0.828
0.698,0.493
0.588,0.298
0.269,0.405
0.483,0.498
0.56,0.817
0.97,0.967
0.96,0.981
0.796,0.924
0.493,0.62
0.541,0.673
0.136,0.112
0.407,0.679
0.762,0.775
0.902,0.477
0.709,0.572
0.659,0.698
0.974,0.86
0.243,0.362
0.838,0.942
0.092,0.128
0.549,0.477
0.175,0.065
0.6,0.779
0.805,0.596
0.132,0.194
0.25,0.252
0.484,0.233
0.371,0.139
0.94,0.965
0.507,0.533
0.724,0.818
0.699,0.544
0.655,0.751
0.751,0.816
0.401,0.523
0.393,0.684
0.007,0.022
0.342,0.341
0.989,0.997
0.127,0.339
0.094,0.11
0.257,0.326
0.86,0.953
0.242,0.145
0.54,0.546
0.715,0.662
0.896,0.915
0.914,0.923
0.724,0.817
0.703,0.674
0.81,0.953
0.825,0.578
0.788,0.636
0.175,0.399
0.295,0.497
0.998,0.984
0.498,0.894
0.281,0.188
0.6,0.729
0.888,0.944
0.274,0.425
0.143,0.197
0.248,0.545
0.654,0.825
0.532,0.243
0.029,0.061
0.378,0.474
0.725,0.702
0.9,0.966
0.292,0.236
0.635,0.751
0.968,0.943
0.631,0.863
0.981,0.98
0.968,0.97
0.717,0.724
0.613,0.513
0.403,0.469
0.443,0.679
0.331,0.296
0.882,0.534
0.449,0.584
0.862,0.837
0.407,0.414
0.711,0.685
0.106,0.022
0.181,0.326
0.988,0.994
0.491,0.795
0.336,0.108
0.144,0.294
0.902,0.629
0.548,0.686
0.924,0.729
0.646,0.795
0.611,0.781
0.805,0.79
0.986,0.994
0.281,0.305
0.725,0.749
0.44,0.779
0.565,0.775
0.636,0.706
0.418,0.731
0.925,0.923
0.721,0.747
0.631,0.892
0.882,0.943
0.51,0.571
0.073,0.141
0.714,0.867
0.989,0.98
0.473,0.614
0.389,0.368
0.571,0.842
0.616,0.625
0.574,0.751
0.429,0.726
0.285,0.512
0.585,0.511
0.836,0.775
0.805,0.953
0.5,0.538
0.92,0.966
0.257,0.327
0.11,0.086
0.678,0.754
0.295,0.453
0.827,0.718
0.385,0.538
0.26,0.497
0.64,0.777
0.964,0.97
0.589,0.325
0.501,0.815
0.365,0.349
0.075,0.109
0.0,0.002
0.562,0.555
0.092,0.173
0.857,0.884
0.638,0.861
0.092,0.2
0.597,0.625
0.952,0.972
0.113,0.097
0.897,0.861
0.452,0.477
0.895,0.812
0.788,0.585
0.358,0.638
0.133,0.357
0.788,0.841
0.228,0.325
0.222,0.281
0.803,0.805
0.585,0.748
0.904,0.975
0.451,0.541
0.708,0.416
0.677,0.296
0.57,0.577
0.552,0.822
0.232,0.097
0.79,0.834
0.924,0.944
0.624,0.679
0.485,0.568
0.4,0.081
0.768,0.622
0.036,0.009
0.474,0.353
0.521,0.531
0.041,0.052
0.636,0.803
0.918,0.86
0.357,0.492
0.701,0.477
0.661,0.705
0.641,0.748
0.666,0.897
0.696,0.831
0.687,0.784
0.175,0.536
0.308,0.655
0.789,0.937
0.365,0.494
0.009,0.01
0.423,0.34
0.076,0.109
0.209,0.114
0.376,0.616
0.981,0.967
0.249,0.385
0.784,0.84
0.578,0.795
0.914,0.971
0.865,0.376
0.578,0.648
0.653,0.71
0.783,0.913
0.568,0.368
0.018,0.014
0.64,0.897
0.282,0.346
0.861,0.956
0.317,0.081
0.452,0.253
0.542,0.061
0.53,0.204
0.406,0.557
0.932,0.981
0.948,0.913
0.541,0.537
0.909,0.935
0.113,0.157
0.679,0.698
0.51,0.62
0.294,0.37
0.459,0.705
0.171,0.272
0.952,0.981
0.913,0.915
0.866,0.902
0.937,0.954
0.112,0.394
0.484,0.286
0.442,0.163
0.792,0.845
0.759,0.766
0.839,0.935
0.792,0.839
0.275,0.261
0.493,0.729
0.232,0.47
0.602,0.41
0.371,0.682
0.559,0.784
0.713,0.52
0.538,0.498
0.54,0.667
0.664,0.621
0.948,0.897
0.796,0.944
0.7,0.592
0.968,0.983
0.24,0.303
0.542,0.779
0.827,0.837
0.501,0.531
0.56,0.696
0.337,0.367
0.549,0.175
0.715,0.559
0.968,0.981
0.491,0.607
0.86,0.769
0.295,0.083
0.42,0.563
0.181,0.318
0.884,0.36
0.073,0.159
0.54,0.378
0.541,0.546
0.436,0.66
0.814,0.512
0.474,0.778
0.94,0.835
0.283,0.605
0.332,0.568
0.635,0.163
0.24,0.326
0.803,0.889
0.913,0.966
0.139,0.163
0.175,0.402
0.715,0.825
0.36,0.41
0.489,0.817
0.964,0.981
0.568,0.555
0.968,0.974
0.696,0.771
0.654,0.773
0.804,0.643
0.174,0.34
0.336,0.411
0.011,0.015
0.298,0.405
0.779,0.538
0.296,0.362
0.748,0.759
0.928,0.948
0.717,0.192
0.906,0.636
0.543,0.748
0.086,0.291
0.449,0.759
0.784,0.924
0.913,0.962
0.612,0.861
0.825,0.537
0.757,0.942
0.329,0.43
0.862,0.843
0.964,0.962
0.204,0.095
0.219,0.236
0.549,0.743
0.661,0.831
0.659,0.653
0.348,0.211
0.559,0.282
0.143,0.123
0.243,0.491
0.814,0.865
0.549,0.277
0.363,0.423
0.548,0.513
0.438,0.471
0.435,0.298
0.715,0.53
0.681,0.609
0.248,0.398
0.502,0.732
0.628,0.828
0.772,0.782
0.862,0.943
0.506,0.522
0.941,0.76
0.341,0.577
0.537,0.236
0.326,0.555
0.89,0.531
0.049,0.076
0.713,0.405
0.473,0.597
0.917,0.865
0.829,0.771
0.937,0.838
0.385,0.44
0.502,0.461
0.282,0.367
0.836,0.937
0.655,0.522
0.938,0.981
0.932,0.702
0.106,0.367
0.513,0.835
0.721,0.846
0.953,0.969
0.974,0.971
0.678,0.116
0.416,0.458
0.82,0.745
0.149,0.18
0.826,0.861
0.565,0.394
0.779,0.963
0.565,0.653
0.844,0.861
0.932,0.79
0.788,0.919
0.5,0.546
0.434,0.194
0.023,0.084
0.396,0.448
0.459,0.081
0.765,0.926
0.577,0.649


==> data/agnews/norange_lira_subset_a5.csv <==
FPR,TPR
0.0,0.0
0.0004,0.0
0.0096,0.0108
0.0172,0.0184
0.0264,0.0288
0.034,0.0376
0.0412,0.0456
0.0492,0.0532
0.06,0.06
0.0688,0.0708
0.0816,0.0812
0.096,0.0924
0.104,0.1024
0.1156,0.1116
0.1236,0.1196
0.1348,0.1344
0.1476,0.1452
0.1552,0.1604
0.1676,0.17
0.1768,0.1772
0.1868,0.1864
0.1968,0.1976
0.2068,0.2076
0.214,0.2188
0.2224,0.2284
0.2296,0.2424
0.2388,0.2512
0.2532,0.2636
0.2616,0.272
0.2724,0.28
0.284,0.2968
0.2916,0.3072
0.3024,0.318
0.3104,0.328
0.3168,0.338
0.3264,0.3504
0.3356,0.3596
0.3448,0.3668
0.3548,0.3796
0.3632,0.3904
0.3704,0.404
0.3836,0.4168
0.39,0.4276
0.3976,0.438
0.4084,0.4468
0.4192,0.4596
0.4288,0.4668
0.4356,0.4748
0.4468,0.4844
0.4588,0.4948
0.4692,0.5044
0.4816,0.5132
0.4912,0.5232
0.5,0.5356
0.5084,0.5476
0.5176,0.5556
0.5316,0.5636
0.548,0.5732
0.5572,0.5796
0.5672,0.588
0.5756,0.5972
0.5864,0.6096
0.5972,0.6208
0.6092,0.6324
0.6172,0.6424
0.6264,0.6516
0.636,0.6616
0.648,0.6712
0.6552,0.6796
0.664,0.6872
0.6728,0.6972
0.682,0.7096
0.6928,0.7176
0.7036,0.7296
0.7104,0.7392
0.7192,0.7488
0.7272,0.758
0.7332,0.766
0.7448,0.7772
0.7548,0.7852
0.7628,0.7932
0.772,0.802
0.7796,0.8104
0.792,0.8228
0.8012,0.832
0.8108,0.8444
0.8228,0.85
0.8344,0.8576
0.846,0.8688
0.8572,0.8772
0.868,0.8912
0.8796,0.9004
0.888,0.9088
0.8964,0.918
0.9088,0.9264
0.9244,0.9368
0.936,0.9436
0.9428,0.954
0.9508,0.9632
0.9632,0.972
0.9748,0.9788
0.9872,0.988
0.996,0.9976
1.0,1.0


==> data/agnews/norange_rmia_subset.csv <==
FPR,TPR
0.0,0.0
0.011,0.005
0.016,0.016
0.023,0.025
0.031,0.035
0.037,0.045
0.045,0.063
0.05,0.079
0.056,0.086
0.063,0.104
0.069,0.117
0.079,0.13
0.088,0.143
0.093,0.156
0.102,0.164
0.106,0.174
0.12,0.184
0.135,0.202
0.14,0.214
0.147,0.225
0.154,0.236
0.163,0.249
0.171,0.262
0.176,0.27
0.184,0.277
0.191,0.287
0.201,0.314
0.206,0.322
0.218,0.335
0.222,0.342
0.23,0.352
0.237,0.363
0.244,0.376
0.253,0.384
0.261,0.39
0.265,0.397
0.272,0.406
0.278,0.42
0.289,0.435
0.294,0.445
0.307,0.449
0.312,0.462
0.32,0.469
0.325,0.482
0.338,0.488
0.345,0.503
0.355,0.512
0.37,0.52
0.376,0.525
0.384,0.541
0.389,0.553
0.397,0.564
0.401,0.572
0.408,0.577
0.417,0.586
0.427,0.596
0.435,0.605
0.44,0.613
0.446,0.624
0.458,0.629
0.469,0.643
0.479,0.654
0.486,0.663
0.495,0.668
0.502,0.679
0.515,0.688
0.523,0.693
0.535,0.699
0.546,0.708
0.556,0.716
0.563,0.721
0.573,0.728
0.58,0.743
0.587,0.752
0.597,0.759
0.606,0.769
0.616,0.777
0.622,0.783
0.637,0.792
0.649,0.798
0.67,0.807
0.678,0.812
0.688,0.82
0.699,0.827
0.711,0.836
0.717,0.841
0.733,0.851
0.744,0.857
0.753,0.864
0.762,0.868
0.771,0.875
0.791,0.881
0.804,0.888
0.809,0.893
0.819,0.902
0.826,0.909
0.834,0.916
0.854,0.923
0.861,0.929
0.874,0.935
0.886,0.941
0.898,0.949
0.912,0.956
0.928,0.962
0.938,0.971
0.949,0.983
0.973,0.988
0.985,0.994


==> data/agnews/norange_rmia_subset_a5.csv <==
FPR,TPR
0.0,0.0
0.012,0.007
0.019,0.013
0.026,0.022
0.036,0.037
0.043,0.049
0.052,0.059
0.058,0.068
0.066,0.086
0.072,0.096
0.08,0.103
0.085,0.115
0.091,0.125
0.096,0.132
0.101,0.14
0.107,0.147
0.117,0.156
0.131,0.162
0.138,0.167
0.143,0.187
0.162,0.195
0.17,0.206
0.177,0.228
0.186,0.241
0.195,0.246
0.204,0.261
0.211,0.268
0.217,0.283
0.23,0.291
0.235,0.298
0.242,0.308
0.249,0.316
0.26,0.322
0.272,0.329
0.279,0.342
0.286,0.356
0.292,0.374
0.3,0.38
0.311,0.39
0.318,0.4
0.328,0.409
0.335,0.417
0.344,0.428
0.348,0.44
0.359,0.449
0.364,0.472
0.372,0.483
0.38,0.489
0.389,0.501
0.4,0.508
0.413,0.514
0.422,0.525
0.43,0.53
0.435,0.54
0.447,0.55
0.452,0.562
0.458,0.572
0.463,0.59
0.471,0.596
0.483,0.604
0.493,0.611
0.499,0.62
0.509,0.629
0.515,0.641
0.526,0.65
0.536,0.662
0.544,0.67
0.552,0.682
0.558,0.688
0.564,0.694
0.577,0.7
0.584,0.71
0.594,0.718
0.601,0.724
0.611,0.729
0.622,0.737
0.634,0.747
0.638,0.758
0.647,0.763
0.659,0.777
0.667,0.787
0.673,0.795
0.683,0.8
0.699,0.808
0.705,0.814
0.713,0.827
0.719,0.833
0.725,0.842
0.741,0.849
0.75,0.856
0.759,0.869
0.768,0.88
0.774,0.885
0.784,0.892
0.788,0.897
0.812,0.904
0.825,0.919
0.836,0.923
0.851,0.929
0.861,0.934
0.873,0.939
0.883,0.946
0.894,0.953
0.908,0.958
0.925,0.969
0.944,0.975
0.951,0.981
0.971,0.987
0.983,0.993
0.997,0.997


==> data/agnews/p_k1a1_max8.csv <==
FPR,TPR
0.0,0.0
0.008816666666666667,0.011333333333333334
0.017516666666666666,0.022566666666666665
0.0265,0.03425
0.035666666666666666,0.046933333333333334
0.0452,0.0575
0.054066666666666666,0.06866666666666667
0.06278333333333333,0.08076666666666667
0.07185,0.0917
0.08116666666666666,0.1026
0.09005,0.11353333333333333
0.09923333333333334,0.12431666666666667
0.10846666666666667,0.13551666666666667
0.11753333333333334,0.14595
0.12671666666666667,0.1573
0.1364,0.16773333333333335
0.1458,0.17853333333333332
0.15513333333333335,0.18903333333333333
0.16461666666666666,0.19891666666666666
0.17368333333333333,0.20925
0.18306666666666666,0.22008333333333333
0.19266666666666668,0.23098333333333335
0.20195,0.24088333333333334
0.21106666666666668,0.2508666666666667
0.2206,0.26138333333333336
0.23028333333333334,0.27118333333333333
0.23945,0.2821
0.24913333333333335,0.29215
0.2584166666666667,0.3023
0.2673333333333333,0.31296666666666667
0.2772833333333333,0.32371666666666665
0.28695,0.33358333333333334
0.296,0.34365
0.3055333333333333,0.3529833333333333
0.3153166666666667,0.36343333333333333
0.32471666666666665,0.37345
0.3341166666666667,0.38385
0.34413333333333335,0.3937333333333333
0.35423333333333334,0.40398333333333336
0.36451666666666666,0.41435
0.37465,0.42465
0.3843666666666667,0.43506666666666666
0.39368333333333333,0.44511666666666666
0.403,0.4549666666666667
0.41315,0.4654
0.4235833333333333,0.4755333333333333
0.43406666666666666,0.48556666666666665
0.44476666666666664,0.49538333333333334
0.4547,0.50515
0.46416666666666667,0.5151
0.47426666666666667,0.5249333333333334
0.48441666666666666,0.5353333333333333
0.49385,0.5455166666666666
0.5039833333333333,0.5552833333333334
0.5135,0.5649833333333333
0.5240833333333333,0.5748
0.5339333333333334,0.5843166666666667
0.5438,0.5942666666666667
0.55375,0.60445
0.5637666666666666,0.6142333333333333
0.5743666666666667,0.6248
0.5845333333333333,0.6351166666666667
0.5948833333333333,0.645
0.6056333333333334,0.6540166666666667
0.6154666666666667,0.6635666666666666
0.6256666666666667,0.67315
0.6358166666666667,0.68235
0.6460166666666667,0.6911833333333334
0.6562,0.70115
0.6664666666666667,0.7109333333333333
0.6769833333333334,0.7206333333333333
0.6872833333333334,0.73055
0.6981,0.7404166666666666
0.7087166666666667,0.7496
0.7192666666666667,0.7596166666666667
0.7293166666666666,0.7690833333333333
0.7400166666666667,0.7783
0.7502333333333333,0.7880333333333334
0.7601166666666667,0.7970333333333334
0.7707,0.8062
0.7817833333333334,0.8152333333333334
0.7930833333333334,0.824
0.8035666666666667,0.8336666666666667
0.8139833333333333,0.8437833333333333
0.8240833333333333,0.8531833333333333
0.835,0.8620833333333333
0.84605,0.8711333333333333
0.8564833333333334,0.88015
0.8675666666666667,0.88915
0.8787,0.89865
0.8894166666666666,0.9080833333333334
0.9006166666666666,0.91705
0.9120666666666667,0.9265333333333333
0.9228666666666666,0.93525
0.9339166666666666,0.94395
0.9452333333333334,0.9533833333333334
0.9560333333333333,0.96265
0.96715,0.97235
0.9782333333333333,0.9814333333333334
0.9898666666666667,0.9904333333333334
1.0,0.9998833333333333


==> data/agnews/p_k1a1_no_range.csv <==
FPR,TPR
0.0,0.0
0.009116666666666667,0.010066666666666666
0.018883333333333332,0.0196
0.028933333333333332,0.030116666666666667
0.03833333333333333,0.040916666666666664
0.04766666666666667,0.05101666666666667
0.056966666666666665,0.06171666666666667
0.0665,0.0718
0.07613333333333333,0.08211666666666667
0.08525,0.09203333333333333
0.09478333333333333,0.10278333333333334
0.10423333333333333,0.11365
0.11378333333333333,0.12388333333333333
0.12381666666666667,0.13381666666666667
0.13446666666666668,0.14338333333333333
0.14445,0.15405
0.1539,0.16563333333333333
0.16373333333333334,0.17561666666666667
0.1734,0.18465
0.18261666666666668,0.19498333333333334
0.19248333333333334,0.20475
0.2025,0.21486666666666668
0.213,0.22463333333333332
0.22236666666666666,0.23463333333333333
0.2321,0.24473333333333333
0.24196666666666666,0.2549
0.25193333333333334,0.26471666666666666
0.2619666666666667,0.2753333333333333
0.27218333333333333,0.2861666666666667
0.28195,0.29633333333333334
0.29146666666666665,0.30648333333333333
0.30086666666666667,0.31703333333333333
0.3101,0.32766666666666666
0.31948333333333334,0.33735
0.3291,0.34751666666666664
0.33845,0.35781666666666667
0.34845,0.3683
0.35878333333333334,0.3778
0.3682666666666667,0.38758333333333334
0.3786833333333333,0.3974666666666667
0.38858333333333334,0.4085
0.3986166666666667,0.4189333333333333
0.40855,0.42865
0.41863333333333336,0.4388166666666667
0.42801666666666666,0.4486
0.43825,0.45775
0.4481833333333333,0.46835
0.45793333333333336,0.4782
0.46836666666666665,0.48765
0.4786,0.49748333333333333
0.48841666666666667,0.5076833333333334
0.4983666666666667,0.5173
0.5087333333333334,0.5269833333333334
0.5195166666666666,0.53695
0.5293833333333333,0.5467166666666666
0.5398,0.5564333333333333
0.5493833333333333,0.56655
0.5589,0.5766833333333333
0.56865,0.5861166666666666
0.5789833333333333,0.5957166666666667
0.5889166666666666,0.60545
0.5982666666666666,0.6146833333333334
0.6083833333333334,0.62435
0.6179,0.6346
0.6279833333333333,0.6448333333333334
0.63865,0.6548333333333334
0.64865,0.6649
0.6588,0.6744
0.6689666666666667,0.6846666666666666
0.67935,0.69445
0.6899,0.70435
0.7001166666666667,0.7141833333333333
0.7106166666666667,0.7235166666666667
0.7206666666666667,0.7337
0.7315166666666667,0.74355
0.7415333333333334,0.75305
0.7515833333333334,0.7632833333333333
0.7620833333333333,0.7724333333333333
0.77175,0.7820833333333334
0.7819166666666667,0.7923333333333333
0.7926166666666666,0.8014666666666667
0.8026166666666666,0.8116833333333333
0.8132333333333334,0.8210166666666666
0.8233833333333334,0.8315833333333333
0.8336833333333333,0.8412833333333334
0.8438166666666667,0.8508333333333333
0.8539,0.8605833333333334
0.8645166666666667,0.8706333333333334
0.8752166666666666,0.8805166666666666
0.8853833333333333,0.89015
0.89515,0.9004666666666666
0.9051,0.90955
0.9157,0.9195833333333333
0.9257,0.9295
0.9360333333333334,0.9398
0.9464666666666667,0.9494166666666667
0.9580333333333333,0.9589166666666666
0.9685,0.9688
0.9783666666666667,0.9782666666666666
0.9887666666666667,0.9881333333333333
0.9989333333333333,0.9982833333333333


==> data/agnews/pii_mia.csv <==
FPR,TPR
0.0,0.0
0.013665594855305467,0.007892244554351257
0.02313714525373969,0.018134624153776
0.03183978750174752,0.029324073099722896
0.04075213197259891,0.040969518397698974
0.0487557668111282,0.05072082500263075
0.0574234586886621,0.06268196008278087
0.06644065427093528,0.07366094917394507
0.07486369355515168,0.08586762075134168
0.08464979728785126,0.09695183976989723
0.09338738990633301,0.10936897120207653
0.10219488326576262,0.12161071942193694
0.10991891514050049,0.1338875442842611
0.11799245071997763,0.14605913921919395
0.12620578778135047,0.1587919604335473
0.13431427373130156,0.17106878529587147
0.14235285894030478,0.18302992037602162
0.15126520341115615,0.19558735837805605
0.15940863973158115,0.20705742046371323
0.16706277086537116,0.2195447051808201
0.17573046274290507,0.23143568697604266
0.18362924647001258,0.242554982637062
0.19124842723332866,0.25486688414184994
0.20054522577939327,0.2677750885685222
0.20910806654550537,0.27917499736925183
0.21763595694114357,0.2909958258795468
0.22612889696630784,0.3021501981830299
0.2347266881028939,0.3130941106317303
0.2433943799804278,0.3236521800133291
0.25174751852369637,0.3344207092497106
0.2600307563260171,0.3457855414079764
0.26880329931497277,0.35606299764986493
0.2766671326716063,0.36662106703146374
0.28676778973857125,0.37781051597741067
0.2954354816161051,0.38938580799045913
0.3035439675660562,0.3995931109474201
0.3123514609254858,0.41043179346872916
0.3208444009506501,0.42186677891192254
0.3296518943100797,0.4337577607071451
0.33765552914860897,0.444947209653092
0.3466727247308821,0.4569784980181697
0.35520061512652035,0.4672559542600582
0.3634139521878932,0.4766214177978884
0.3720466936949532,0.48616226454803746
0.3816580455752831,0.4968957171419552
0.38973158115476025,0.5076291697358729
0.39853907451418985,0.5175207829106598
0.4067524115755627,0.5286400785716792
0.41692296938347545,0.538531691746466
0.42726827904375786,0.5485636114911081
0.4364951768488746,0.558946297660388
0.44526771983783026,0.569784980181697
0.45466936949531667,0.5802378196359045
0.4638263665594855,0.5902697393805465
0.47319306584649795,0.5990739766389561
0.4823850132811408,0.6086849766740328
0.4919963651614707,0.6188922796309937
0.5017475185236964,0.628398049738679
0.5112190689221305,0.6375530534217265
0.520585768209143,0.6468834403170929
0.5304068223123165,0.6565645936370971
0.5394589682650636,0.6652636009681153
0.5500489305186635,0.6747342944333369
0.5592408779533063,0.6840646813287032
0.5696910387250105,0.6932196850117507
0.579931497273871,0.7024448419797257
0.5901020550817838,0.7111438493107439
0.6003075632601705,0.7207197727033569
0.6113169299594575,0.7295590866042302
0.6219767929540053,0.7378722508681469
0.6335453655808752,0.7468518713388754
0.6429470152383615,0.7554105721000386
0.6540612330490703,0.7647760356378688
0.6640919893750874,0.7741414991756989
0.673843142737313,0.7829106597916448
0.6846078568432825,0.7911887474130976
0.695896826506361,0.7998877547441159
0.7079547043198657,0.8094987547791925
0.718369914721096,0.8192500613841243
0.7290647280861177,0.8275281490055771
0.7405284496015658,0.8361219264092041
0.7513980148189571,0.8441895541758743
0.7612190689221305,0.8526430250096461
0.7731371452537397,0.8620084885474762
0.785439675660562,0.8707425725209583
0.7971130993988537,0.8795818864218317
0.8075283098000838,0.8887368901048791
0.8183279742765274,0.8971552842961872
0.8314693135747239,0.9055736784874951
0.843876695092968,0.91451822231576
0.8565287292045296,0.9221298537304009
0.8666643366419684,0.9309691676312744
0.8790717181602125,0.9386158756883791
0.8911994967146651,0.947209653092006
0.90423598490144,0.954821284506647
0.9165035649377884,0.9628538356308534
0.9301691597930938,0.9709565400399873
0.9443240598350342,0.978462941527237
0.9593527191388229,0.9860394962994142
0.974171676219768,0.9936511277140552
0.9994407940724171,0.9998596934301449


==> data/agnews/pii_rmia.csv <==
FPR,TPR
0.0,0.0
0.012582133370613728,0.009119927040583675
0.021529428211939046,0.019397383282472203
0.030581574164686147,0.031007751937984496
0.039424017894589686,0.042547967308569225
0.04742765273311897,0.055280788522922585
0.05623514609254858,0.066224700971623
0.06448343352439535,0.07772983969974394
0.07252201873339857,0.0887789820758357
0.08021110023766252,0.10140657336279771
0.08887879211519642,0.11301694201831
0.09670767510135607,0.12574976323266338
0.10418705438277645,0.14037672314006103
0.11274989514888858,0.15332000420919709
0.12057877813504823,0.16538636921673858
0.12781350482315113,0.1783647269283384
0.13592199077310219,0.19095724157283664
0.14378582412973578,0.20369006278719
0.15192926045016078,0.21547581465502122
0.16080665455053825,0.22719141323792486
0.16936949531665035,0.23950331474271283
0.17695372570949253,0.2511838366831527
0.18471270795470432,0.262794205338665
0.19303089612749896,0.275421796625627
0.20078987837271076,0.28773369813041494
0.20935271913882286,0.2986074572941878
0.21763595694114357,0.31109474201129467
0.22588424437299034,0.3223894208846329
0.23427233328673283,0.33266687712652143
0.2426254718300014,0.34340032972043916
0.250489305186635,0.35434424216913957
0.25933174891653854,0.36521800133291243
0.2683838948692856,0.37710898312813496
0.2761079267440235,0.3873513627275597
0.2836572067663917,0.3975586656845207
0.2912763875297078,0.40773089199901785
0.3000489305186635,0.4176926584587323
0.3078428631343492,0.4302500964607668
0.3161960016776178,0.44084324248482937
0.32531804837131273,0.4519274615033849
0.3348594995106948,0.46259076081237505
0.34447085139102473,0.47272791048440843
0.3535928980847197,0.48349643972078993
0.362540192926045,0.4941948156722438
0.371627289249266,0.5051036514784805
0.38172794631623097,0.5161527938545722
0.3910946456032434,0.5269213230909537
0.4002865930378862,0.5381458486793644
0.4090591360268419,0.5471605457925567
0.4187054382776457,0.5571924655371988
0.42856144275129315,0.5676102283489425
0.43859219907731023,0.576905538601845
0.44816860058716623,0.5862710021396752
0.45729064728086116,0.595846925532288
0.4662728924926604,0.6049668525728717
0.4767230532643646,0.6145778526079484
0.4867887599608556,0.6242940825704164
0.49734377184398154,0.6340453891753481
0.5075842303928422,0.643445929355642
0.5184188452397596,0.6526710863236171
0.5285894030476723,0.6616156301518819
0.5386900601146373,0.6711915535444947
0.5479868586607018,0.6803114805850784
0.5572836572067664,0.689431407625662
0.5668600587166224,0.6982356448840717
0.5768209143016916,0.7070048055000175
0.5874108765552915,0.7168613420323406
0.5975115336222564,0.7254901960784313
0.6077170418006431,0.7343996632642323
0.6188662099818258,0.7439405100143814
0.6295610233468475,0.7536567399768495
0.6404655389347127,0.7627766670174331
0.6511603522997343,0.7711950612087412
0.6631133790018174,0.7801396050370059
0.6734237382916259,0.7885579992283138
0.6832098420243254,0.7973271598442597
0.6942192087236124,0.804903714616437
0.7045645183838949,0.8136027219474552
0.7155039843422341,0.8213546599319513
0.7266531525234168,0.8302290504752885
0.7365441073675381,0.8387877512364517
0.7470641688801901,0.8471359921428321
0.7578288829861597,0.8558700761163142
0.7683489444988116,0.864323546950086
0.7790437578638334,0.873864393700235
0.7901579756745422,0.8820021747518327
0.8021809031175731,0.8905257988705321
0.8145183838948693,0.8992598828440141
0.8267859639312176,0.9070118208285103
0.8385642387809311,0.9161668245115577
0.8512162728924927,0.9252867515521415
0.8630644484831539,0.932652846469536
0.8759960855585069,0.9411063173033077
0.8879141618901161,0.9491037917850503
0.9009506500768908,0.9571012662667929
0.9132531804837132,0.9642919779718685
0.9270935271913883,0.9719386860289733
0.9424367398294422,0.9791995510189765
0.9576751013560744,0.9868111824336174
0.9746959317768769,0.9939668174962293
0.9998252481476304,0.9999298467150725


==> data/agnews/range_lira_subset_a5.csv <==
FPR,TPR
0.0,0.0
0.0004,0.0
0.0128,0.006
0.0264,0.0156
0.0356,0.0248
0.042,0.0356
0.0484,0.0512
0.058,0.0588
0.0648,0.0716
0.0728,0.086
0.0824,0.096
0.0916,0.106
0.1,0.1164
0.1092,0.1336
0.1168,0.1416
0.1292,0.1504
0.138,0.166
0.1508,0.1728
0.1584,0.1852
0.1632,0.1956
0.172,0.204
0.1804,0.2144
0.19,0.2248
0.1988,0.234
0.2048,0.244
0.2124,0.2564
0.2208,0.2664
0.2312,0.2824
0.2392,0.2932
0.2492,0.3108
0.2568,0.322
0.2648,0.3312
0.2744,0.3428
0.2812,0.3516
0.2892,0.3612
0.2964,0.3692
0.3076,0.3788
0.314,0.3892
0.3216,0.4012
0.3304,0.4124
0.3408,0.4236
0.3484,0.4332
0.3584,0.4396
0.3652,0.4512
0.3736,0.4616
0.3824,0.468
0.39,0.4792
0.3972,0.4908
0.4088,0.4972
0.4148,0.5068
0.4232,0.5152
0.4296,0.5236
0.4384,0.5364
0.4452,0.5448
0.4564,0.556
0.4648,0.5688
0.478,0.5808
0.4868,0.5908
0.5004,0.6008
0.5088,0.6128
0.522,0.6212
0.534,0.63
0.5424,0.6392
0.5512,0.6468
0.5612,0.6552
0.5692,0.6632
0.5792,0.6716
0.592,0.68
0.5996,0.6912
0.6116,0.6984
0.622,0.7116
0.632,0.722
0.6408,0.7296
0.6508,0.7396
0.6624,0.7496
0.6796,0.7588
0.6916,0.7688
0.6992,0.778
0.7108,0.7848
0.7188,0.7924
0.7296,0.8032
0.7464,0.81
0.758,0.8168
0.7724,0.824
0.7832,0.8336
0.7916,0.844
0.8084,0.8548
0.8192,0.8624
0.8304,0.8724
0.8412,0.8824
0.848,0.8928
0.8612,0.902
0.8692,0.91
0.8812,0.9204
0.8932,0.93
0.9028,0.9384
0.9136,0.948
0.9272,0.9564
0.9404,0.966
0.9548,0.9752
0.966,0.9816
0.9812,0.9888
0.9912,0.9948
1.0,1.0


==> data/agnews/range_lira_subset_a5_bayes.csv <==
FPR,TPR
0.0,0.0
0.0004,0.0
0.0136,0.0064
0.0236,0.0164
0.032,0.0248
0.0404,0.0364
0.0484,0.0472
0.056,0.062
0.0644,0.0752
0.0724,0.0876
0.0836,0.0964
0.0936,0.1088
0.1044,0.12
0.1152,0.13
0.1228,0.1416
0.1328,0.1488
0.14,0.1612
0.1476,0.1768
0.1568,0.186
0.1676,0.198
0.1756,0.2068
0.1828,0.2184
0.1904,0.2268
0.2004,0.2368
0.206,0.2488
0.2148,0.26
0.2256,0.268
0.2348,0.2784
0.2424,0.2864
0.2504,0.2984
0.2584,0.3072
0.2652,0.316
0.2744,0.3276
0.2836,0.3344
0.2936,0.3468
0.3016,0.3596
0.3088,0.372
0.3164,0.3828
0.3248,0.392
0.3316,0.4096
0.342,0.4172
0.35,0.4276
0.358,0.4396
0.3656,0.454
0.3728,0.4652
0.382,0.4752
0.3912,0.4888
0.3996,0.4984
0.408,0.5052
0.416,0.5116
0.4248,0.5208
0.4356,0.5292
0.4452,0.5384
0.4528,0.5504
0.4632,0.558
0.4748,0.5676
0.4852,0.5804
0.4936,0.5872
0.5032,0.5964
0.512,0.6068
0.5224,0.6136
0.5324,0.6256
0.5432,0.636
0.5588,0.6444
0.568,0.6512
0.58,0.6596
0.5932,0.6664
0.6044,0.6744
0.6156,0.6816
0.6264,0.6896
0.6376,0.6976
0.6484,0.7056
0.6572,0.714
0.6648,0.7224
0.6748,0.7312
0.684,0.7396
0.6932,0.7472
0.7044,0.756
0.7152,0.7648
0.726,0.7728
0.7328,0.7832
0.7412,0.7928
0.7536,0.8008
0.764,0.8084
0.7756,0.8176
0.7884,0.8268
0.8012,0.8332
0.8088,0.8432
0.8208,0.8536
0.8296,0.862
0.8372,0.8696
0.8472,0.8772
0.8564,0.8856
0.8636,0.8928
0.8756,0.9028
0.8856,0.9132
0.8996,0.9204
0.9144,0.9296
0.9312,0.938
0.942,0.9456
0.9504,0.9536
0.9596,0.9644
0.9688,0.9728
0.982,0.9828
0.992,0.9908
0.9992,1.0
1.0,1.0


==> data/agnews/range_lira_subset_a5_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,0.0004
0.008,0.0092
0.0164,0.0224
0.0248,0.0348
0.0328,0.0492
0.042,0.0604
0.0516,0.0708
0.0604,0.0828
0.0676,0.0912
0.0764,0.1036
0.0872,0.1132
0.0948,0.124
0.102,0.1336
0.1108,0.1392
0.1188,0.1492
0.1264,0.1572
0.1404,0.1668
0.156,0.1752
0.1632,0.1828
0.1752,0.1924
0.1872,0.2056
0.1944,0.2148
0.2036,0.2228
0.2116,0.2324
0.2232,0.2408
0.2308,0.2504
0.2416,0.2572
0.2488,0.2668
0.2596,0.28
0.2724,0.288
0.2796,0.2964
0.2936,0.306
0.302,0.3152
0.3132,0.3272
0.3216,0.3356
0.3312,0.3444
0.3436,0.3556
0.3516,0.3652
0.3616,0.3752
0.3716,0.3844
0.3856,0.3932
0.3988,0.402
0.4056,0.412
0.4152,0.4216
0.4216,0.4364
0.4328,0.4464
0.4428,0.4584
0.4528,0.47
0.4604,0.4816
0.4704,0.49
0.4772,0.5
0.4916,0.5132
0.5028,0.5224
0.5108,0.5328
0.5188,0.5412
0.5288,0.5548
0.5416,0.5612
0.5512,0.5716
0.5596,0.5812
0.5688,0.59
0.58,0.5972
0.5904,0.6044
0.5996,0.6108
0.6092,0.6192
0.618,0.632
0.6268,0.642
0.6352,0.6488
0.65,0.6564
0.66,0.6656
0.6716,0.676
0.6836,0.684
0.696,0.698
0.7052,0.7068
0.7176,0.7168
0.7276,0.7236
0.7356,0.7356
0.7432,0.744
0.75,0.756
0.7604,0.7696
0.7704,0.7776
0.782,0.7872
0.7892,0.798
0.7964,0.8044
0.8048,0.8116
0.8128,0.8188
0.8248,0.8268
0.8324,0.8368
0.844,0.8468
0.854,0.8536
0.8616,0.8628
0.8696,0.8712
0.8796,0.88
0.8888,0.8896
0.898,0.8972
0.9072,0.9072
0.9164,0.9152
0.9256,0.9252
0.934,0.9372
0.9424,0.9456
0.9512,0.9604
0.9604,0.968
0.9696,0.9764
0.978,0.9848
0.9892,0.992
0.9992,1.0
1.0,1.0


==> data/agnews/range_rmia_subset.csv <==
FPR,TPR
0.0,0.0
0.007,0.004
0.014,0.011
0.02,0.022
0.027,0.029
0.033,0.042
0.039,0.053
0.044,0.072
0.051,0.083
0.056,0.102
0.064,0.113
0.069,0.133
0.079,0.146
0.085,0.155
0.091,0.163
0.101,0.171
0.112,0.181
0.119,0.19
0.131,0.199
0.137,0.21
0.143,0.219
0.149,0.233
0.155,0.255
0.163,0.27
0.171,0.28
0.178,0.291
0.186,0.297
0.19,0.305
0.205,0.316
0.209,0.322
0.216,0.326
0.222,0.342
0.229,0.354
0.235,0.37
0.242,0.376
0.248,0.384
0.257,0.39
0.265,0.4
0.273,0.408
0.28,0.42
0.29,0.431
0.301,0.442
0.308,0.449
0.317,0.461
0.321,0.47
0.329,0.48
0.342,0.49
0.349,0.499
0.353,0.525
0.361,0.535
0.369,0.542
0.38,0.549
0.39,0.554
0.396,0.564
0.404,0.581
0.409,0.587
0.416,0.6
0.423,0.61
0.427,0.618
0.435,0.628
0.445,0.635
0.463,0.646
0.469,0.656
0.48,0.675
0.486,0.681
0.501,0.691
0.508,0.697
0.517,0.702
0.531,0.708
0.541,0.721
0.552,0.728
0.561,0.738
0.571,0.743
0.58,0.751
0.587,0.757
0.593,0.763
0.601,0.768
0.61,0.775
0.621,0.781
0.631,0.791
0.65,0.798
0.662,0.805
0.671,0.813
0.681,0.822
0.691,0.829
0.696,0.838
0.707,0.844
0.715,0.849
0.731,0.855
0.745,0.865
0.771,0.873
0.784,0.878
0.792,0.883
0.802,0.89
0.819,0.894
0.827,0.903
0.843,0.912
0.857,0.921
0.869,0.926
0.876,0.936
0.89,0.945
0.904,0.953
0.921,0.958
0.927,0.968
0.948,0.976
0.964,0.983
0.971,0.987
0.981,0.993
0.989,0.997


==> data/agnews/range_rmia_subset_a5.csv <==
FPR,TPR
0.0,0.0
0.015,0.007
0.021,0.031
0.025,0.044
0.032,0.058
0.038,0.07
0.048,0.082
0.053,0.097
0.059,0.11
0.066,0.12
0.078,0.13
0.087,0.136
0.096,0.145
0.104,0.16
0.114,0.17
0.12,0.18
0.127,0.188
0.135,0.195
0.142,0.204
0.149,0.211
0.156,0.225
0.164,0.237
0.168,0.253
0.173,0.259
0.181,0.269
0.187,0.274
0.191,0.289
0.204,0.298
0.209,0.315
0.218,0.323
0.226,0.34
0.235,0.351
0.244,0.361
0.255,0.371
0.262,0.38
0.268,0.391
0.274,0.404
0.282,0.413
0.286,0.418
0.298,0.424
0.302,0.433
0.309,0.441
0.317,0.448
0.327,0.459
0.331,0.483
0.347,0.487
0.353,0.495
0.361,0.505
0.374,0.515
0.384,0.52
0.396,0.528
0.404,0.536
0.412,0.547
0.418,0.554
0.425,0.56
0.431,0.57
0.443,0.577
0.449,0.586
0.455,0.594
0.464,0.603
0.473,0.619
0.48,0.638
0.491,0.643
0.507,0.649
0.514,0.664
0.524,0.673
0.538,0.678
0.546,0.69
0.554,0.697
0.569,0.707
0.576,0.712
0.587,0.72
0.596,0.728
0.607,0.74
0.613,0.75
0.626,0.758
0.636,0.771
0.643,0.779
0.647,0.79
0.657,0.8
0.681,0.811
0.689,0.817
0.694,0.828
0.702,0.836
0.71,0.845
0.717,0.851
0.732,0.856
0.744,0.86
0.76,0.869
0.773,0.873
0.793,0.885
0.804,0.892
0.816,0.901
0.829,0.909
0.837,0.915
0.848,0.924
0.86,0.927
0.872,0.936
0.881,0.942
0.886,0.949
0.898,0.954
0.91,0.96
0.915,0.969
0.929,0.973
0.946,0.979
0.97,0.984
0.984,0.99
0.996,0.998


==> data/agnews/range_rmia_subset_a5_bayes.csv <==
FPR,TPR
0.0,0.0
0.0004,0.0
0.014,0.006
0.024,0.0132
0.034,0.0244
0.042,0.0324
0.0524,0.0436
0.0588,0.0564
0.0652,0.0668
0.072,0.0824
0.082,0.0932
0.0904,0.102
0.1032,0.1132
0.1104,0.1208
0.1168,0.1316
0.124,0.1428
0.1332,0.1528
0.14,0.1636
0.1468,0.1748
0.156,0.1868
0.1632,0.1968
0.1692,0.2112
0.1772,0.2264
0.1848,0.2336
0.1916,0.242
0.2012,0.2552
0.2096,0.2672
0.2184,0.2804
0.228,0.2884
0.2364,0.2972
0.246,0.31
0.2544,0.3208
0.2632,0.3332
0.2724,0.3476
0.2804,0.3608
0.2872,0.372
0.2948,0.38
0.3016,0.3916
0.3132,0.4044
0.3224,0.4176
0.3304,0.4272
0.336,0.44
0.3468,0.4516
0.3576,0.462
0.3696,0.4736
0.3768,0.4852
0.3872,0.4924
0.3956,0.5012
0.4076,0.5116
0.4168,0.5224
0.4264,0.5296
0.4376,0.5364
0.4448,0.5436
0.4552,0.5584
0.4632,0.5692
0.4716,0.58
0.4828,0.588
0.492,0.5992
0.5024,0.6104
0.5136,0.6196
0.5244,0.6296
0.5364,0.6368
0.5472,0.6444
0.5568,0.654
0.5656,0.6672
0.5756,0.678
0.5872,0.6852
0.5996,0.6948
0.61,0.7056
0.6224,0.7196
0.6324,0.7276
0.644,0.7376
0.6524,0.7492
0.6636,0.7572
0.6752,0.7664
0.688,0.7764
0.7008,0.7848
0.7108,0.7932
0.7212,0.8004
0.7336,0.812
0.7408,0.8232
0.7504,0.8308
0.7624,0.8408
0.7712,0.8476
0.7796,0.8568
0.79,0.8644
0.8044,0.8704
0.8168,0.8816
0.8268,0.8892
0.8356,0.8984
0.8528,0.9096
0.8624,0.9164
0.8748,0.9248
0.886,0.9352
0.8968,0.9432
0.9084,0.9516
0.9228,0.9584
0.9304,0.9676
0.9472,0.9768
0.9568,0.9848
0.98,0.9908
0.996,1.0
1.0,1.0


==> data/agnews/range_rmia_subset_a5_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,0.0004
0.0172,0.006
0.0312,0.014
0.0456,0.022
0.0608,0.0288
0.0704,0.0428
0.084,0.0516
0.0916,0.0604
0.1008,0.0704
0.1088,0.0796
0.118,0.09
0.1284,0.0996
0.1396,0.1076
0.1488,0.1168
0.1628,0.1308
0.17,0.1408
0.1792,0.1512
0.1872,0.168
0.1972,0.184
0.2052,0.1932
0.216,0.2032
0.2268,0.2148
0.2384,0.2272
0.2484,0.2384
0.2568,0.2456
0.2632,0.254
0.2696,0.2616
0.2776,0.2736
0.2848,0.282
0.292,0.29
0.2992,0.2976
0.3056,0.3068
0.3156,0.3156
0.324,0.3252
0.3324,0.338
0.3424,0.3488
0.35,0.3588
0.3576,0.3708
0.3688,0.38
0.3764,0.394
0.3852,0.4056
0.3944,0.4208
0.4008,0.4284
0.4096,0.4464
0.4188,0.4596
0.4276,0.4712
0.438,0.4836
0.4484,0.4936
0.4584,0.5084
0.4672,0.52
0.4768,0.53
0.4876,0.5412
0.4972,0.55
0.5128,0.56
0.5248,0.5716
0.5344,0.5816
0.5412,0.5928
0.548,0.6008
0.5596,0.6088
0.5724,0.6192
0.5824,0.628
0.5916,0.6352
0.6,0.644
0.612,0.6512
0.6216,0.6684
0.6316,0.6768
0.6416,0.6872
0.654,0.698
0.666,0.7068
0.6764,0.7156
0.6828,0.726
0.6904,0.7352
0.7,0.7452
0.7084,0.752
0.7232,0.7632
0.7332,0.7748
0.7452,0.7828
0.7532,0.7932
0.7664,0.8024
0.7744,0.8096
0.782,0.8196
0.7924,0.8276
0.7992,0.8348
0.806,0.8432
0.818,0.8504
0.8296,0.8628
0.8404,0.8692
0.852,0.88
0.8608,0.888
0.8712,0.8976
0.878,0.9052
0.8872,0.918
0.8972,0.9272
0.908,0.9344
0.9188,0.942
0.928,0.9508
0.9412,0.9592
0.952,0.968
0.9648,0.9748
0.9776,0.9848
0.9884,0.992
1.0,1.0


==> data/agnews/rmia_k1a1_max3.csv <==
FPR,TPR
0.0,0.0
0.012216666666666667,0.009566666666666666
0.021183333333333332,0.020733333333333333
0.030016666666666667,0.0322
0.03813333333333333,0.044283333333333334
0.04635,0.05681666666666667
0.054283333333333336,0.06985
0.062283333333333336,0.0824
0.07011666666666666,0.09518333333333333
0.07803333333333333,0.10833333333333334
0.08565,0.12136666666666666
0.09315,0.136
0.10103333333333334,0.149
0.10853333333333333,0.16173333333333334
0.11598333333333333,0.17495
0.12385,0.18695
0.13218333333333335,0.19948333333333335
0.13975,0.21198333333333333
0.1477,0.224
0.15638333333333335,0.23565
0.1647,0.24758333333333332
0.17286666666666667,0.25976666666666665
0.1802,0.27131666666666665
0.18841666666666668,0.28258333333333335
0.19638333333333333,0.29355
0.20526666666666665,0.30456666666666665
0.21428333333333333,0.31621666666666665
0.2224,0.32813333333333333
0.23073333333333335,0.33886666666666665
0.23915,0.35041666666666665
0.2477,0.36251666666666665
0.2566333333333333,0.37343333333333334
0.26545,0.38453333333333334
0.27435,0.39595
0.28253333333333336,0.40758333333333335
0.29123333333333334,0.4174
0.30045,0.4279833333333333
0.3090333333333333,0.43766666666666665
0.3175,0.4475166666666667
0.32656666666666667,0.4582833333333333
0.33563333333333334,0.46825
0.3439,0.47841666666666666
0.3531666666666667,0.48868333333333336
0.36285,0.49933333333333335
0.37196666666666667,0.5096666666666667
0.3811833333333333,0.5194333333333333
0.39016666666666666,0.5296666666666666
0.3991166666666667,0.5396666666666666
0.4085,0.5494166666666667
0.41768333333333335,0.5587833333333333
0.42685,0.5695666666666667
0.43596666666666667,0.579
0.4453666666666667,0.5892
0.4549166666666667,0.59885
0.46458333333333335,0.60865
0.47363333333333335,0.6182333333333333
0.4832166666666667,0.6277333333333334
0.49328333333333335,0.6372666666666666
0.50245,0.6466166666666666
0.5119333333333334,0.65605
0.5222333333333333,0.6653333333333333
0.5320333333333334,0.6744666666666667
0.54235,0.68395
0.5523,0.6931333333333334
0.56225,0.70225
0.5725666666666667,0.7112666666666667
0.5827166666666667,0.72
0.5923,0.7288833333333333
0.603,0.7378
0.6136166666666667,0.7464666666666666
0.6236833333333334,0.75535
0.6338333333333334,0.7638
0.6452333333333333,0.7728666666666667
0.65665,0.7816833333333333
0.667,0.79025
0.6775833333333333,0.79905
0.6882166666666667,0.8074
0.6978,0.8165
0.7089,0.8250666666666666
0.72025,0.83365
0.73125,0.8418666666666667
0.74225,0.8502333333333333
0.7542833333333333,0.8583
0.7655333333333333,0.8671833333333333
0.7766333333333333,0.8758
0.7885,0.8848
0.8001333333333334,0.89315
0.8111,0.9016
0.8226833333333333,0.90975
0.8352333333333334,0.9181333333333334
0.8475333333333334,0.9264666666666667
0.8595166666666667,0.9340166666666667
0.8718,0.9418333333333333
0.88445,0.9497
0.8966833333333334,0.9575166666666667
0.9104333333333333,0.96495
0.9242166666666667,0.9724
0.93945,0.9796666666666667
0.95545,0.9866166666666667
0.9724166666666667,0.9931666666666666
0.9974333333333333,0.9996333333333334


==> data/agnews/rmia_k1a1_max8.csv <==
FPR,TPR
0.0,0.0
0.012766666666666667,0.008866666666666667
0.02175,0.0198
0.030633333333333332,0.031216666666666667
0.04,0.043166666666666666
0.048216666666666665,0.055883333333333333
0.056433333333333335,0.06868333333333333
0.0643,0.08103333333333333
0.07311666666666666,0.09396666666666667
0.08121666666666667,0.10615
0.089,0.11925
0.09655,0.13265
0.10388333333333333,0.14538333333333334
0.11253333333333333,0.15908333333333333
0.12018333333333334,0.1719
0.12765,0.18425
0.1353,0.19673333333333334
0.1436,0.20893333333333333
0.15125,0.2218
0.15908333333333333,0.23345
0.16795,0.2449
0.1762,0.25566666666666665
0.1846,0.2675166666666667
0.19298333333333334,0.27926666666666666
0.20078333333333334,0.2914333333333333
0.20938333333333334,0.30235
0.21791666666666668,0.31315
0.22585,0.3245
0.23435,0.33623333333333333
0.24316666666666667,0.3473333333333333
0.2519166666666667,0.35796666666666666
0.26011666666666666,0.3688166666666667
0.26815,0.3792833333333333
0.2769,0.39105
0.28485,0.4020166666666667
0.2934833333333333,0.4129
0.30155,0.42385
0.31055,0.4338
0.31925,0.44475
0.32725,0.45503333333333335
0.33666666666666667,0.4642
0.34628333333333333,0.4745333333333333
0.35545,0.48436666666666667
0.3645,0.49411666666666665
0.37325,0.5037833333333334
0.38185,0.5137833333333334
0.3909,0.5234833333333333
0.4,0.5334833333333333
0.4091666666666667,0.5431333333333334
0.41796666666666665,0.55325
0.42723333333333335,0.56285
0.4362333333333333,0.5731333333333334
0.4451,0.5826333333333333
0.45365,0.5925666666666667
0.46313333333333334,0.6026
0.473,0.6126
0.4829833333333333,0.62215
0.49241666666666667,0.6319333333333333
0.50255,0.64175
0.5117,0.6515166666666666
0.5216166666666666,0.6609166666666667
0.5313,0.6700666666666667
0.5417333333333333,0.6801166666666667
0.5521833333333334,0.6896833333333333
0.5626833333333333,0.6984666666666667
0.57245,0.7071166666666666
0.5822666666666667,0.7169666666666666
0.5921,0.7258333333333333
0.6028166666666667,0.7349166666666667
0.6134166666666667,0.7438333333333333
0.6235833333333334,0.7522666666666666
0.6339833333333333,0.7607
0.6449,0.7696
0.6558166666666667,0.7789166666666667
0.6665333333333333,0.788
0.6778,0.7966333333333333
0.6877333333333333,0.8054333333333333
0.6985333333333333,0.814
0.70945,0.8220166666666666
0.72035,0.8305666666666667
0.73045,0.83925
0.7416333333333334,0.8476166666666667
0.7528166666666667,0.8561833333333333
0.7642,0.8646333333333334
0.7754,0.8729333333333333
0.78735,0.8810666666666667
0.7990333333333334,0.88955
0.8106,0.89825
0.8215666666666667,0.9069666666666667
0.8337,0.9153666666666667
0.8466333333333333,0.9236333333333333
0.8588833333333333,0.9315333333333333
0.8713,0.9397666666666666
0.88385,0.9482666666666667
0.8969833333333334,0.9560833333333333
0.91035,0.9636666666666667
0.9247166666666666,0.9713833333333334
0.9393,0.9788666666666667
0.9554833333333334,0.9862333333333333
0.97345,0.9931166666666666
0.9948166666666667,0.9993833333333333


==> data/agnews/rmia_k1a1_no_range.csv <==
FPR,TPR
0.0,0.0
0.01275,0.009816666666666666
0.0218,0.020733333333333333
0.031,0.0328
0.03983333333333333,0.04495
0.04785,0.0571
0.05553333333333333,0.06908333333333333
0.06303333333333333,0.08215
0.07166666666666667,0.09526666666666667
0.07923333333333334,0.10853333333333333
0.08708333333333333,0.1212
0.09403333333333333,0.13378333333333334
0.10145,0.14648333333333333
0.10885,0.15908333333333333
0.11668333333333333,0.17156666666666667
0.12483333333333334,0.18386666666666668
0.1325,0.1975
0.14053333333333334,0.20895
0.14858333333333335,0.22181666666666666
0.15621666666666667,0.23343333333333333
0.16441666666666666,0.24531666666666666
0.17291666666666666,0.2574
0.18116666666666667,0.2689166666666667
0.1894,0.2793833333333333
0.19783333333333333,0.29095
0.20585,0.30206666666666665
0.21425,0.31305
0.22286666666666666,0.32453333333333334
0.23101666666666668,0.3358333333333333
0.23938333333333334,0.34676666666666667
0.2477,0.35795
0.25548333333333334,0.36878333333333335
0.26416666666666666,0.37943333333333334
0.27171666666666666,0.39135
0.2803,0.4014666666666667
0.28913333333333335,0.41215
0.29838333333333333,0.4222
0.3072666666666667,0.43245
0.3157333333333333,0.4422333333333333
0.32445,0.45271666666666666
0.33375,0.4628833333333333
0.3427,0.47265
0.35181666666666667,0.4829333333333333
0.36086666666666667,0.4928666666666667
0.3688666666666667,0.5032666666666666
0.3782,0.5131666666666667
0.38693333333333335,0.5232666666666667
0.39581666666666665,0.53205
0.40455,0.5419666666666667
0.4137166666666667,0.55125
0.42311666666666664,0.5617166666666666
0.43228333333333335,0.5716166666666667
0.44183333333333336,0.58155
0.45061666666666667,0.5913833333333334
0.46018333333333333,0.6013333333333334
0.47005,0.6108666666666667
0.4792666666666667,0.621
0.48865,0.6304166666666666
0.4982333333333333,0.6400833333333333
0.5078666666666667,0.6492833333333333
0.517,0.6588833333333334
0.52765,0.6687666666666666
0.53795,0.6784
0.5477166666666666,0.6873666666666667
0.5578833333333333,0.6969833333333333
0.56815,0.7059666666666666
0.57885,0.71555
0.5891833333333333,0.7242833333333333
0.5999333333333333,0.73345
0.6104833333333334,0.7425
0.6210833333333333,0.7514666666666666
0.6325666666666667,0.761
0.6427166666666667,0.7702
0.6538833333333334,0.7787333333333334
0.6647166666666666,0.7878166666666667
0.6753,0.7968
0.6863333333333334,0.80555
0.69715,0.81415
0.70835,0.8230666666666666
0.7203,0.8318166666666666
0.7317333333333333,0.8401833333333333
0.7426166666666667,0.8487166666666667
0.7539,0.85745
0.7655833333333333,0.8662
0.7763166666666667,0.8747666666666667
0.78805,0.88355
0.7991166666666667,0.8918
0.8112833333333334,0.9003
0.8235,0.9085666666666666
0.8356333333333333,0.9173
0.84735,0.9248166666666666
0.8586666666666667,0.9332333333333334
0.8710166666666667,0.9408333333333333
0.8841,0.9489333333333333
0.89655,0.9567833333333333
0.9113833333333333,0.96465
0.9251666666666667,0.9719333333333333
0.9402833333333334,0.9794
0.9555166666666667,0.9866
0.9726166666666667,0.99325
0.9967166666666667,0.9995833333333334


==> data/agnews/rmia_k1a1_no_range_clean.csv <==
FPR,TPR
0.0,0.0
0.00405,0.10573333333333333
0.008666666666666666,0.14341666666666666
0.01335,0.16921666666666665
0.017933333333333332,0.19273333333333334
0.02305,0.21278333333333332
0.02805,0.23038333333333333
0.03336666666666667,0.24751666666666666
0.0388,0.2631833333333333
0.04398333333333333,0.2784333333333333
0.049833333333333334,0.29356666666666664
0.05565,0.30675
0.06141666666666667,0.31906666666666667
0.0673,0.33185
0.07368333333333334,0.3451166666666667
0.07965,0.35655
0.08545,0.3692666666666667
0.09171666666666667,0.3806833333333333
0.09825,0.3925
0.10443333333333334,0.4037
0.11093333333333333,0.41395
0.1171,0.4247166666666667
0.12348333333333333,0.4353166666666667
0.13011666666666666,0.44593333333333335
0.1366,0.4555666666666667
0.14333333333333334,0.4654
0.14965,0.4747
0.15653333333333333,0.48415
0.1633,0.49341666666666667
0.1698,0.5025833333333334
0.17688333333333334,0.5121333333333333
0.18366666666666667,0.5208
0.19106666666666666,0.5295333333333333
0.1979,0.53835
0.20483333333333334,0.5475
0.21211666666666668,0.5563333333333333
0.22008333333333333,0.5650333333333334
0.22756666666666667,0.5739
0.23478333333333334,0.5821833333333334
0.24256666666666668,0.59045
0.2501333333333333,0.59885
0.2584166666666667,0.6065833333333334
0.26636666666666664,0.6147333333333334
0.2740666666666667,0.6223833333333333
0.28231666666666666,0.63075
0.29068333333333335,0.6392166666666667
0.2988,0.6467833333333334
0.30733333333333335,0.6553833333333333
0.3156833333333333,0.6637666666666666
0.32458333333333333,0.6715333333333333
0.3340166666666667,0.6792
0.34271666666666667,0.6868333333333333
0.3515333333333333,0.6939666666666666
0.361,0.7015666666666667
0.3691833333333333,0.7095
0.3779666666666667,0.7167333333333333
0.3873,0.72385
0.3962833333333333,0.7314166666666667
0.40536666666666665,0.7385333333333334
0.4144833333333333,0.7461333333333333
0.42346666666666666,0.7533
0.43355,0.7606333333333334
0.4433166666666667,0.7677333333333334
0.4533333333333333,0.7741666666666667
0.4635166666666667,0.7811833333333333
0.47346666666666665,0.7888
0.48368333333333335,0.7954333333333333
0.49365,0.8024833333333333
0.5033833333333333,0.8094333333333333
0.51365,0.81655
0.5243333333333333,0.8229666666666666
0.5344333333333333,0.8294333333333334
0.54495,0.8360666666666666
0.5554166666666667,0.8431166666666666
0.5654166666666667,0.8496
0.5768333333333333,0.8559333333333333
0.5884,0.86245
0.5990666666666666,0.8689666666666667
0.6103166666666666,0.8752833333333333
0.6220166666666667,0.8820166666666667
0.6335666666666666,0.8884666666666666
0.64515,0.89445
0.6571166666666667,0.9004
0.67095,0.9061666666666667
0.6831,0.91215
0.69525,0.9182333333333333
0.7097833333333333,0.9241166666666667
0.72365,0.9300833333333334
0.73735,0.9362
0.7522,0.9420166666666666
0.7664666666666666,0.9477666666666666
0.7826333333333333,0.9532
0.7976666666666666,0.9585
0.8142,0.96415
0.8307833333333333,0.9694166666666667
0.8494333333333334,0.9746833333333333
0.8703166666666666,0.9797166666666667
0.89525,0.98475
0.91995,0.9894
0.9528833333333333,0.9944166666666666
0.9917333333333334,0.9991166666666667


==> data/agnews/rmia_k1a1_range_clean.csv <==
FPR,TPR
0.0,0.0
0.004783333333333333,0.056266666666666666
0.009583333333333333,0.08515
0.014416666666666666,0.10856666666666667
0.01985,0.12953333333333333
0.025416666666666667,0.14763333333333334
0.03085,0.1642
0.03663333333333333,0.1804
0.042216666666666666,0.19606666666666667
0.048183333333333335,0.21176666666666666
0.054516666666666665,0.22591666666666665
0.060733333333333334,0.23828333333333335
0.0671,0.25128333333333336
0.07278333333333334,0.2639166666666667
0.07921666666666667,0.27653333333333335
0.08593333333333333,0.2886
0.09253333333333333,0.2999
0.09933333333333333,0.31195
0.10605,0.3229666666666667
0.11228333333333333,0.3346
0.11965,0.34636666666666666
0.12681666666666666,0.3573
0.13391666666666666,0.36798333333333333
0.1408,0.37905
0.14845,0.38998333333333335
0.15596666666666667,0.40081666666666665
0.16346666666666668,0.4103833333333333
0.17121666666666666,0.42015
0.17923333333333333,0.42993333333333333
0.18673333333333333,0.4401
0.19486666666666666,0.4501
0.20263333333333333,0.45981666666666665
0.21088333333333334,0.46936666666666665
0.2189,0.4797
0.22688333333333333,0.48941666666666667
0.235,0.49865
0.24343333333333333,0.50835
0.2519166666666667,0.5174833333333333
0.26026666666666665,0.5269666666666667
0.26893333333333336,0.5355833333333333
0.27775,0.54445
0.28573333333333334,0.5536833333333333
0.29433333333333334,0.56225
0.30268333333333336,0.5714
0.3118166666666667,0.5805333333333333
0.3202833333333333,0.58915
0.32931666666666665,0.59795
0.3380666666666667,0.6058166666666667
0.3473333333333333,0.6143
0.35678333333333334,0.62295
0.36541666666666667,0.6313833333333333
0.3742666666666667,0.6402
0.38275,0.6485
0.3917833333333333,0.6572833333333333
0.40125,0.6655166666666666
0.41113333333333335,0.6733666666666667
0.42133333333333334,0.6810333333333334
0.43055,0.68955
0.43993333333333334,0.6975166666666667
0.44895,0.7055166666666667
0.45858333333333334,0.7137666666666667
0.46805,0.7220333333333333
0.47783333333333333,0.73035
0.4874,0.7389166666666667
0.4971,0.74725
0.5070166666666667,0.7548166666666667
0.51675,0.7626
0.5274166666666666,0.7700666666666667
0.53775,0.7778666666666667
0.5483166666666667,0.7856833333333333
0.5581166666666667,0.7933833333333333
0.5685666666666667,0.8010833333333334
0.5796,0.8088333333333333
0.5901666666666666,0.8167833333333333
0.6001833333333333,0.8240333333333333
0.6116166666666667,0.8314
0.6218333333333333,0.83925
0.6327166666666667,0.8471166666666666
0.6441166666666667,0.8546833333333334
0.6553166666666667,0.86245
0.6669833333333334,0.8698666666666667
0.6784333333333333,0.8768666666666667
0.6902333333333334,0.8840333333333333
0.7026333333333333,0.8907
0.7146166666666667,0.8977666666666667
0.7269666666666666,0.90445
0.7398833333333333,0.9112333333333333
0.7514333333333333,0.9182166666666667
0.7642,0.9248833333333333
0.7772833333333333,0.93215
0.7904666666666667,0.9391
0.8034666666666667,0.9457833333333333
0.8188333333333333,0.9524166666666667
0.8345666666666667,0.9586166666666667
0.8524666666666667,0.9649833333333333
0.8696166666666667,0.97135
0.8885666666666666,0.9776
0.9102666666666667,0.9837166666666667
0.9311333333333334,0.9892833333333333
0.9598333333333333,0.9945
0.9977166666666667,0.9998166666666667


==> data/celeba/lira_norange.csv <==
FPR,TPR
0.0,0.0
0.0005311196789676607,0.0014130227229329768
0.008084821779841057,0.014072942524346
0.01632701235345031,0.026618292915791483
0.02429380753796522,0.038896314683979374
0.03188685183728067,0.05172808860034371
0.0400306869147848,0.06276494176054993
0.04835156188527815,0.07511934313538285
0.05710520103863404,0.08709184647699064
0.06524903611613816,0.09963719686843613
0.07372727988039972,0.1113996562917701
0.08208749704933511,0.12320030551842658
0.09038870092060744,0.13473362612182546
0.09876858918876387,0.14599961810196677
0.10738453064757258,0.15680733244223793
0.1167283027775592,0.16837884284895932
0.12514753324415767,0.17937750620584303
0.1347273585647966,0.1905671185793393
0.14320560232905816,0.2018903952644644
0.15245101896293964,0.21357647508115332
0.16094893382642222,0.2240595760931831
0.1700959949641986,0.2361275539430972
0.17882996301833345,0.24599961810196677
0.18764261546935243,0.2566927630322704
0.19730112518687545,0.2676341416841703
0.20636950192776773,0.27876646935268284
0.2159296561491856,0.28932594997135763
0.22456526870721535,0.29957991216345237
0.2338500275395389,0.3094710712239832
0.24321347076874655,0.32024059576093183
0.25255724289873316,0.32999809050983386
0.2612125265559839,0.3403093374069123
0.2705759697851916,0.35031506587741074
0.2793492800377685,0.36064540767615044
0.28894877645762845,0.37068932594997134
0.29882366826658274,0.381535230093565
0.3076166496183807,0.3917891922856597
0.31717680383979857,0.4018140156578194
0.3265992603666693,0.41178155432499525
0.33661184987017073,0.4225701737636051
0.34512943583287436,0.43269047164407104
0.35461090565740816,0.4432690471644071
0.36367928239830044,0.4532747756349055
0.3730820678259501,0.4633950735153714
0.38266189314658905,0.4727706702310483
0.393107246832953,0.48239450066832157
0.40294279644346526,0.4920374260072561
0.4134471634274923,0.5016230666412068
0.4225155401683846,0.5117815543249953
0.4321543787866866,0.5220355165170899
0.44153749311511525,0.5325568073324423
0.4512746872295224,0.542887149131182
0.46024470847430954,0.5528355928966966
0.47000157368793766,0.5623066641206798
0.47979778110000787,0.572751575329387
0.4898693839011724,0.582948252816498
0.4997246046109057,0.5925720832537712
0.5089306790463451,0.6028069505442047
0.5196710992210245,0.6120297880465916
0.5298213864190731,0.6213862898606072
0.5395782516327012,0.6316402520527019
0.5494924856400976,0.6408439946534276
0.55952474624282,0.6516517089936987
0.5695766779447635,0.6614855833492458
0.5792351876622865,0.6707275157532939
0.5897198835470926,0.6808096238304373
0.6003816193248879,0.6905289287760168
0.6099221024470848,0.6994844376551461
0.6193248878747344,0.7089555088791293
0.6301636635455189,0.7182547259881612
0.6396648044692738,0.7277257972121444
0.6491856164922496,0.7380370441092229
0.6596309701786136,0.7478900133664311
0.6701353371626406,0.7579721214435746
0.6805413486505626,0.7670421997326714
0.6915178220158943,0.7755585258735918
0.7028483751672043,0.7853160206224938
0.7137658352348729,0.7940614855833492
0.723463687150838,0.8029978995608172
0.7347942403021481,0.8123353064731716
0.7457313714690377,0.8214626694672522
0.7563340939491698,0.830379988543059
0.7686285309623102,0.8389917891922857
0.7801164529073885,0.8490357074661066
0.7902470690062161,0.8577429826236395
0.8010268313793375,0.8674431926675578
0.811885278149343,0.8765705556616383
0.8232945156975372,0.8852396410158487
0.8346053977496263,0.8934122589268665
0.8459556220001574,0.9029215199541722
0.8570304508615941,0.9115142257017377
0.8687347548981037,0.9202978804659157
0.8810882052089071,0.9291006301317548
0.8925957982532063,0.9371968684361276
0.9058541191281769,0.9456177200687417
0.9179125029506648,0.953981286996372
0.9296954913840585,0.9622302845140348
0.9419899283971989,0.9699446247851824
0.954953182783854,0.9776207752530075
0.9684082146510347,0.9853351155241551
0.9820992997088678,0.9929348863853351
0.9979738767802345,0.9996562917700974
1.0,1.0


==> data/celeba/lira_norange_clean.csv <==
FPR,TPR
0.0,0.0
0.00046948356807511736,0.6011546931730254
0.00046948356807511736,0.6025236593059937
0.00046948356807511736,0.603297422772454
0.00046948356807511736,0.6043489474832847
0.0004898958971218616,0.6291887387655497
0.0005511328842620943,0.6643255361784021
0.0005919575423555828,0.6845624268396723
0.0005919575423555828,0.7091046167886832
0.000612369871402327,0.7489831954447156
0.0007144315166360481,0.772513540860663
0.0007960808328230251,0.8096938674285261
0.0009185548071034905,0.8241176120469019
0.0009797917942437231,0.8402079241315001
0.0010818534394774445,0.8516159752395691
0.0011839150847111656,0.867369005813146
0.0012859767299448867,0.8749479197666805
0.0013880383751786079,0.883816439497649
0.001490100020412329,0.891315993095649
0.0015921616656460501,0.8956609725611571
0.0017146356399265156,0.910481518957205
0.0018166972851602367,0.930281927663036
0.0019391712594407022,0.9324048171735809
0.0020412329046744235,0.935162589528401
0.002163706878954889,0.9368291569946233
0.00226576852418861,0.9390909271273535
0.0023882424984690755,0.9403210126381366
0.0024903041437027967,0.9428803841041208
0.0026127781179832617,0.9461341586810309
0.0027148397632169832,0.9484554490804119
0.0028373137374974483,0.9502013769021685
0.00293937538273117,0.9534749915679622
0.003061849357011635,0.958573894411047
0.0031639110022453564,0.9625022320099994
0.0032863849765258214,0.9648632025871476
0.003388446621759543,0.9682558577862429
0.0035313329250867523,0.9701406662301847
0.0036333945703204734,0.971807233696407
0.003755868544600939,0.9737515624069996
0.00385793018983466,0.9755966906731742
0.00400081649316187,0.9765291748507033
0.004102878138395591,0.9774021387615817
0.004245764441722801,0.9789893458722695
0.00438865074505001,0.980298791738587
0.004511124719330475,0.9810527151161638
0.0046131863645641966,0.9822629605380632
0.004817309655031639,0.9829970438267563
0.004960195958358849,0.9843064896930738
0.005103082261686058,0.9850008928039997
0.0052051439069197795,0.9856556157371585
0.005368442539293733,0.9860325774259469
0.005470504184527454,0.9866277800924548
0.005613390487854664,0.9869253814257087
0.005756276791181874,0.9874809039144495
0.005939987752602572,0.9881356268476083
0.006062461726883037,0.9887705096918834
0.006205348030210247,0.9891276312917882
0.0063686466625842006,0.9895839533361109
0.0066135946111451314,0.9901989960915025
0.006715656256378853,0.9904965974247565
0.0068381302306593185,0.9909330793801956
0.0069606042049397835,0.9913298811578676
0.007103490508266993,0.9915481221355872
0.007266789140640947,0.9919647640021427
0.0075321494182486225,0.9922425252465131
0.007634211063482344,0.9926393270241851
0.007899571341090018,0.9929170882685554
0.008022045315370483,0.9933932504017619
0.008287405592978159,0.9936908517350158
0.008430291896305368,0.9939884530682698
0.008552765870585835,0.9942463742237565
0.008695652173913044,0.9946233359125449
0.00892018779342723,0.9949407773346824
0.00906307409675444,0.9951986984901693
0.00920596040008165,0.995456619645656
0.009410083690549092,0.9958732615122116
0.009655031639110023,0.9959923020455131
0.010042865890998162,0.9962105430232328
0.010246989181465604,0.9963295835565343
0.010410287813839559,0.9966073448009047
0.010757297407634212,0.9967462254230899
0.010920596040008165,0.9969247862230423
0.011063482343335375,0.9970438267563438
0.011410491937130026,0.9972025474674127
0.011737089201877934,0.9974009483562486
0.011982037150438865,0.997579509156201
0.012512757705654215,0.9977183897783862
0.01277811798326189,0.997877110489455
0.013084302918963054,0.9980159911116402
0.013349663196570728,0.9981548717338253
0.014043682384160032,0.9982540721782434
0.014615227597468871,0.9983731127115449
0.015125535823637477,0.998472313155963
0.01575831802408655,0.9986111937781481
0.016227801592161667,0.9987103942225661
0.017085119412124924,0.9988492748447513
0.017819963257807717,0.9989683153780529
0.018493570116350274,0.9991468761780052
0.02049397836293121,0.9992659167113068
0.023310879771381916,0.9994047973334921
0.025331700347009593,0.99950399777791
0.027005511328842623,0.9996230383112117
0.02980200040824658,0.9997222387556296
0.048234333537456625,0.9998412792889312
0.07621963666054297,0.9999404797333492
0.33800775668503774,1.0
0.4995917534190651,1.0
0.564727495407226,1.0
0.679016125739947,1.0
0.7777913859971423,1.0
1.0,1.0


==> data/celeba/percentile_vs_training_data_number.csv <==
n,p
14,0.5695754716981132
4,0.16253930817610063
12,0.9895833333333334
11,0.7081367924528302
10,0.2751572327044025
12,0.9243317610062893
12,0.6609669811320755
13,0.5139544025157232
2,0.2694575471698113
9,0.7000786163522013
5,0.9396619496855346
12,0.4968553459119497
11,0.41922169811320753
15,0.8323506289308176
15,0.7769261006289309
4,0.8178066037735849
15,0.7631682389937107
10,0.7904874213836478
10,0.12421383647798742
9,0.9699292452830188
15,0.41273584905660377
15,0.9251179245283019
15,0.7637578616352201
10,0.4606918238993711
15,0.264937106918239
1,0.9217767295597484
13,0.6287342767295597
11,0.7627751572327044
9,0.9249213836477987
9,0.4805424528301887
15,0.6973270440251572
15,0.7476415094339622
11,0.2104952830188679
13,0.8077830188679245
8,0.22248427672955975
5,0.22209119496855345
4,0.5520833333333334
15,0.626375786163522
12,0.8290094339622641
11,0.45990566037735847
11,0.7769261006289309
6,0.8852201257861635
7,0.9223663522012578
2,0.6295204402515723
11,0.8785377358490566
12,0.7629716981132075
15,0.48486635220125784
12,0.887185534591195
14,0.5251572327044025
9,0.47602201257861637
10,0.3694968553459119
12,0.5683962264150944
11,0.6248034591194969
11,0.07291666666666667
14,0.8592767295597484
15,0.9182389937106918
10,0.8816823899371069
12,0.23545597484276728
15,0.4031053459119497
9,0.831564465408805
14,0.5601415094339622
10,0.9031053459119497
10,0.5481525157232704
14,0.8052279874213837
15,0.7161949685534591
15,0.1747248427672956
12,0.9396619496855346
14,0.7535377358490566
15,0.22916666666666666
11,0.48309748427672955
7,0.9506682389937107
2,0.5424528301886793
12,0.13620283018867924
1,0.9874213836477987
3,0.08863993710691824
1,0.671187106918239
11,0.3433569182389937
15,0.6843553459119497
14,0.8580974842767296
14,0.394064465408805
14,0.9150943396226415
15,0.4779874213836478
9,0.8995676100628931
10,0.37912735849056606
15,0.41273584905660377
12,0.1963443396226415
14,0.40113993710691825
10,0.3199685534591195
14,0.8115172955974843
10,0.9278694968553459
7,0.25825471698113206
10,0.846501572327044
10,0.32370283018867924
15,0.626375786163522
15,0.887185534591195
14,0.7739779874213837
14,0.22071540880503146
12,0.7114779874213837
10,0.7739779874213837
14,0.4944968553459119
14,0.48250786163522014
10,0.30562106918238996
14,0.6295204402515723
14,0.8689072327044025
10,0.8803066037735849
12,0.3824685534591195
14,0.9139150943396226
14,0.24744496855345913
8,0.17904874213836477
12,0.8052279874213837
1,0.1531053459119497
6,0.5573899371069182
14,0.2537342767295597
15,0.6470125786163522
11,0.6601808176100629
14,0.7553066037735849
12,0.8400157232704403
13,0.5927672955974843
12,0.37971698113207547
8,0.7128537735849056
14,0.747248427672956
15,0.4766116352201258
13,0.23073899371069181
13,0.7598270440251572
13,0.89937106918239
14,0.925314465408805
6,0.8779481132075472
14,0.5913915094339622
12,0.18376572327044025
14,0.5621069182389937
3,0.9789701257861635
14,0.9280660377358491
13,0.7476415094339622
10,0.7547169811320755
13,0.9152908805031447
7,0.8775550314465409
12,0.8284198113207547
14,0.7678852201257862
13,0.8858097484276729
13,0.5186713836477987
11,0.2425314465408805
15,0.5595518867924528
14,0.949685534591195
3,0.203812893081761
14,0.887185534591195
14,0.3238993710691824
15,0.8007075471698113
12,0.7720125786163522
2,0.9935141509433962
8,0.8268474842767296
11,0.9219732704402516
4,0.16077044025157233
14,0.9150943396226415
4,0.9003537735849056
14,0.9903694968553459
12,0.22916666666666666
14,0.9243317610062893
12,0.5398977987421384
8,0.967374213836478
15,0.9915487421383647
5,0.9319968553459119
10,0.5402908805031447
13,0.35947327044025157
10,0.049528301886792456
12,0.831564465408805
10,0.8803066037735849
12,0.7476415094339622
1,0.002161949685534591
1,0.93062106918239
12,0.1605738993710692
15,0.8797169811320755
13,0.6444575471698113
12,0.22779088050314467
14,0.44437893081761004
8,0.5654481132075472
14,0.24135220125786164
1,0.1342374213836478
8,0.9813286163522013
7,0.8262578616352201
13,0.7810534591194969
2,0.9284591194968553
7,0.08254716981132075
7,0.08510220125786164
10,0.8321540880503144
1,0.5308569182389937
13,0.8150550314465409
11,0.4337657232704403
8,0.7209119496855346
3,0.39602987421383645
13,0.3577044025157233
14,0.77437106918239
15,0.6419025157232704
5,0.7645440251572327
10,0.995872641509434
12,0.8492531446540881
10,0.7209119496855346
10,0.5273191823899371
14,0.887185534591195
15,0.7429245283018868
2,0.9941037735849056
6,0.6957547169811321
5,0.4832940251572327
14,0.7861635220125787
14,0.6814072327044025
13,0.9577437106918238
14,0.40782232704402516
14,0.29147012578616355
10,0.5876572327044025
15,0.23761792452830188
9,0.8427672955974843
9,0.8001179245283019
11,0.5837264150943396
13,0.7900943396226415
14,0.7739779874213837
13,0.20204402515723272
10,0.7405660377358491
8,0.9636399371069182
12,0.97562893081761
2,0.46973270440251574
15,0.9359276729559748
8,0.8484669811320755
14,0.9854559748427673
1,0.8164308176100629
11,0.35691823899371067
9,0.69437893081761
14,0.19378930817610063
10,0.8303852201257862
10,0.75687893081761
11,0.535377358490566
14,0.4467374213836478
7,0.842374213836478
10,0.3812893081761006
10,0.9530267295597484
15,0.9382861635220126
15,0.7987421383647799
5,0.8712657232704403
1,0.6029874213836478
8,0.49174528301886794
14,0.7553066037735849
13,0.15860849056603774
8,0.23781446540880502
10,0.8858097484276729
1,0.9844732704402516
1,0.21816037735849056
8,0.27220911949685533
1,0.2209119496855346
14,0.5835298742138365
15,0.793435534591195
2,0.8164308176100629
14,0.45852987421383645
14,0.563875786163522
9,0.8191823899371069
10,0.35082547169811323
5,0.8181996855345912
1,0.2606132075471698
14,0.4571540880503145
14,0.40644654088050314
12,0.5019654088050315
14,0.9390723270440252
14,0.9709119496855346
13,0.7751572327044025
13,0.703812893081761
13,0.9718946540880503
12,0.4805424528301887
14,0.7877358490566038
10,0.2818396226415094
2,0.9133254716981132
10,0.13797169811320756
10,0.7922562893081762
10,0.88187893081761
10,0.2781053459119497
14,0.4779874213836478
15,0.47091194968553457
2,0.78125
10,0.6346305031446541
14,0.2543238993710692
6,0.7301493710691824
14,0.8687106918238994
12,0.6285377358490566
6,0.5141509433962265
11,0.9663915094339622
9,0.9779874213836478
10,0.9669811320754716
15,0.5740959119496856
10,0.8641902515723271
5,0.9939072327044025
10,0.48565251572327045
12,0.620872641509434
15,0.6825864779874213
14,0.7759433962264151
15,0.7401729559748428
13,0.6812106918238994
8,0.9838836477987422
10,0.49783805031446543
15,0.21619496855345913
10,0.9795597484276729
10,0.2954009433962264
4,0.5752751572327044
7,0.3433569182389937
3,0.9656053459119497
15,0.5526729559748428
11,0.44772012578616355
15,0.32370283018867924
1,0.9864386792452831
15,0.5526729559748428
14,0.6906446540880503
1,0.9832940251572327
11,0.9832940251572327
6,0.5204402515723271
9,0.6666666666666666
14,0.4490959119496855
1,0.07900943396226415
15,0.4449685534591195
7,0.4581367924528302
11,0.9339622641509434
9,0.9630503144654088
14,0.6426886792452831
15,0.7889150943396226
5,0.7902908805031447
14,0.9164701257861635
4,0.027122641509433963
14,0.4471305031446541
14,0.4479166666666667
9,0.8667452830188679
10,0.9744496855345912
10,0.4176493710691824
14,0.720125786163522
14,0.48447327044025157
2,0.4166666666666667
13,0.8390330188679245
13,0.570558176100629
10,0.4606918238993711
9,0.26552672955974843
15,0.6452437106918238
13,0.40605345911949686
10,0.8052279874213837
7,0.8634040880503144
14,0.8968160377358491
10,0.8136792452830188
6,0.9842767295597484
1,0.0009827044025157233
8,0.9791666666666666
15,0.8972091194968553
10,0.6723663522012578
9,0.3944575471698113
1,0.9966588050314465
5,0.10495283018867925
15,0.6792452830188679
15,0.9663915094339622
9,0.23624213836477986
13,0.12460691823899371
7,0.7720125786163522
15,0.6204795597484277
8,0.6265723270440252
5,0.9492924528301887
1,0.015919811320754717
12,0.7380110062893082
14,0.29638364779874216
14,0.36477987421383645
3,0.9777908805031447
14,0.7454795597484277
10,0.48565251572327045
15,0.5776336477987422
12,0.9707154088050315
15,0.14760220125786164
10,0.3398191823899371
10,0.9439858490566038
10,0.7843946540880503
10,0.5090408805031447
14,0.8761792452830188
15,0.6389544025157232
11,0.46658805031446543
14,0.7114779874213837
14,0.8429638364779874
13,0.7501965408805031
14,0.3069968553459119
10,0.5776336477987422
9,0.7366352201257862
10,0.17688679245283018
13,0.7030267295597484
7,0.32763364779874216
14,0.9764150943396226
11,0.6141902515723271
14,0.3694968553459119
12,0.8771619496855346
14,0.5528694968553459
13,0.3150550314465409
14,0.8382468553459119
14,0.7411556603773585
10,0.6287342767295597
12,0.45322327044025157
9,0.918435534591195
14,0.6265723270440252
15,0.7989386792452831
15,0.7678852201257862
10,0.6599842767295597
15,0.5933569182389937
5,0.1945754716981132
9,0.8286163522012578
11,0.3014937106918239
10,0.7904874213836478
5,0.6802279874213837
15,0.5709512578616353
15,0.6472091194968553
7,0.24626572327044025
2,0.9510613207547169
10,0.4268867924528302
10,0.6136006289308176
15,0.5448113207547169
12,0.8673349056603774
5,0.23958333333333334
14,0.8480738993710691
14,0.6389544025157232
11,0.2270047169811321
12,0.326061320754717
14,0.5886399371069182
15,0.8685141509433962
11,0.9365172955974843
14,0.8313679245283019
12,0.17983490566037735
5,0.06289308176100629
12,0.8386399371069182
14,0.7067610062893082
10,0.4431996855345912
14,0.8052279874213837
10,0.5784198113207547
12,0.49901729559748426
10,0.9901729559748428
6,0.021816037735849055
7,0.6424921383647799
4,0.9133254716981132
7,0.7213050314465409
15,0.8867924528301887
10,0.8950471698113207
7,0.5037342767295597
14,0.9052672955974843
10,0.1871069182389937
14,0.6580188679245284
14,0.3333333333333333
5,0.6544811320754716
14,0.8875786163522013
14,0.53812893081761
8,0.9481132075471698
9,0.6344339622641509
14,0.3944575471698113
14,0.8459119496855346
15,0.43985849056603776
13,0.30738993710691825
15,0.6963443396226415
11,0.6790487421383647
10,0.6588050314465409
10,0.2529481132075472
11,0.6584119496855346
9,0.4471305031446541
11,0.7315251572327044
1,0.9811320754716981
14,0.529874213836478
14,0.5776336477987422
13,0.7089229559748428
14,0.6065251572327044
14,0.9243317610062893
14,0.6354166666666666
14,0.8767688679245284
13,0.37598270440251574
11,0.09512578616352202
14,0.5589622641509434
15,0.7051886792452831
15,0.8624213836477987
1,0.009237421383647798
1,0.9807389937106918
14,0.6363993710691824
4,0.07841981132075472
10,0.6419025157232704
7,0.7158018867924528
14,0.4261006289308176
14,0.4925314465408805
10,0.4371069182389937
1,0.07291666666666667
4,0.8744103773584906
14,0.9453616352201258
15,0.5784198113207547
12,0.6155660377358491
14,0.6686320754716981
7,0.6379716981132075
13,0.5935534591194969
14,0.7843946540880503
15,0.8569182389937107
4,0.1479952830188679
12,0.5290880503144654
6,0.39917452830188677
13,0.6688286163522013
15,0.717374213836478
9,0.24626572327044025
15,0.862814465408805
15,0.9164701257861635
15,0.43514150943396224
11,0.6507468553459119
8,0.9492924528301887
15,0.20499213836477986
12,0.0294811320754717
10,0.9832940251572327
9,0.6839622641509434
5,0.07016509433962265
7,0.9365172955974843
13,0.657625786163522
9,0.7535377358490566
9,0.8103380503144654
14,0.5957154088050315
11,0.4705188679245283
15,0.8103380503144654
10,0.6755110062893082
6,0.6702044025157232
1,0.9795597484276729
10,0.6586084905660378
14,0.5831367924528302
15,0.8858097484276729
10,0.5927672955974843
13,0.9876179245283019
11,0.3089622641509434
4,0.5257468553459119
13,0.7006682389937107
1,0.7639544025157232
14,0.9520440251572327
14,0.6715801886792453
9,0.9534198113207547
1,0.00805817610062893
14,0.8675314465408805
12,0.7183569182389937
4,0.8771619496855346
12,0.8858097484276729
9,0.3333333333333333
10,0.9630503144654088
10,0.0792059748427673
15,0.7712264150943396
11,0.5383254716981132
1,0.4363207547169811
4,0.05011792452830189
7,0.10770440251572327
15,0.5051100628930818
6,0.9599056603773585
9,0.13541666666666666
14,0.7613993710691824
6,0.6027908805031447
11,0.7863600628930818
15,0.9243317610062893
3,0.7114779874213837
14,0.6381682389937107
12,0.8268474842767296
12,0.486438679245283
11,0.8759827044025157
9,0.5886399371069182
10,0.9941037735849056
15,0.8095518867924528
6,0.4227594339622642
14,0.9595125786163522
7,0.3356918238993711
14,0.3081761006289308
3,0.6381682389937107
9,0.7965801886792453
9,0.7631682389937107
13,0.3753930817610063
15,0.7091194968553459
13,0.5884433962264151
9,0.3388364779874214
15,0.35573899371069184
1,0.4675707547169811
15,0.1835691823899371
9,0.862814465408805
14,0.480935534591195
9,0.8915094339622641
5,0.717374213836478
3,0.9707154088050315
14,0.8915094339622641
14,0.7861635220125787
11,0.3154481132075472
13,0.9160770440251572
14,0.16784591194968554
14,0.6389544025157232
11,0.041273584905660375
13,0.5835298742138365
6,0.267688679245283
1,0.24803459119496854
12,0.7926493710691824
12,0.5457940251572327
9,0.4369103773584906
10,0.96187106918239
14,0.5113993710691824
8,0.7602201257861635
10,0.2244496855345912
3,0.1601808176100629
9,0.8235062893081762
14,0.46855345911949686
14,0.5968946540880503
14,0.7409591194968553
10,0.4620676100628931
12,0.4962657232704403
8,0.9591194968553459
14,0.47071540880503143
14,0.925314465408805
15,0.5
4,0.5742924528301887
7,0.5768474842767296
14,0.9844732704402516
14,0.9217767295597484
8,0.2016509433962264
6,0.35318396226415094
11,0.3156446540880503
14,0.26022012578616355
8,0.590998427672956
11,0.2706367924528302
9,0.7236635220125787
14,0.7940251572327044
5,0.21324685534591195
15,0.7613993710691824
1,0.11360062893081761
2,0.9164701257861635
8,0.6882861635220126
5,0.9182389937106918
11,0.4147012578616352
13,0.5526729559748428
13,0.07213050314465409
13,0.3590801886792453
11,0.6985062893081762
10,0.6971305031446541
10,0.3351022012578616
8,0.6159591194968553
13,0.873624213836478
9,0.8842374213836478
8,0.6772798742138365
1,0.279874213836478
14,0.6214622641509434
15,0.9241352201257862
11,0.7521619496855346
4,0.0479559748427673
3,0.9939072327044025
1,0.027122641509433963
8,0.9830974842767296
1,0.2731918238993711
5,0.6853380503144654
3,0.8779481132075472
1,0.08726415094339622
10,0.8974056603773585
12,0.5481525157232704
12,0.298938679245283
10,0.6762971698113207
12,0.6983097484276729
14,0.3443396226415094
11,0.45440251572327045
15,0.47032232704402516
15,0.6536949685534591
13,0.6220518867924528
12,0.2248427672955975
8,0.9156839622641509
12,0.7608097484276729
13,0.32684748427672955
4,0.7955974842767296
14,0.2641509433962264
14,0.5320361635220126
15,0.6812106918238994
9,0.7995283018867925
15,0.6544811320754716
3,0.6299135220125787
1,0.007272012578616352
6,0.748624213836478
15,0.45970911949685533
12,0.7334905660377359
10,0.9512578616352201
1,0.16686320754716982
13,0.5534591194968553
5,0.1430817610062893
14,0.7545204402515723
11,0.7384040880503144
1,0.6511399371069182
14,0.839622641509434
14,0.43042452830188677
15,0.6391509433962265
14,0.7824292452830188
13,0.2820361635220126
15,0.7101022012578616
9,0.4176493710691824
6,0.20007861635220126
7,0.8425707547169812
5,0.6782625786163522
10,0.7405660377358491
10,0.7843946540880503
13,0.9255110062893082
10,0.34610849056603776
13,0.7612028301886793
12,0.4143081761006289
8,0.17138364779874213
11,0.7551100628930818
10,0.6774764150943396
12,0.6819968553459119
13,0.20833333333333334
6,0.4675707547169811
11,0.9027122641509434
9,0.6460298742138365
4,0.05837264150943396
10,0.71187106918239
9,0.8718553459119497
5,0.7900943396226415
13,0.4207940251572327
4,0.9579402515723271
7,0.4742531446540881
11,0.08254716981132075
14,0.7049921383647799
7,0.7590408805031447
10,0.6588050314465409
5,0.9068396226415094
14,0.9789701257861635
2,0.5457940251572327
2,0.10357704402515723
9,0.3125
11,0.7421383647798742
3,0.09198113207547169
11,0.6002358490566038
2,0.8852201257861635
12,0.17236635220125787
15,0.8814858490566038
7,0.15526729559748428
11,0.4606918238993711
3,0.4125393081761006
2,0.4946933962264151
12,0.3455188679245283
1,0.021029874213836477
6,0.8580974842767296
14,0.585691823899371
10,0.7089229559748428
4,0.5174921383647799
13,0.5505110062893082
14,0.9545990566037735
9,0.6458333333333334
14,0.6120283018867925
11,0.6273584905660378
15,0.9966588050314465
3,0.46973270440251574
3,0.7900943396226415
3,0.9579402515723271
12,0.8698899371069182
14,0.9834905660377359
9,0.9803459119496856
15,0.7635613207547169
10,0.1963443396226415
12,0.48486635220125784
14,0.9357311320754716
10,0.683372641509434
8,0.5501179245283019
9,0.9510613207547169
12,0.7415487421383647
12,0.33352987421383645
4,0.29638364779874216
8,0.9807389937106918
2,0.5524764150943396
5,0.6010220125786163
2,0.2028301886792453
12,0.7246462264150944
9,0.7625786163522013
14,0.8858097484276729
12,0.7547169811320755
11,0.8213443396226415
5,0.983687106918239
4,0.7000786163522013
1,0.003930817610062893
13,0.9559748427672956
10,0.6647012578616353
8,0.7372248427672956
13,0.8801100628930818
13,0.2910770440251572
13,0.6928066037735849
13,0.313875786163522
11,0.9762185534591195
14,0.6707940251572327
10,0.5402908805031447
12,0.8260613207547169
14,0.6267688679245284
14,0.9703223270440252
3,0.7637578616352201
8,0.9066430817610063
14,0.784001572327044
12,0.4815251572327044
10,0.8527908805031447
14,0.31525157232704404
14,0.42177672955974843
14,0.36792452830188677
6,0.5450078616352201
11,0.3746069182389937
14,0.9261006289308176
13,0.7142295597484277
9,0.15860849056603774
9,0.9150943396226415
2,0.13050314465408805
8,0.30797955974842767
9,0.25196540880503143
13,0.9950864779874213
4,0.8341194968553459
13,0.39288522012578614
12,0.036949685534591194
14,0.9707154088050315
11,0.9469339622641509
15,0.5568003144654088
15,0.46599842767295596
10,0.7832154088050315
10,0.26611635220125784
12,0.6002358490566038
8,0.7769261006289309
13,0.5290880503144654
10,0.6875
9,0.4624606918238994
6,0.5974842767295597
2,0.25216194968553457
10,0.9027122641509434
4,0.26297169811320753
1,0.0011792452830188679
13,0.9001572327044025
14,0.590998427672956
7,0.9599056603773585
11,0.8433569182389937
14,0.6110455974842768
12,0.6959512578616353
7,0.7922562893081762
11,0.26611635220125784
9,0.9139150943396226
4,0.5167059748427673
11,0.28950471698113206
12,0.6501572327044025
14,0.9899764150943396
6,0.5102201257861635
4,0.94437893081761
8,0.8995676100628931
10,0.8358883647798742
12,0.7242531446540881
2,0.6023977987421384
9,0.9070361635220126
12,0.6293238993710691
13,0.4441823899371069
9,0.9506682389937107
7,0.06564465408805031
5,0.3816823899371069
12,0.8034591194968553
4,0.6487814465408805
10,0.7759433962264151
13,0.5170990566037735
14,0.8673349056603774
15,0.595125786163522
10,0.5562106918238994
14,0.42806603773584906
8,0.26257861635220126
8,0.8808962264150944
13,0.5047169811320755
7,0.49233490566037735
14,0.8789308176100629
10,0.6216588050314465
3,0.10790094339622641
11,0.8132861635220126
11,0.8016902515723271
9,0.6837657232704403
11,0.9158805031446541
13,0.31977201257861637
13,0.4772012578616352
10,0.922562893081761
15,0.48977987421383645
10,0.6572327044025157
14,0.3683176100628931
9,0.5858883647798742
11,0.9270833333333334
11,0.96875
13,0.7916666666666666
14,0.7250393081761006
13,0.5697720125786163
10,0.8781446540880503
15,0.5324292452830188
10,0.3810927672955975
15,0.8734276729559748
12,0.6839622641509434
10,0.8001179245283019
13,0.18376572327044025
11,0.5180817610062893
9,0.1430817610062893
14,0.7747641509433962
9,0.7574685534591195
12,0.5927672955974843
2,0.9874213836477987
9,0.8181996855345912
10,0.2816430817610063
12,0.4606918238993711
14,0.644064465408805
11,0.16588050314465408
11,0.7545204402515723
13,0.7952044025157232
10,0.5416666666666666
3,0.07468553459119497
10,0.8068003144654088
6,0.5237814465408805
15,0.4589229559748428
12,0.6641116352201258
12,0.21324685534591195
7,0.48565251572327045
12,0.596501572327044
10,0.9139150943396226
10,0.7515723270440252
14,0.35318396226415094
1,0.0005896226415094339
10,0.6159591194968553
14,0.6749213836477987
7,0.9591194968553459
7,0.11379716981132075
14,0.49410377358490565
5,0.9237421383647799
13,0.53125
10,0.52437106918239
9,0.596501572327044
1,0.9789701257861635
10,0.9031053459119497
3,0.22995283018867924
12,0.06112421383647799
13,0.8685141509433962
1,0.9390723270440252
15,0.7936320754716981
13,0.9656053459119497
1,0.7484276729559748
10,0.4449685534591195
9,0.4502751572327044
14,0.28812893081761004
15,0.9213836477987422
9,0.9439858490566038
11,0.6137971698113207
11,0.9825078616352201
14,0.797562893081761
2,0.9707154088050315
8,0.7525550314465409
12,0.7498034591194969
11,0.9762185534591195
10,0.9520440251572327
10,0.7922562893081762
10,0.45322327044025157
11,0.6069182389937107
7,0.7102987421383647
10,0.6328616352201258
12,0.9591194968553459
14,0.6377751572327044
11,0.7295597484276729
11,0.7566823899371069
14,0.4009433962264151
14,0.5222091194968553
12,0.9707154088050315
10,0.9150943396226415
14,0.9152908805031447
8,0.6287342767295597
14,0.4097877358490566
9,0.7205188679245284
15,0.7822327044025157
12,0.616941823899371
15,0.8803066037735849
8,0.965998427672956
14,0.8297955974842768
8,0.9353380503144654
11,0.5110062893081762
15,0.36812106918238996
10,0.8797169811320755
12,0.7712264150943396
14,0.8123034591194969
4,0.8191823899371069
11,0.6819968553459119
10,0.16705974842767296
14,0.5174921383647799
9,0.5485455974842768
10,0.5371462264150944
10,0.22897012578616352
9,0.47209119496855345
10,0.9663915094339622
15,0.9343553459119497
10,0.5245676100628931
15,0.514937106918239
11,0.9644261006289309
15,0.9292452830188679
7,0.5420597484276729
15,0.9795597484276729
15,0.7702437106918238
10,0.7238600628930818
1,0.009433962264150943
15,0.4540094339622642
2,0.24036949685534592
11,0.7032232704402516
14,0.7727987421383647
15,0.8178066037735849
15,0.2830188679245283
15,0.7081367924528302
15,0.9420204402515723
6,0.9337657232704403
10,0.1918238993710692
15,0.3523977987421384
15,0.2279874213836478
15,0.6865172955974843
10,0.3419811320754717
2,0.26080974842767296
2,0.019261006289308175
15,0.5998427672955975
5,0.5711477987421384
14,0.8343160377358491
4,0.9561713836477987
11,0.778498427672956
12,0.1513364779874214
15,0.9056603773584906
10,0.1949685534591195
13,0.5990566037735849
14,0.3891509433962264
11,0.9882075471698113
15,0.5571933962264151
10,0.4154874213836478
4,0.4542059748427673
15,0.9121462264150944
2,0.8115172955974843
11,0.5277122641509434
15,0.6762971698113207
10,0.05581761006289308
14,0.9290487421383647
10,0.9811320754716981
15,0.7684748427672956
1,0.5267295597484277
6,0.18828616352201258
10,0.9408411949685535
12,0.9943003144654088
15,0.6436713836477987
7,0.4514544025157233
15,0.6802279874213837
14,0.9139150943396226
15,0.7034198113207547
11,0.19044811320754718
11,0.9803459119496856
8,0.7712264150943396
15,0.5656446540880503
15,0.5990566037735849
15,0.7008647798742138
15,0.9174528301886793
15,0.9599056603773585
11,0.3810927672955975
15,0.5125786163522013
10,0.6194968553459119
1,0.5306603773584906
11,0.8522012578616353
14,0.6641116352201258
7,0.4227594339622642
15,0.38757861635220126
15,0.5385220125786163
10,0.9152908805031447
12,0.8547562893081762
9,0.4858490566037736
12,0.1601808176100629
4,0.5955188679245284
15,0.626375786163522
15,0.6155660377358491
11,0.32370283018867924
5,0.5760613207547169
15,0.8270440251572327
10,0.9707154088050315
12,0.22897012578616352
10,0.952437106918239
11,0.18730345911949686
15,0.9245283018867925
11,0.855935534591195
15,0.8213443396226415
15,0.8614386792452831
9,0.683372641509434
10,0.6580188679245284
8,0.1540880503144654
15,0.5471698113207547
6,0.42433176100628933
12,0.8814858490566038
11,0.9520440251572327
8,0.3402122641509434
5,0.08215408805031446
7,0.9917452830188679
10,0.8128930817610063
2,0.33117138364779874
9,0.9150943396226415
10,0.49783805031446543
14,0.5849056603773585
8,0.8307783018867925
10,0.7061713836477987
10,0.9217767295597484
12,0.6212657232704403
4,0.7572720125786163
3,0.5371462264150944
2,0.26198899371069184
10,0.5387185534591195
10,0.8649764150943396
9,0.7702437106918238
15,0.952437106918239
15,0.6698113207547169
15,0.6379716981132075
10,0.7242531446540881
15,0.8922955974842768
11,0.6743317610062893
2,0.8032625786163522
9,0.8125
10,0.9058569182389937
11,0.9996069182389937
4,0.9164701257861635
1,0.013757861635220126
10,0.9463443396226415
10,0.9469339622641509
15,0.8235062893081762
10,0.5534591194968553
5,0.2706367924528302
9,0.3209512578616352
10,0.9433962264150944
6,0.9194182389937107
2,0.0717374213836478
1,0.2482311320754717
11,0.20420597484276728
4,0.7954009433962265
15,0.9795597484276729
2,0.0646619496855346
14,0.32763364779874216
10,0.5662342767295597
11,0.5406839622641509
2,0.16430817610062892
10,0.9017295597484277
15,0.4054638364779874
10,0.8121069182389937
10,0.7397798742138365
3,0.9693396226415094
10,0.7908805031446541
12,0.8671383647798742
3,0.3223270440251572
10,0.514937106918239
15,0.7631682389937107
1,0.9811320754716981
6,0.9194182389937107
3,0.9375
1,0.0076650943396226415
10,0.1945754716981132
8,0.3020833333333333
15,0.782625786163522
15,0.3290094339622642
15,0.1310927672955975
7,0.49233490566037735
4,0.9811320754716981
15,0.44516509433962265
8,0.42374213836477986
1,0.9683569182389937
1,0.024764150943396228
3,0.8641902515723271
14,0.18632075471698112
14,0.18867924528301888
14,0.9194182389937107
11,0.7702437106918238
15,0.7800707547169812
12,0.9923349056603774
15,0.1601808176100629
10,0.5587657232704403
15,0.4542059748427673
15,0.6536949685534591
11,0.42000786163522014
14,0.6650943396226415
14,0.49351415094339623
12,0.6275550314465409
7,0.4418238993710692
11,0.1814072327044025
14,0.3789308176100629
3,0.5035377358490566
11,0.6601808176100629
15,0.4661949685534591
9,0.5186713836477987
11,0.5296776729559748
10,0.5646619496855346
10,0.48565251572327045
14,0.2446933962264151
15,0.7875393081761006
12,0.8103380503144654
2,0.13895440251572327
12,0.5825471698113207
11,0.9188286163522013
15,0.9471305031446541
1,0.15782232704402516
9,0.5581761006289309
7,0.9726808176100629
11,0.9316037735849056
15,0.8201650943396226
15,0.7678852201257862
11,0.8282232704402516
10,0.7254323899371069
10,0.8042452830188679
9,0.7930424528301887
10,0.4449685534591195
15,0.30837264150943394
15,0.9665880503144654
8,0.23545597484276728
4,0.2952044025157233
5,0.8875786163522013
11,0.7498034591194969
8,0.047759433962264154
15,0.7684748427672956
11,0.05267295597484277
13,0.5196540880503144
1,0.32272012578616355
15,0.9060534591194969
1,0.0037342767295597485
10,0.9318003144654088
15,0.6666666666666666
4,0.8075864779874213
10,0.8693003144654088
15,0.9555817610062893
1,0.965998427672956
11,0.9941037735849056
14,0.9799528301886793
11,0.43946540880503143
15,0.3922955974842767
15,0.7242531446540881
12,0.48486635220125784
12,0.6650943396226415
15,0.7769261006289309
11,0.7653301886792453
10,0.7441037735849056
6,0.4276729559748428
8,0.6088836477987422
15,0.3977987421383648
3,0.5019654088050315
14,0.7087264150943396
15,0.7319182389937107
10,0.9249213836477987
15,0.7393867924528302
15,0.9783805031446541
12,0.7940251572327044
11,0.6998820754716981
3,0.8217374213836478
15,0.7030267295597484
4,0.9695361635220126
14,0.9893867924528302
15,0.9235455974842768
11,0.6332547169811321
3,0.6265723270440252
10,0.8125
10,0.392688679245283
10,0.24842767295597484
14,0.6650943396226415
6,0.9923349056603774
14,0.6645047169811321
12,0.9907625786163522
11,0.8887578616352201
4,0.9025157232704403
12,0.8260613207547169
9,0.7008647798742138
15,0.7612028301886793
15,0.38011006289308175
8,0.392688679245283
9,0.9367138364779874
11,0.9917452830188679
15,0.31053459119496857
6,0.1892688679245283
8,0.8034591194968553
13,0.6648977987421384
4,0.8720518867924528
10,0.5145440251572327
1,0.011988993710691825
6,0.9093946540880503
15,0.48565251572327045
14,0.3020833333333333
7,0.9217767295597484
15,0.6071147798742138
10,0.7014544025157232
12,0.9025157232704403
15,0.695558176100629
7,0.036949685534591194
11,0.7462657232704403
10,0.6027908805031447
1,0.03262578616352201
10,0.5554245283018868
15,0.7509827044025157
1,0.9418238993710691
15,0.4956761006289308
10,0.29815251572327045
10,0.36183176100628933
15,0.9262971698113207
10,0.5731132075471698
2,0.4606918238993711
6,0.9036949685534591
15,0.8115172955974843
10,0.45617138364779874
15,0.4479166666666667
5,0.8390330188679245
11,0.8734276729559748
10,0.5035377358490566
11,0.418435534591195
9,0.6310927672955975
15,0.10259433962264151
15,0.5886399371069182
15,0.8795204402515723
3,0.27044025157232704
15,0.6004323899371069
11,0.3596698113207547
15,0.626375786163522
10,0.6259827044025157
9,0.9864386792452831
10,0.5416666666666666
15,0.06171383647798742
3,0.09925314465408805
11,0.9141116352201258
10,0.9984276729559748
15,0.5623034591194969
15,0.7242531446540881
15,0.6505503144654088
10,0.8498427672955975
15,0.519064465408805
15,0.5526729559748428
8,0.9624606918238994
11,0.6031839622641509
11,0.6973270440251572
9,0.06761006289308176
8,0.89937106918239
12,0.9876179245283019
12,0.6259827044025157
15,0.7012578616352201
6,0.3069968553459119
11,0.8775550314465409
11,0.7922562893081762
15,0.6906446540880503
7,0.9245283018867925
10,0.35927672955974843
15,0.9449685534591195
15,0.6295204402515723
3,0.09414308176100629
15,0.5990566037735849
10,0.9797562893081762
15,0.6230345911949685
7,0.4207940251572327
5,0.715998427672956
8,0.7199292452830188
15,0.6709905660377359
8,0.08962264150943396
10,0.455188679245283
11,0.4068396226415094
9,0.8317610062893082
15,0.9040880503144654
15,0.3683176100628931
15,0.07841981132075472
10,0.4176493710691824
15,0.574685534591195
12,0.8351022012578616
15,0.8795204402515723
2,0.49783805031446543
8,0.715998427672956
1,0.2468553459119497
8,0.18238993710691823
15,0.5569968553459119
11,0.6476022012578616
15,0.9707154088050315
10,0.06977201257861636
9,0.8720518867924528
15,0.715998427672956
14,0.18808962264150944
9,0.3966194968553459
10,0.5888364779874213
6,0.21776729559748428
15,0.9695361635220126
11,0.4431996855345912
12,0.5548349056603774
15,0.8183962264150944
6,0.7124606918238994
15,0.5709512578616353
15,0.8679245283018868
1,0.8698899371069182
8,0.8698899371069182
11,0.9811320754716981
10,0.361438679245283
8,0.6839622641509434
15,0.35082547169811323
2,0.14760220125786164
15,0.595125786163522
15,0.735062893081761
6,0.1818003144654088
15,0.25943396226415094
10,0.5878537735849056
10,0.8062106918238994
1,0.8909198113207547
15,0.38089622641509435
11,0.9795597484276729
10,0.6841588050314465
8,0.9217767295597484
9,0.3433569182389937
15,0.5866745283018868
15,0.3891509433962264
15,0.8510220125786163
10,0.7631682389937107
9,0.8095518867924528
9,0.5224056603773585
2,0.9817216981132075
15,0.6242138364779874
12,0.3408018867924528
11,0.6118317610062893
15,0.2584512578616352
15,0.3944575471698113
15,0.9567610062893082
15,0.9318003144654088
10,0.4080188679245283
7,0.4074292452830189
11,0.8816823899371069
10,0.574685534591195
10,0.8814858490566038
8,0.4832940251572327
10,0.9274764150943396
11,0.512185534591195
4,0.09394654088050315
12,0.6672562893081762
4,0.4895833333333333
9,0.10318396226415094
11,0.9799528301886793
2,0.28360849056603776
15,0.9852594339622641
15,0.10259433962264151
10,0.27044025157232704
10,0.5619103773584906
15,0.28891509433962265
5,0.9196147798742138
10,0.9042845911949685
3,0.08510220125786164
11,0.601808176100629
15,0.34787735849056606
10,0.9705188679245284
15,0.9070361635220126
15,0.7981525157232704
11,0.9439858490566038
12,0.7183569182389937
10,0.6025943396226415
4,0.7948113207547169
10,0.7867531446540881
8,0.046973270440251576
10,0.78125
7,0.8987814465408805
4,0.9697327044025157
7,0.0440251572327044
9,0.6487814465408805
15,0.7710298742138365
5,0.17551100628930819
12,0.8472877358490566
7,0.995872641509434
15,0.9194182389937107
15,0.8425707547169812
11,0.8539701257861635
11,0.4331761006289308
15,0.6525157232704403
10,0.1831761006289308
12,0.9915487421383647
15,0.69437893081761
15,0.8390330188679245
15,0.8856132075471698
2,0.0294811320754717
9,0.5141509433962265
10,0.5640723270440252
12,0.9052672955974843
2,0.7099056603773585
15,0.6666666666666666
15,0.4915487421383648
9,0.326061320754717
10,0.6025943396226415
10,0.4569575471698113
2,0.8533805031446541
5,0.8077830188679245
4,0.14563679245283018
11,0.7283805031446541
11,0.6257861635220126
10,0.3463050314465409
10,0.17570754716981132
11,0.86812106918239
15,0.7965801886792453
15,0.5833333333333334
15,0.36301100628930816
15,0.7051886792452831
15,0.4337657232704403
15,0.8520047169811321
12,0.9337657232704403
15,0.6906446540880503
12,0.592374213836478
12,0.7110849056603774
2,0.6098663522012578
10,0.3290094339622642
10,0.7207154088050315
12,0.5550314465408805
15,0.7635613207547169
11,0.5017688679245284
12,0.45322327044025157
11,0.891312893081761
12,0.8052279874213837
14,0.7179638364779874
6,0.921187106918239
15,0.6141902515723271
15,0.41941823899371067
15,0.6002358490566038
9,0.23997641509433962
6,0.8244889937106918
15,0.8907232704402516
11,0.8698899371069182
1,0.6403301886792453
15,0.5169025157232704
10,0.4036949685534591
15,0.5992531446540881
15,0.3425707547169811
10,0.9213836477987422
11,0.9707154088050315
7,0.2808569182389937
10,0.8810927672955975
10,0.7590408805031447
3,0.01611635220125786
9,0.9145047169811321
11,0.3001179245283019
15,0.578812893081761
11,0.8797169811320755
10,0.40644654088050314
8,0.37912735849056606
10,0.86812106918239
15,0.6743317610062893
1,0.1491745283018868
8,0.11674528301886793
7,0.5772405660377359
15,0.4101808176100629
9,0.5347877358490566
15,0.6124213836477987
12,0.5479559748427673
7,0.6969339622641509
11,0.9996069182389937
14,0.7368317610062893
15,0.6157625786163522
11,0.4925314465408805
3,0.9927279874213837
11,0.8677279874213837
10,0.5347877358490566
14,0.6287342767295597
1,0.7727987421383647
15,0.46776729559748426
6,0.5446147798742138
14,0.8052279874213837
12,0.6949685534591195
15,0.7374213836477987
1,0.11065251572327044
15,0.14838836477987422
15,0.5522798742138365
11,0.4479166666666667
10,0.9392688679245284
10,0.9707154088050315
15,0.7224842767295597
9,0.2482311320754717
15,0.8307783018867925
10,0.8150550314465409
8,0.6259827044025157
10,0.2503930817610063
10,0.7262185534591195
15,0.42413522012578614
15,0.8577044025157232
10,0.6990959119496856
4,0.03930817610062893
10,0.8266509433962265
10,0.925314465408805
9,0.28714622641509435
4,0.18415880503144655
8,0.7553066037735849
14,0.8343160377358491
15,0.487814465408805
15,0.6617531446540881
10,0.9730738993710691
12,0.6332547169811321
2,0.9207940251572327
11,0.5886399371069182
15,0.7665094339622641
15,0.7144261006289309
5,0.3657625786163522
15,0.5003930817610063
15,0.5852987421383647
9,0.24980345911949686
10,0.6835691823899371
14,0.7405660377358491
10,0.964622641509434
15,0.5817610062893082
9,0.31761006289308175
3,0.2971698113207547
14,0.8262578616352201
15,0.35023584905660377
14,0.8233097484276729
15,0.5188679245283019
15,0.12696540880503146
15,0.7688679245283019
14,0.3873820754716981
11,0.15526729559748428
15,0.8887578616352201
4,0.32448899371069184
15,0.6749213836477987
15,0.8964229559748428
15,0.4227594339622642
15,0.8187893081761006
15,0.9296383647798742
1,0.018474842767295597
1,0.006878930817610063
4,0.05070754716981132
10,0.6926100628930818
11,0.8810927672955975
9,0.20204402515723272
9,0.4742531446540881
14,0.4318003144654088
11,0.519064465408805
15,0.3757861635220126
5,0.7421383647798742
15,0.637185534591195
15,0.29205974842767296
10,0.6422955974842768
8,0.452437106918239
15,0.7313286163522013
9,0.24646226415094338
10,0.3909198113207547
10,0.6442610062893082
15,0.7873427672955975
8,0.2727987421383648
13,0.592374213836478
15,0.7061713836477987
10,0.8260613207547169
8,0.21992924528301888
11,0.17629716981132076
1,0.9854559748427673
10,0.6542845911949685
11,0.78125
8,0.5963050314465409
2,0.27476415094339623
10,0.6230345911949685
15,0.7476415094339622
15,0.6369889937106918
10,0.9150943396226415
5,0.9695361635220126
15,0.13266509433962265
15,0.5945361635220126
12,0.751375786163522
15,0.9194182389937107
5,0.7843946540880503
15,0.5917845911949685
15,0.7584512578616353
11,0.6027908805031447
1,0.6316823899371069
10,0.9223663522012578
12,0.4221698113207547
15,0.9217767295597484
5,0.12165880503144653
15,0.7912735849056604
15,0.4722877358490566
10,0.8036556603773585
9,0.8345125786163522
12,0.2731918238993711
15,0.4261006289308176
7,0.2482311320754717
15,0.29638364779874216
15,0.40290880503144655
12,0.2653301886792453
15,0.7262185534591195
9,0.8675314465408805
9,0.7553066037735849
8,0.39799528301886794
11,0.7144261006289309
3,0.8812893081761006
15,0.8856132075471698
10,0.5283018867924528
10,0.9917452830188679
15,0.6906446540880503
1,0.15172955974842767
12,0.9422169811320755
4,0.2971698113207547
15,0.6442610062893082
9,0.5406839622641509
10,0.7545204402515723
12,0.8698899371069182
11,0.8856132075471698
2,0.4542059748427673
9,0.1715801886792453
8,0.9901729559748428
15,0.7653301886792453
15,0.4074292452830189
12,0.6798349056603774
15,0.38148584905660377
12,0.34650157232704404
9,0.48565251572327045
5,0.9093946540880503
5,0.8557389937106918
5,0.2965801886792453
11,0.6023977987421384
10,0.8810927672955975
8,0.23545597484276728
12,0.7089229559748428
9,0.2733883647798742
15,0.9182389937106918
11,0.3651729559748428
9,0.5015723270440252
15,0.8282232704402516
10,0.45970911949685533
15,0.8995676100628931
2,0.1008254716981132
10,0.9453616352201258
11,0.2936320754716981
9,0.48486635220125784
15,0.2800707547169811
2,0.45794025157232704
15,0.8276336477987422
12,0.7623820754716981
15,0.8537735849056604
9,0.9243317610062893
10,0.8081761006289309
5,0.983687106918239
10,0.8156446540880503
10,0.574685534591195
11,0.2439072327044025
9,0.9996069182389937
15,0.3958333333333333
9,0.9207940251572327
11,0.5538522012578616
15,0.8685141509433962
5,0.8824685534591195
15,0.97562893081761
15,0.769064465408805
15,0.3865959119496855
2,0.9343553459119497
7,0.3199685534591195
10,0.23545597484276728
9,0.6839622641509434
10,0.8930817610062893
3,0.14858490566037735
15,0.5742924528301887
15,0.8455188679245284
11,0.6637185534591195
15,0.5526729559748428
15,0.2230738993710692
9,0.6839622641509434
14,0.8235062893081762
11,0.9072327044025157
1,0.27849842767295596
15,0.6293238993710691
6,0.05562106918238994
3,0.48486635220125784
10,0.86812106918239
8,0.6275550314465409
7,0.9695361635220126
1,0.9996069182389937
12,0.3463050314465409
5,0.8826650943396226
3,0.9803459119496856
11,0.7783018867924528
15,0.5839229559748428
15,0.97562893081761
8,0.12067610062893082
11,0.4207940251572327
14,0.8618317610062893
9,0.3639937106918239
15,0.6495676100628931
1,0.016705974842767295
2,0.9905660377358491
1,0.015723270440251572
11,0.13502358490566038
12,0.8549528301886793
15,0.5011792452830188
10,0.6660770440251572
15,0.6346305031446541
4,0.6959512578616353
11,0.14072327044025157
14,0.623624213836478
15,0.6320754716981132
11,0.4088050314465409
10,0.6259827044025157
1,0.1363993710691824
7,0.6560534591194969
2,0.9903694968553459
2,0.9396619496855346
10,0.7820361635220126
10,0.514937106918239
15,0.7727987421383647
2,0.054245283018867926
5,0.262185534591195
12,0.9492924528301887
10,0.7250393081761006
11,0.9632468553459119
10,0.754127358490566
5,0.11458333333333333
10,0.6914308176100629
10,0.7739779874213837
13,0.8734276729559748
12,0.5858883647798742
11,0.6191037735849056
7,0.4412342767295597
15,0.5735062893081762
11,0.5056996855345912
11,0.7824292452830188
10,0.5257468553459119
7,0.5
9,0.9830974842767296
11,0.4349449685534591
5,0.7594339622641509
8,0.4168632075471698
15,0.590998427672956
12,0.5792059748427673
10,0.06918238993710692
5,0.6914308176100629
10,0.7619889937106918
3,0.7134433962264151
12,0.6743317610062893
10,0.7325078616352201
10,0.2928459119496855
5,0.9601022012578616
10,0.3069968553459119
10,0.5737028301886793
15,0.7680817610062893
11,0.9141116352201258
15,0.5015723270440252
10,0.5025550314465409
15,0.5345911949685535
15,0.3500393081761006
15,0.8476808176100629
15,0.6983097484276729
10,0.6841588050314465
10,0.13463050314465408
15,0.2910770440251572
3,0.7987421383647799
15,0.8260613207547169
11,0.2653301886792453
12,0.6377751572327044
12,0.9219732704402516
14,0.8001179245283019
9,0.7904874213836478
10,0.29461477987421386
4,0.3610455974842767
8,0.7873427672955975
11,0.38757861635220126
8,0.547562893081761
10,0.5135613207547169
1,0.995872641509434
3,0.17295597484276728
8,0.7199292452830188
10,0.686124213836478
10,0.691627358490566
4,0.07606132075471699
14,0.8624213836477987
2,0.6220518867924528
10,0.9052672955974843
10,0.2957940251572327
15,0.7861635220125787
15,0.8689072327044025
12,0.6501572327044025
15,0.5398977987421384
11,0.6654874213836478
15,0.6588050314465409
4,0.7590408805031447
6,0.3846305031446541
4,0.9392688679245284
10,0.7034198113207547
11,0.9223663522012578
10,0.2916666666666667
10,0.5420597484276729
15,0.7727987421383647
10,0.5784198113207547
15,0.9923349056603774
10,0.1470125786163522
11,0.7820361635220126
11,0.3724449685534591
11,0.8779481132075472
1,0.6092767295597484
5,0.5976808176100629
10,0.43907232704402516
15,0.717374213836478
10,0.4492924528301887
4,0.5884433962264151
9,0.2957940251572327
11,0.5204402515723271
12,0.9597091194968553
10,0.9115566037735849
11,0.5501179245283019
5,0.11477987421383648
15,0.9950864779874213
9,0.9996069182389937
15,0.9217767295597484
15,0.9019261006289309
15,0.4215801886792453
10,0.7183569182389937
15,0.6867138364779874
1,0.9815251572327044
11,0.8814858490566038
11,0.7042059748427673
11,0.9255110062893082
15,0.9141116352201258
11,0.09237421383647798
15,0.7452830188679245
15,0.7981525157232704
15,0.28341194968553457
12,0.7680817610062893
15,0.8272405660377359
10,0.6945754716981132
14,0.7651336477987422
10,0.19732704402515724
10,0.5996462264150944
6,0.4268867924528302
12,0.6875
15,0.9357311320754716
11,0.5589622641509434
5,0.9996069182389937
10,0.9935141509433962
15,0.4632468553459119
14,0.3156446540880503
7,0.2726022012578616
11,0.6802279874213837
15,0.695558176100629
7,0.8814858490566038
12,0.8016902515723271
14,0.7759433962264151
9,0.20263364779874213
15,0.9266902515723271
6,0.9382861635220126
11,0.40113993710691825
2,0.766312893081761
15,0.6593946540880503
6,0.2439072327044025
15,0.7020440251572327
12,0.44752358490566035
15,0.5495283018867925
3,0.06977201257861636
11,0.5222091194968553
10,0.9241352201257862
12,0.23329402515723272
11,0.7963836477987422
4,0.9846698113207547
11,0.8954402515723271
8,0.5169025157232704
12,0.6586084905660378
1,0.4779874213836478
15,0.983687106918239
10,0.9400550314465409
15,0.8915094339622641
1,0.39681603773584906
10,0.8400157232704403
2,0.9819182389937107
15,0.9357311320754716
9,0.8071933962264151
15,0.8028694968553459
10,0.66312893081761
15,0.9974449685534591
10,0.5192610062893082
12,0.9152908805031447
10,0.9410377358490566
12,0.8977987421383647
12,0.25471698113207547
15,0.9129323899371069
10,0.6173349056603774
15,0.7289701257861635
15,0.6819968553459119
11,0.3789308176100629
14,0.8276336477987422
10,0.41922169811320753
15,0.7788915094339622
2,0.003930817610062893
10,0.9718946540880503
5,0.6460298742138365
1,0.07291666666666667
15,0.9217767295597484
9,0.35947327044025157
10,0.48565251572327045
8,0.6843553459119497
15,0.8172169811320755
10,0.6014150943396226
15,0.8360849056603774
12,0.804441823899371
11,0.8520047169811321
10,0.6582154088050315
15,0.7515723270440252
10,0.8689072327044025
10,0.9086084905660378
11,0.3787342767295597
9,0.5290880503144654
6,0.3168238993710692
8,0.4779874213836478
10,0.3376572327044025
7,0.9266902515723271
11,0.9337657232704403
15,0.4054638364779874
12,0.6259827044025157
11,0.9544025157232704
1,0.019654088050314465
8,0.38875786163522014
12,0.7651336477987422
9,0.9889937106918238
15,0.6593946540880503
15,0.7297562893081762
15,0.3553459119496855
3,0.9996069182389937
7,0.9545990566037735
5,0.5516902515723271
15,0.6802279874213837
15,0.8814858490566038
9,0.8217374213836478
15,0.48977987421383645
15,0.17767295597484276
11,0.8374606918238994
15,0.720125786163522
15,0.8520047169811321
15,0.7179638364779874
15,0.9259040880503144
2,0.1593946540880503
12,0.4886006289308176
15,0.4785770440251572
6,0.3952437106918239
11,0.6485849056603774
2,0.9630503144654088
15,0.5803852201257862
10,0.4742531446540881
9,0.9889937106918238
10,0.22071540880503146
12,0.5833333333333334
15,0.4968553459119497
11,0.6000393081761006
12,0.9557783018867925
15,0.8345125786163522
15,0.12106918238993711
10,0.6436713836477987
15,0.8425707547169812
5,0.2244496855345912
15,0.45322327044025157
15,0.5540487421383647
7,0.5831367924528302
4,0.9160770440251572
13,0.9567610062893082
10,0.8012971698113207
11,0.8466981132075472
15,0.9514544025157232
2,0.7940251572327044
9,0.7042059748427673
4,0.6340408805031447
15,0.5538522012578616
15,0.3376572327044025
10,0.5630896226415094
12,0.7981525157232704
15,0.7926493710691824
1,0.6004323899371069
1,0.7183569182389937
12,0.3830581761006289
1,0.4331761006289308
10,0.9290487421383647
11,0.42845911949685533
4,0.5776336477987422
10,0.6287342767295597
5,0.8195754716981132
15,0.9882075471698113
1,0.4168632075471698
15,0.6424921383647799
12,0.7397798742138365
10,0.8282232704402516
10,0.7775157232704403
11,0.44870283018867924
10,0.561124213836478
3,0.688875786163522
10,0.8034591194968553
15,0.6666666666666666
15,0.19005503144654087
4,0.9404481132075472
10,0.7727987421383647
8,0.8907232704402516
10,0.9174528301886793
2,0.5212264150943396
15,0.595125786163522
2,0.10672169811320754
15,0.5603380503144654
12,0.7177672955974843
15,0.9150943396226415
15,0.6654874213836478
15,0.6444575471698113
10,0.7165880503144654
10,0.8034591194968553
15,0.8549528301886793
9,0.6474056603773585
15,0.7678852201257862
15,0.29952830188679247
11,0.9811320754716981
10,0.6023977987421384
8,0.6336477987421384
4,0.014544025157232705
15,0.8341194968553459
15,0.6694182389937107
2,0.1474056603773585
12,0.3757861635220126
2,0.9152908805031447
15,0.2751572327044025
15,0.5308569182389937
10,0.3463050314465409
15,0.30738993710691825
15,0.41882861635220126
10,0.8814858490566038
7,0.9162735849056604
10,0.3828616352201258
3,0.38089622641509435
10,0.9996069182389937
7,0.5742924528301887
9,0.8968160377358491
15,0.26080974842767296
9,0.20617138364779874
15,0.8034591194968553
5,0.5424528301886793
12,0.8826650943396226
10,0.7818396226415094
15,0.8956367924528302
8,0.2936320754716981
4,0.7692610062893082
7,0.9380896226415094
11,0.7364386792452831
6,0.6426886792452831
10,0.683372641509434
11,0.5045204402515723
8,0.6578223270440252
15,0.2727987421383648
15,0.33922955974842767
9,0.3150550314465409
12,0.5487421383647799
15,0.36183176100628933
14,0.7372248427672956
12,0.31525157232704404
15,0.3952437106918239
9,0.6599842767295597
15,0.6185141509433962
15,0.10593553459119497
10,0.5550314465408805
15,0.6468160377358491
9,0.2688679245283019
15,0.2922562893081761
15,0.5976808176100629
10,0.6635220125786163
1,0.8233097484276729
2,0.5630896226415094
12,0.9624606918238994
15,0.9437893081761006
5,0.3463050314465409
10,0.3125
5,0.9349449685534591
15,0.6593946540880503
3,0.5998427672955975
15,0.726808176100629
9,0.960691823899371
7,0.4854559748427673
8,0.4581367924528302
1,0.20656446540880502
15,0.4832940251572327
1,0.1430817610062893
8,0.6853380503144654
11,0.7944182389937107
3,0.8052279874213837
12,0.7875393081761006
10,0.9093946540880503
6,0.9803459119496856
6,0.8976022012578616
15,0.741941823899371
7,0.6084905660377359
12,0.9732704402515723
15,0.7169811320754716
14,0.38875786163522014
15,0.6601808176100629
15,0.8720518867924528
3,0.35573899371069184
15,0.26002358490566035
8,0.35023584905660377
15,0.9192216981132075
11,0.3278301886792453
11,0.8415880503144654
12,0.9027122641509434
10,0.637185534591195
10,0.7820361635220126
2,0.5581761006289309
15,0.6479952830188679
15,0.7981525157232704
10,0.5644654088050315
12,0.7800707547169812
10,0.8523977987421384
8,0.9889937106918238
15,0.5424528301886793
15,0.8223270440251572
12,0.7702437106918238
12,0.574685534591195
12,0.7631682389937107
14,0.686124213836478
12,0.8115172955974843
15,0.8995676100628931
11,0.19162735849056603
15,0.5982704402515723
4,0.22209119496855345
10,0.9101808176100629
12,0.9624606918238994
7,0.24135220125786164
1,0.7940251572327044
2,0.715998427672956
1,0.2543238993710692
15,0.5892295597484277
10,0.029874213836477988
12,0.534001572327044
15,0.8103380503144654
15,0.5707547169811321
15,0.4441823899371069
1,0.07291666666666667
10,0.6185141509433962
11,0.24626572327044025
11,0.19909591194968554
12,0.3590801886792453
15,0.7651336477987422
15,0.8549528301886793
10,0.5536556603773585
8,0.3223270440251572
10,0.3408018867924528
9,0.8343160377358491
3,0.9101808176100629
12,0.8095518867924528
10,0.6564465408805031
1,0.9542059748427673
9,0.4221698113207547
3,0.7904874213836478
14,0.8146619496855346
10,0.8466981132075472
12,0.8946540880503144
5,0.7678852201257862
8,0.8299921383647799
12,0.6057389937106918
15,0.7749606918238994
7,0.9762185534591195
15,0.8425707547169812
1,0.9726808176100629
2,0.46973270440251574
10,0.9274764150943396
15,0.8125
12,0.3724449685534591
2,0.9005503144654088
6,0.9174528301886793
11,0.6572327044025157
10,0.6546776729559748
15,0.6544811320754716
11,0.845125786163522
2,0.7425314465408805
3,0.3264544025157233
15,0.89937106918239
15,0.7346698113207547
13,0.6762971698113207
15,0.9013364779874213
15,0.3121069182389937
15,0.8999606918238994
5,0.5589622641509434
15,0.735062893081761
15,0.6110455974842768
4,0.07016509433962265
15,0.3425707547169811
15,0.48309748427672955
8,0.7498034591194969
11,0.6057389937106918
15,0.28400157232704404
15,0.16037735849056603
11,0.45184748427672955
7,0.3130896226415094
15,0.32763364779874216
7,0.7097091194968553
10,0.18297955974842767
7,0.27476415094339623
14,0.5424528301886793
11,0.6729559748427673
15,0.4233490566037736
14,0.2218946540880503
15,0.6134040880503144
8,0.5988600628930818
15,0.5892295597484277
10,0.9775943396226415
10,0.8979952830188679
10,0.9433962264150944
14,0.8734276729559748
11,0.40389150943396224
15,0.7061713836477987
4,0.20715408805031446
10,0.5110062893081762
7,0.5387185534591195
9,0.6941823899371069
11,0.6220518867924528
9,0.78125
1,0.7612028301886793
12,0.9101808176100629
15,0.925314465408805
5,0.10770440251572327
8,0.5573899371069182
5,0.699685534591195
14,0.800314465408805
12,0.294811320754717
10,0.7551100628930818
9,0.2450864779874214
9,0.7407625786163522
15,0.570558176100629
14,0.5015723270440252
14,0.7873427672955975
10,0.7796776729559748
10,0.6141902515723271
10,0.342374213836478
15,0.8244889937106918
15,0.8132861635220126
14,0.5249606918238994
1,0.0023584905660377358
4,0.9848663522012578
10,0.24626572327044025
15,0.8341194968553459
3,0.3341194968553459
15,0.7008647798742138
14,0.3977987421383648
1,0.009827044025157232
12,0.8795204402515723
15,0.8614386792452831
10,0.3977987421383648
15,0.5601415094339622
11,0.9060534591194969
15,0.7452830188679245
10,0.9404481132075472
10,0.3683176100628931
15,0.8667452830188679
14,0.558372641509434
15,0.8527908805031447
10,0.7749606918238994
15,0.6220518867924528
11,0.37696540880503143
9,0.37952044025157233
14,0.2755503144654088
5,0.6672562893081762
10,0.8746069182389937
12,0.5900157232704403
15,0.9453616352201258
6,0.18415880503144655
10,0.37657232704402516
4,0.0880503144654088
1,0.14563679245283018
10,0.6460298742138365
15,0.7264150943396226
15,0.4318003144654088
4,0.3020833333333333
15,0.7161949685534591
15,0.9569575471698113
12,0.7547169811320755
15,0.453812893081761
10,0.8964229559748428
12,0.7252358490566038
1,0.024764150943396228
10,0.7108883647798742
10,0.3358883647798742
2,0.1853380503144654
5,0.9870283018867925
11,0.4314072327044025
1,0.03989779874213836
8,0.4166666666666667
15,0.9027122641509434
15,0.449685534591195
11,0.8164308176100629
9,0.3789308176100629
6,0.9695361635220126
15,0.8795204402515723
1,0.8689072327044025
12,0.9528301886792453
10,0.361438679245283
4,0.9542059748427673
10,0.6177279874213837
9,0.1430817610062893
1,0.2439072327044025
2,0.31761006289308175
12,0.4982311320754717
5,0.9811320754716981
11,0.14976415094339623
6,0.7983490566037735
9,0.7562893081761006
10,0.6586084905660378
14,0.9789701257861635
10,0.7637578616352201
6,0.20263364779874213
3,0.7641509433962265
10,0.6189072327044025
15,0.9150943396226415
15,0.8309748427672956
10,0.6159591194968553
3,0.3020833333333333
4,0.5188679245283019
5,0.5035377358490566
12,0.9056603773584906
8,0.18376572327044025
6,0.514937106918239
14,0.8734276729559748
6,0.49783805031446543
10,0.7183569182389937
10,0.7266116352201258
8,0.9280660377358491
5,0.9832940251572327
7,0.5613207547169812
14,0.8317610062893082
6,0.19693396226415094
12,0.4606918238993711
5,0.11360062893081761
15,0.2804638364779874
2,0.8930817610062893
5,0.6220518867924528
10,0.32822327044025157
10,0.6025943396226415
15,0.7386006289308176
4,0.041273584905660375
12,0.688875786163522
3,0.20617138364779874
2,0.23663522012578617
10,0.2617924528301887
11,0.7042059748427673
7,0.24626572327044025
15,0.828812893081761
14,0.9243317610062893
12,0.7718160377358491
10,0.42629716981132076
4,0.9376965408805031
15,0.8425707547169812
2,0.04029088050314465
9,0.9730738993710691
14,0.6554638364779874
6,0.6635220125786163
15,0.42236635220125784
11,0.9612814465408805
12,0.6625393081761006
15,0.6906446540880503
11,0.8457154088050315
2,0.7952044025157232
10,0.5361635220125787
1,0.022995283018867923
12,0.2893081761006289
15,0.5607311320754716
10,0.6572327044025157
11,0.797562893081761
1,0.6782625786163522
15,0.9270833333333334
1,0.5729166666666666
11,0.5939465408805031
12,0.5227987421383647
15,0.2613993710691824
5,0.9182389937106918
5,0.05955188679245283
4,0.040880503144654086
11,0.9604952830188679
1,0.8327437106918238
11,0.6878930817610063
10,0.5457940251572327
11,0.5424528301886793
10,0.514937106918239
15,0.8195754716981132
10,0.4207940251572327
15,0.9353380503144654
11,0.3604559748427673
10,0.7838050314465409
14,0.6648977987421384
3,0.4233490566037736
11,0.6819968553459119
15,0.8337264150943396
8,0.1672562893081761
7,0.14367138364779874
10,0.23349056603773585
4,0.32684748427672955
5,0.18415880503144655
12,0.8125
1,0.013757861635220126
2,0.203812893081761
10,0.6839622641509434
15,0.6310927672955975
10,0.7779088050314465
15,0.5471698113207547
15,0.2236635220125786
8,0.3917059748427673
11,0.9791666666666666
15,0.5090408805031447
4,0.8319575471698113
4,0.7676886792452831
11,0.6248034591194969
15,0.8087657232704403
15,0.8323506289308176
9,0.5784198113207547
8,0.4308176100628931
10,0.9471305031446541
4,0.45577830188679247
11,0.7822327044025157
11,0.7843946540880503
5,0.918435534591195
12,0.7602201257861635
10,0.6149764150943396
8,0.6542845911949685
15,0.31702044025157233
15,0.12794811320754718
9,0.31151729559748426
1,0.141312893081761
4,0.7275943396226415
3,0.5224056603773585
8,0.15251572327044025
9,0.7637578616352201
14,0.8079795597484277
5,0.8490566037735849
10,0.9876179245283019
11,0.5925707547169812
12,0.809748427672956
15,0.7242531446540881
10,0.21010220125786164
14,0.9823113207547169
1,0.041273584905660375
14,0.6568396226415094
1,0.0025550314465408804
11,0.28950471698113206
9,0.23073899371069181
2,0.9925314465408805
12,0.5226022012578616
1,0.842374213836478
15,0.6802279874213837
10,0.6727594339622641
15,0.9827044025157232
14,0.8637971698113207
10,0.7769261006289309
11,0.6479952830188679
10,0.9803459119496856
1,0.9795597484276729
9,0.9296383647798742
15,0.9553852201257862
9,0.777122641509434
15,0.6037735849056604
6,0.06210691823899371
15,0.5945361635220126
4,0.9245283018867925
15,0.425314465408805
15,0.6973270440251572
15,0.4606918238993711
3,0.10554245283018868
12,0.6884827044025157
10,0.12637578616352202
10,0.44202044025157233
15,0.5383254716981132
10,0.970125786163522
6,0.5988600628930818
10,0.1928066037735849
15,0.9893867924528302
15,0.12342767295597484
12,0.8339229559748428
6,0.8146619496855346
15,0.8799135220125787
3,0.12637578616352202
8,0.6499606918238994
8,0.8632075471698113
4,0.6865172955974843
14,0.6275550314465409
11,0.4318003144654088
5,0.48801100628930816
14,0.2443003144654088
15,0.7474449685534591
15,0.8773584905660378
10,0.8463050314465409
5,0.8235062893081762
15,0.3425707547169811
4,0.016312893081761006
2,0.657625786163522
2,0.04618710691823899
10,0.9420204402515723
11,0.6002358490566038
2,0.22110849056603774
9,0.0827437106918239
10,0.20204402515723272
10,0.8219339622641509
11,0.12382075471698113
10,0.45617138364779874
15,0.5371462264150944
8,0.71187106918239
1,0.019261006289308175
8,0.2841981132075472
9,0.6515330188679245
2,0.8413915094339622
10,0.9748427672955975
8,0.23329402515723272
15,0.7148191823899371
10,0.9758254716981132
15,0.15546383647798742
15,0.7171776729559748
15,0.6273584905660378
2,0.14956761006289307
14,0.6069182389937107
12,0.7808569182389937
12,0.8174135220125787
15,0.9152908805031447
15,0.8382468553459119
1,0.508058176100629
10,0.8390330188679245
11,0.5267295597484277
10,0.13050314465408805
7,0.1914308176100629
6,0.9970518867924528
12,0.6865172955974843
15,0.9418238993710691
3,0.8950471698113207
8,0.9129323899371069
10,0.6802279874213837
9,0.35318396226415094
12,0.9526336477987422
5,0.9593160377358491
1,0.9915487421383647
4,0.07488207547169812
11,0.6077044025157232
2,0.9540094339622641
15,0.7315251572327044
10,0.8693003144654088
1,0.07625786163522012
15,0.5678066037735849
15,0.3178066037735849
11,0.6686320754716981
6,0.8985849056603774
11,0.8698899371069182
2,0.3425707547169811
8,0.741941823899371
1,0.20007861635220126
15,0.6843553459119497
15,0.7623820754716981
15,0.6821933962264151
15,0.7981525157232704
5,0.9270833333333334
13,0.1715801886792453
5,0.9270833333333334
10,0.6593946540880503
7,0.4441823899371069
12,0.8977987421383647
4,0.25471698113207547
4,0.0792059748427673
10,0.7220911949685535
8,0.3724449685534591
7,0.6430817610062893
12,0.8693003144654088
2,0.28125
8,0.9390723270440252
1,0.9551886792452831
7,0.6027908805031447
7,0.9274764150943396
3,0.2861635220125786
1,0.04029088050314465
10,0.4815251572327044
8,0.7708333333333334
7,0.8655660377358491
11,0.9599056603773585
11,0.6316823899371069
11,0.9748427672955975
10,0.8934748427672956
5,0.8634040880503144
12,0.6865172955974843
15,0.42747641509433965
7,0.5186713836477987
3,0.9976415094339622
5,0.8136792452830188
2,0.6468160377358491
9,0.3683176100628931
10,0.3877751572327044
9,0.86812106918239
2,0.8235062893081762
12,0.9830974842767296
10,0.9339622641509434
7,0.42315251572327045
1,0.7161949685534591
9,0.8303852201257862
5,0.9243317610062893
10,0.9296383647798742
4,0.0695754716981132
10,0.7904874213836478
14,0.8885613207547169
4,0.6442610062893082
2,0.21147798742138366
6,0.5760613207547169
10,0.6835691823899371
5,0.9734669811320755
10,0.7572720125786163
8,0.9689465408805031
3,0.7083333333333334
8,0.0479559748427673
11,0.6878930817610063
10,0.14563679245283018
10,0.9811320754716981
13,0.8472877358490566
6,0.14720911949685533
11,0.7165880503144654
2,0.17727987421383648
13,0.8018867924528302
1,0.9791666666666666
10,0.1377751572327044
12,0.5634827044025157
4,0.4705188679245283
13,0.7802672955974843
9,0.9097877358490566
14,0.9638364779874213
2,0.41941823899371067
4,0.66312893081761
10,0.4601022012578616
14,0.5998427672955975
8,0.16470125786163523
4,0.03557389937106918
1,0.0589622641509434
1,0.6240172955974843
5,0.9038915094339622
1,0.18612421383647798
2,0.0037342767295597485
3,0.22641509433962265
4,0.0809748427672956
1,0.3068003144654088
7,0.8062106918238994
13,0.9876179245283019
7,0.7441037735849056
12,0.3156446540880503
10,0.9093946540880503
10,0.5169025157232704
13,0.6189072327044025
14,0.9935141509433962
7,0.8547562893081762
10,0.6837657232704403
8,0.4779874213836478
9,0.2733883647798742
11,0.6855345911949685
10,0.4147012578616352
12,0.330188679245283
13,0.9101808176100629
10,0.8390330188679245
10,0.3663522012578616
4,0.1487814465408805
3,0.9968553459119497
10,0.8527908805031447
11,0.7665094339622641
11,0.5581761006289309
14,0.5347877358490566
12,0.9093946540880503
14,0.7570754716981132
8,0.7374213836477987
13,0.7822327044025157
12,0.20125786163522014
5,0.9695361635220126
11,0.8651729559748428
1,0.4832940251572327
10,0.5074685534591195
9,0.9337657232704403
1,0.024764150943396228
12,0.6918238993710691
14,0.5680031446540881
5,0.9357311320754716
10,0.9088050314465409
3,0.4349449685534591
2,0.9608883647798742
3,0.12106918238993711
7,0.1747248427672956
10,0.9453616352201258
12,0.24410377358490565
10,0.1747248427672956
11,0.3095518867924528
12,0.8598663522012578
11,0.8140723270440252
11,0.6998820754716981
11,0.2830188679245283
11,0.4357311320754717
11,0.9834905660377359
10,0.5817610062893082
11,0.9923349056603774
11,0.4148977987421384
12,0.8856132075471698
15,0.7879323899371069
11,0.18238993710691823
9,0.7101022012578616
15,0.8134827044025157
15,0.6802279874213837
10,0.2230738993710692
7,0.751375786163522
10,0.7912735849056604
9,0.7042059748427673
7,0.9773977987421384
12,0.21776729559748428
10,0.7861635220125787
8,0.4962657232704403
3,0.9681603773584906
15,0.7108883647798742
11,0.1650943396226415
7,0.8948506289308176
10,0.9561713836477987
12,0.8343160377358491
9,0.5579795597484277
11,0.9862421383647799
15,0.467374213836478
12,0.9284591194968553
12,0.8209512578616353
12,0.735062893081761
7,0.9506682389937107
1,0.9439858490566038
10,0.35947327044025157
1,0.5642688679245284
10,0.2794811320754717
4,0.2916666666666667
9,0.21088836477987422
15,0.7067610062893082
15,0.8343160377358491
15,0.8803066037735849
15,0.9404481132075472
10,0.7995283018867925
14,0.7818396226415094
14,0.7246462264150944
14,0.6843553459119497
2,0.4168632075471698
3,0.3863993710691824
9,0.2236635220125786
1,0.6124213836477987
3,0.05876572327044025
5,0.15487421383647798
14,0.7755503144654088
15,0.7101022012578616
6,0.7637578616352201
12,0.7592374213836478
15,0.534001572327044
11,0.33687106918238996
15,0.7183569182389937
10,0.7861635220125787
10,0.7843946540880503
15,0.9569575471698113
14,0.6926100628930818
10,0.2555031446540881
11,0.25471698113207547
9,0.9656053459119497
10,0.324685534591195
15,0.9319968553459119
17,0.5585691823899371
14,0.29933176100628933
14,0.3068003144654088
15,0.4606918238993711
12,0.554441823899371
5,0.5742924528301887
5,0.29933176100628933
5,0.9915487421383647
14,0.8268474842767296
3,0.48683176100628933
1,0.0037342767295597485
15,0.7790880503144654
14,0.5766509433962265
12,0.8677279874213837
8,0.5021619496855346
7,0.34178459119496857
14,0.7042059748427673
15,0.7452830188679245
11,0.7409591194968553
1,0.17983490566037735
14,0.8814858490566038
12,0.8419811320754716
10,0.8958333333333334
15,0.9929245283018868
15,0.6672562893081762
12,0.5534591194968553
15,0.34276729559748426
15,0.7820361635220126
10,0.2446933962264151
14,0.83687106918239
2,0.0422562893081761
10,0.34375
5,0.9744496855345912
3,0.4679638364779874
1,0.921187106918239
10,0.23997641509433962
12,0.7602201257861635
14,0.7981525157232704
14,0.3209512578616352
15,0.7250393081761006
15,0.8174135220125787
15,0.7008647798742138
10,0.30365566037735847
15,0.3512185534591195
14,0.6931996855345912
12,0.6474056603773585
14,0.39937106918238996
15,0.43907232704402516
1,0.6544811320754716
12,0.5626965408805031
15,0.6365959119496856
12,0.7209119496855346
1,0.23034591194968554
5,0.8575078616352201
10,0.09512578616352202
11,0.3934748427672956
10,0.18238993710691823
11,0.8867924528301887
11,0.574685534591195
15,0.5135613207547169
15,0.8321540880503144
10,0.9876179245283019
15,0.8641902515723271
15,0.8679245283018868
15,0.8946540880503144
1,0.7260220125786163
10,0.40389150943396224
15,0.519064465408805
14,0.4832940251572327
12,0.4479166666666667
13,0.86812106918239
14,0.3388364779874214
15,0.8476808176100629
1,0.626375786163522
10,0.32272012578616355
2,0.8425707547169812
11,0.7765330188679245
15,0.4479166666666667
15,0.38089622641509435
15,0.5988600628930818
10,0.8799135220125787
2,0.5249606918238994
12,0.5990566037735849
11,0.9762185534591195
7,0.769064465408805
10,0.5214229559748428
8,0.2560927672955975
10,0.3970125786163522
15,0.7843946540880503
15,0.5776336477987422
15,0.9663915094339622
10,0.5389150943396226
12,0.5630896226415094
14,0.6969339622641509
15,0.9777908805031447
10,0.7132468553459119
9,0.9064465408805031
3,0.056800314465408806
14,0.5961084905660378
10,0.3113207547169811
12,0.9396619496855346
15,0.6818003144654088
6,0.5110062893081762
4,0.4349449685534591
15,0.8549528301886793
2,0.14052672955974843
15,0.925314465408805
10,0.9929245283018868
13,0.9490959119496856
14,0.7260220125786163
15,0.5681996855345912
1,0.028105345911949686
10,0.5459905660377359
2,0.8889544025157232
10,0.456564465408805
14,0.9243317610062893
10,0.7625786163522013
15,0.9689465408805031
15,0.7586477987421384
1,0.013168238993710692
7,0.7845911949685535
4,0.14838836477987422
5,0.983687106918239
10,0.21619496855345913
10,0.37971698113207547
15,0.28282232704402516
12,0.5448113207547169
10,0.17845911949685533
12,0.715998427672956
10,0.2952044025157233
5,0.5051100628930818
6,0.8720518867924528
15,0.32075471698113206
12,0.9561713836477987
11,0.7985455974842768
15,0.4803459119496855
14,0.5558176100628931
15,0.8816823899371069
11,0.8146619496855346
10,0.394064465408805
15,0.9245283018867925
10,0.9093946540880503
9,0.3561320754716981
14,0.4025157232704403
10,0.9093946540880503
15,0.30915880503144655
4,0.8235062893081762
10,0.6719732704402516
3,0.96187106918239
15,0.9337657232704403
12,0.5448113207547169
12,0.5501179245283019
15,0.7409591194968553
15,0.8307783018867925
14,0.9174528301886793
11,0.43514150943396224
11,0.3455188679245283
10,0.778498427672956
11,0.394064465408805
14,0.7425314465408805
14,0.9245283018867925
15,0.8209512578616353
6,0.7242531446540881
15,0.6544811320754716
15,0.9990172955974843
14,0.679441823899371
8,0.6745283018867925
15,0.9196147798742138
14,0.9160770440251572
10,0.2733883647798742
12,0.7242531446540881
14,0.7987421383647799
9,0.4318003144654088
4,0.8158411949685535
11,0.8455188679245284
15,0.9500786163522013
10,0.6029874213836478
12,0.4744496855345912
14,0.35927672955974843
14,0.9656053459119497
10,0.5200471698113207
2,0.12578616352201258
1,0.8614386792452831
11,0.8734276729559748
10,0.5367531446540881
14,0.5047169811320755
8,0.8441430817610063
10,0.31348270440251574
10,0.35573899371069184
15,0.29933176100628933
8,0.2818396226415094
10,0.6839622641509434
11,0.5988600628930818
15,0.8036556603773585
10,0.7000786163522013
14,0.6666666666666666
15,0.423938679245283
8,0.44575471698113206
8,0.4514544025157233
15,0.8773584905660378
13,0.5141509433962265
15,0.3270440251572327
14,0.5338050314465409
15,0.3223270440251572
1,0.7598270440251572
10,0.53125
15,0.9243317610062893
15,0.7386006289308176
15,0.15683962264150944
7,0.6650943396226415
14,0.7769261006289309
10,0.5721305031446541
15,0.2598270440251572
15,0.44162735849056606
15,0.7134433962264151
2,0.03046383647798742
15,0.9492924528301887
8,0.758058176100629
3,0.21796383647798742
15,0.5577830188679245
6,0.8928852201257862
10,0.46894654088050314
15,0.7617924528301887
4,0.17570754716981132
12,0.9903694968553459
14,0.6802279874213837
15,0.7922562893081762
12,0.8052279874213837
10,0.9068396226415094
14,0.5542452830188679
15,0.392688679245283
15,0.4337657232704403
1,0.7409591194968553
15,0.8950471698113207
15,0.6185141509433962
4,0.9789701257861635
10,0.5186713836477987
15,0.7651336477987422
14,0.8814858490566038
10,0.7397798742138365
2,0.5866745283018868
1,0.9750393081761006
3,0.8071933962264151
5,0.9261006289308176
11,0.46187106918238996
15,0.43907232704402516
13,0.23624213836477986
9,0.3356918238993711
14,0.6216588050314465
1,0.1377751572327044
3,0.6688286163522013
3,0.7686713836477987
11,0.5491352201257862
10,0.5302672955974843
11,0.6071147798742138
11,0.623624213836478
14,0.7694575471698113
12,0.4349449685534591
15,0.8504323899371069
15,0.9190251572327044
1,0.9500786163522013
1,0.6871069182389937
15,0.5432389937106918
8,0.7570754716981132
3,0.10770440251572327
2,0.9695361635220126
9,0.7421383647798742
11,0.7399764150943396
15,0.7651336477987422
11,0.9671776729559748
14,0.30797955974842767
10,0.2873427672955975
1,0.08647798742138364
14,0.48191823899371067
10,0.9292452830188679
14,0.5371462264150944
15,0.8854166666666666
4,0.5007861635220126
10,0.8850235849056604
9,0.2733883647798742
1,0.9616745283018868
11,0.48191823899371067
5,0.0792059748427673
11,0.7847877358490566
13,0.535377358490566
1,0.9880110062893082
6,0.7779088050314465
8,0.9736635220125787
4,0.9811320754716981
15,0.5186713836477987
11,0.40644654088050314
15,0.597877358490566
8,0.8753930817610063
2,0.09925314465408805
3,0.816627358490566
15,0.56937893081761
15,0.45577830188679247
15,0.21619496855345913
11,0.764937106918239
9,0.9500786163522013
8,0.8734276729559748
4,0.9247248427672956
1,0.0015723270440251573
12,0.6837657232704403
12,0.8834512578616353
15,0.7922562893081762
10,0.1332547169811321
15,0.7397798742138365
15,0.703812893081761
9,0.8598663522012578
6,0.9431996855345912
14,0.37912735849056606
15,0.9479166666666666
15,0.6790487421383647
1,0.019654088050314465
9,0.48663522012578614
2,0.9966588050314465
2,0.7297562893081762
15,0.6430817610062893
10,0.3125
10,0.4479166666666667
9,0.3402122641509434
11,0.94437893081761
15,0.6124213836477987
4,0.6819968553459119
14,0.5911949685534591
15,0.6134040880503144
15,0.7757468553459119
3,0.5446147798742138
14,0.9569575471698113
2,0.8301886792452831
1,0.11831761006289308
14,0.9365172955974843
14,0.7275943396226415
4,0.1733490566037736
15,0.7564858490566038
12,0.9027122641509434
1,0.0202437106918239
10,0.9121462264150944
12,0.3663522012578616
11,0.9150943396226415
12,0.8950471698113207
10,0.7822327044025157
11,0.9160770440251572
15,0.983687106918239
15,0.9054638364779874
15,0.5902122641509434
11,0.6572327044025157
14,0.9557783018867925
10,0.8185927672955975
14,0.5599449685534591
12,0.7562893081761006
10,0.9718946540880503
15,0.887185534591195
10,0.7429245283018868
8,0.9923349056603774
4,0.2696540880503145
2,0.6479952830188679
12,0.7171776729559748
15,0.7183569182389937
15,0.7165880503144654
12,0.7944182389937107
15,0.741941823899371
15,0.4895833333333333
15,0.8922955974842768
10,0.9642295597484277
15,0.6257861635220126
10,0.824685534591195
12,0.9261006289308176
8,0.9441823899371069
1,0.9734669811320755
14,0.5292845911949685
3,0.8948506289308176
15,0.5237814465408805
11,0.2849842767295597
9,0.36242138364779874
15,0.6686320754716981
6,0.5186713836477987
10,0.4479166666666667
1,0.05070754716981132
2,0.03852201257861635
15,0.8590801886792453
13,0.918435534591195
15,0.5253537735849056
10,0.5420597484276729
15,0.7582547169811321
14,0.23034591194968554
4,0.983687106918239
10,0.8781446540880503
15,0.9854559748427673
15,0.7130503144654088
13,0.5996462264150944
15,0.6660770440251572
10,0.7672955974842768
14,0.5237814465408805
9,0.9481132075471698
6,0.9671776729559748
10,0.8753930817610063
7,0.9789701257861635
13,0.7942216981132075
3,0.7000786163522013
10,0.4318003144654088
5,0.37775157232704404
1,0.019261006289308175
9,0.6000393081761006
17,0.9160770440251572
6,0.529874213836478
12,0.9200078616352201
4,0.30915880503144655
15,0.9196147798742138
6,0.9874213836477987
3,0.9025157232704403
10,0.6839622641509434
1,0.9941037735849056
12,0.6599842767295597
14,0.8541666666666666
15,0.6265723270440252
14,0.9007468553459119
11,0.9992138364779874
10,0.9217767295597484
10,0.4382861635220126
10,0.9923349056603774
9,0.14897798742138366
2,0.2059748427672956
14,0.8036556603773585
14,0.9070361635220126
15,0.4290487421383648
12,0.7051886792452831
12,0.9604952830188679
2,0.7987421383647799
9,0.7875393081761006
10,0.8172169811320755
2,0.11477987421383648
15,0.2279874213836478
3,0.0915880503144654
4,0.9830974842767296
4,0.8527908805031447
1,0.9638364779874213
10,0.2830188679245283
1,0.7553066037735849
15,0.6945754716981132
11,0.6487814465408805
10,0.5448113207547169
7,0.04559748427672956
10,0.3948506289308176
14,0.3830581761006289
10,0.8303852201257862
15,0.6792452830188679
4,0.9107704402515723
15,0.7802672955974843
10,0.6835691823899371
6,0.9209905660377359
10,0.9941037735849056
11,0.9628537735849056
10,0.39052672955974843
15,0.7645440251572327
15,0.6529088050314465
15,0.6662735849056604
10,0.6782625786163522
1,0.5263364779874213
8,0.9827044025157232
1,0.9141116352201258
5,0.6452437106918238
5,0.8795204402515723
5,0.5188679245283019
11,0.30365566037735847
10,0.5735062893081762
7,0.8891509433962265
10,0.4901729559748428
10,0.585691823899371
10,0.11202830188679246
15,0.9261006289308176
4,0.8240959119496856
6,0.6647012578616353
3,0.5273191823899371
14,0.7323113207547169
10,0.3071933962264151
10,0.7755503144654088
6,0.9827044025157232
14,0.8698899371069182
12,0.6029874213836478
15,0.8759827044025157
15,0.9007468553459119
11,0.6588050314465409
7,0.7110849056603774
2,0.02574685534591195
5,0.7895047169811321
11,0.9707154088050315
10,0.6071147798742138
15,0.2580581761006289
2,0.9996069182389937
12,0.6755110062893082
15,0.4337657232704403
15,0.34099842767295596
15,0.6798349056603774
13,0.8954402515723271
9,0.5776336477987422
11,0.8863993710691824
9,0.9365172955974843
10,0.9152908805031447
10,0.7148191823899371
15,0.5436320754716981
15,0.9082154088050315
5,0.9471305031446541
10,0.34158805031446543
15,0.36792452830188677
15,0.6762971698113207
15,0.7651336477987422
8,0.7466588050314465
15,0.9363207547169812
11,0.6731525157232704
10,0.5245676100628931
3,0.6688286163522013
15,0.68062106918239
11,0.7720125786163522
15,0.5528694968553459
10,0.3561320754716981
14,0.563875786163522
7,0.43907232704402516
10,0.40782232704402516
2,0.29638364779874216
11,0.6474056603773585
9,0.7712264150943396
10,0.9058569182389937
14,0.9349449685534591
10,0.6204795597484277
7,0.7061713836477987
14,0.4349449685534591
12,0.19713050314465408
10,0.6914308176100629
14,0.5469732704402516
1,0.4207940251572327
4,0.2910770440251572
15,0.8822720125786163
15,0.6867138364779874
11,0.8191823899371069
2,0.5817610062893082
11,0.4176493710691824
7,0.5306603773584906
3,0.21639150943396226
15,0.7916666666666666
1,0.45794025157232704
3,0.0646619496855346
14,0.7639544025157232
10,0.7401729559748428
2,0.9031053459119497
4,0.22916666666666666
3,0.8095518867924528
7,0.9042845911949685
3,0.6110455974842768
10,0.9966588050314465
7,0.04029088050314465
15,0.9943003144654088
15,0.7629716981132075
11,0.3119103773584906
10,0.9060534591194969
2,0.1743317610062893
10,0.8691037735849056
1,0.012971698113207548
15,0.389937106918239
4,0.38580974842767296
10,0.7171776729559748
15,0.699685534591195
2,0.9797562893081762
10,0.7775157232704403
15,0.6134040880503144
10,0.9801493710691824
10,0.33176100628930816
6,0.66312893081761
11,0.6446540880503144
12,0.5760613207547169
14,0.2777122641509434
9,0.5074685534591195
15,0.31230345911949686
15,0.7401729559748428
7,0.9217767295597484
15,0.5200471698113207
9,0.8897405660377359
14,0.8022798742138365
9,0.5454009433962265
15,0.29323899371069184
1,0.0013757861635220125
4,0.1733490566037736
15,0.7904874213836478
10,0.4797562893081761
10,0.7653301886792453
15,0.6719732704402516
10,0.1871069182389937
1,0.7008647798742138
15,0.66312893081761
10,0.24626572327044025
1,0.9772012578616353
10,0.7608097484276729
10,0.4939072327044025
9,0.5528694968553459
7,0.09296383647798742
9,0.6564465408805031
15,0.38207547169811323
10,0.6165487421383647
8,0.02574685534591195
7,0.7629716981132075
1,0.11261792452830188
2,0.06289308176100629
3,0.8964229559748428
12,0.8649764150943396
10,0.5990566037735849
10,0.9636399371069182
15,0.7629716981132075
15,0.7299528301886793
2,0.125
1,0.9599056603773585
12,0.25471698113207547
15,0.695558176100629
1,0.011595911949685534
15,0.22602201257861634
14,0.41823899371069184
15,0.6682389937106918
5,0.07213050314465409
8,0.7403694968553459
8,0.797562893081761
10,0.6969339622641509
2,0.7720125786163522
9,0.9365172955974843
10,0.8891509433962265
10,0.6310927672955975
15,0.9357311320754716
10,0.7783018867924528
2,0.8419811320754716
10,0.6206761006289309
9,0.7936320754716981
3,0.8429638364779874
5,0.6988993710691824
1,0.9158805031446541
1,0.9632468553459119
1,0.029874213836477988
11,0.2775157232704403
9,0.8698899371069182
10,0.7908805031446541
10,0.7132468553459119
12,0.5526729559748428
14,0.4101808176100629
15,0.6945754716981132
14,0.6310927672955975
11,0.17413522012578617
14,0.6544811320754716
15,0.7311320754716981
9,0.4626572327044025
5,0.9027122641509434
14,0.960691823899371
14,0.24626572327044025
7,0.09060534591194969
15,0.5687893081761006
10,0.5917845911949685
15,0.6867138364779874
15,0.31151729559748426
3,0.751375786163522
15,0.8494496855345912
4,0.7030267295597484
11,0.8867924528301887
14,0.16981132075471697
15,0.40644654088050314
2,0.9827044025157232
5,0.9941037735849056
10,0.5990566037735849
14,0.6894654088050315
15,0.7832154088050315
15,0.7969732704402516
4,0.976808176100629
4,0.06721698113207547
14,0.5799921383647799
10,0.5009827044025157
15,0.8079795597484277
14,0.6786556603773585
4,0.43769654088050314
11,0.9773977987421384
15,0.7169811320754716
15,0.7564858490566038
3,0.9504716981132075
10,0.30365566037735847
15,0.9663915094339622
5,0.8797169811320755
10,0.3922955974842767
14,0.8280267295597484
15,0.796187106918239
10,0.2786949685534591
13,0.6519261006289309
14,0.24626572327044025
10,0.6963443396226415
13,0.8136792452830188
10,0.5389150943396226
9,0.7205188679245284
13,0.6189072327044025
1,0.0025550314465408804
12,0.5491352201257862
10,0.7928459119496856
10,0.38698899371069184
15,0.1430817610062893
15,0.2893081761006289
12,0.6118317610062893
15,0.24626572327044025
9,0.9261006289308176
11,0.20204402515723272
14,0.6499606918238994
14,0.55562106918239
10,0.559748427672956
14,0.7209119496855346
13,0.4129323899371069
14,0.8549528301886793
3,0.1601808176100629
10,0.8734276729559748
10,0.6385613207547169
13,0.46894654088050314
3,0.8156446540880503
2,0.8468946540880503
14,0.7712264150943396
14,0.8309748427672956
10,0.6755110062893082
15,0.9406446540880503
1,0.4261006289308176
10,0.7122641509433962
10,0.41136006289308175
15,0.4261006289308176
14,0.48447327044025157
2,0.0770440251572327
5,0.03675314465408805
10,0.9196147798742138
12,0.9027122641509434
2,0.046973270440251576
5,0.9832940251572327
5,0.6931996855345912
14,0.1474056603773585
15,0.7368317610062893
14,0.7702437106918238
3,0.751375786163522
14,0.2727987421383648
2,0.3125
10,0.1381682389937107
15,0.9976415094339622
2,0.04854559748427673
1,0.0514937106918239
12,0.4349449685534591
12,0.6149764150943396
3,0.9488993710691824
14,0.9624606918238994
15,0.9091981132075472
11,0.8498427672955975
7,0.49901729559748426
7,0.5420597484276729
12,0.529874213836478
11,0.5497248427672956
15,0.7838050314465409
12,0.7238600628930818
10,0.519064465408805
14,0.3834512578616352
4,0.9773977987421384
9,0.35573899371069184
1,0.9779874213836478
4,0.9506682389937107
4,0.8956367924528302
7,0.6880896226415094
10,0.09512578616352202
12,0.5998427672955975
15,0.6134040880503144
10,0.26552672955974843
10,0.71187106918239
10,0.7987421383647799
7,0.29147012578616355
1,0.9314072327044025
13,0.3714622641509434
6,0.9656053459119497
6,0.07291666666666667
8,0.5347877358490566
14,0.41941823899371067
1,0.8178066037735849
1,0.5115959119496856
15,0.6802279874213837
4,0.7637578616352201
12,0.6951650943396226
3,0.38620283018867924
2,0.09119496855345911
14,0.965998427672956
2,0.049135220125786166
14,0.7525550314465409
1,0.004913522012578616
1,0.9868317610062893
1,0.10259433962264151
10,0.9644261006289309
10,0.23270440251572327
15,0.8952437106918238
1,0.9101808176100629
4,0.4601022012578616
1,0.0589622641509434
10,0.7993317610062893
15,0.8176100628930818
15,0.9439858490566038
11,0.9807389937106918
1,0.12696540880503146
15,0.8325471698113207
12,0.71875
15,0.8922955974842768
9,0.17374213836477986
8,0.26257861635220126
14,0.7409591194968553
11,0.6025943396226415
4,0.9492924528301887
1,0.16037735849056603
12,0.7851808176100629
1,0.9121462264150944
12,0.6796383647798742
2,0.04500786163522012
11,0.2248427672955975
6,0.07822327044025157
12,0.5640723270440252
14,0.3860062893081761
10,0.9530267295597484
15,0.7266116352201258
7,0.8103380503144654
15,0.5218160377358491
2,0.9996069182389937
5,0.9730738993710691
4,0.8343160377358491
10,0.6841588050314465
15,0.925314465408805
10,0.9471305031446541
6,0.9095911949685535
10,0.9935141509433962
10,0.8759827044025157
14,0.7266116352201258
8,0.5371462264150944
9,0.8915094339622641
10,0.97562893081761
11,0.07016509433962265
3,0.36910377358490565
3,0.42236635220125784
2,0.7800707547169812
15,0.831564465408805
1,0.2775157232704403
10,0.6688286163522013
15,0.9579402515723271
14,0.8744103773584906
5,0.2820361635220126
7,0.6586084905660378
12,0.9791666666666666
11,0.7323113207547169
15,0.5174921383647799
10,0.7323113207547169
2,0.06446540880503145
1,0.4430031446540881
2,0.983687106918239
9,0.7303459119496856
12,0.862814465408805
4,0.9848663522012578
15,0.6338443396226415
11,0.5908018867924528
10,0.3089622641509434
15,0.8466981132075472
4,0.5731132075471698
8,0.9088050314465409
10,0.6678459119496856
14,0.8052279874213837
10,0.6660770440251572
12,0.7409591194968553
10,0.921187106918239
8,0.6185141509433962
8,0.9783805031446541
3,0.741941823899371
10,0.7629716981132075
10,0.07743710691823899
10,0.7669025157232704
15,0.9612814465408805
15,0.7727987421383647
14,0.42059748427672955
17,0.862814465408805
1,0.9589229559748428
15,0.6499606918238994
13,0.6865172955974843
4,0.84375
4,0.5735062893081762
15,0.24901729559748428
15,0.6503537735849056
10,0.9589229559748428
15,0.9318003144654088
3,0.9522405660377359
9,0.11242138364779874
2,0.3909198113207547
12,0.7323113207547169
10,0.2258254716981132
15,0.8573113207547169
5,0.13345125786163523
5,0.4369103773584906
10,0.6436713836477987
2,0.1761006289308176
15,0.9789701257861635
5,0.5961084905660378
9,0.8164308176100629
9,0.9259040880503144
10,0.6865172955974843
10,0.8331367924528302
15,0.8557389937106918
7,0.3812893081761006
15,0.4479166666666667
1,0.8311713836477987
10,0.26513364779874216
15,0.34709119496855345
11,0.7832154088050315
3,0.8195754716981132
8,0.33608490566037735
10,0.7246462264150944
10,0.7545204402515723
10,0.5039308176100629
10,0.7775157232704403
11,0.6564465408805031
14,0.8376572327044025
11,0.5534591194968553
6,0.45322327044025157
6,0.5383254716981132
7,0.6542845911949685
14,0.7712264150943396
17,0.7464622641509434
9,0.36379716981132076
10,0.7405660377358491
7,0.9569575471698113
10,0.8551493710691824
11,0.3425707547169811
15,0.41450471698113206
2,0.436124213836478
14,0.36772798742138363
4,0.5035377358490566
15,0.9154874213836478
10,0.26375786163522014
7,0.11006289308176101
8,0.7207154088050315
11,0.38266509433962265
15,0.3671383647798742
14,0.8887578616352201
15,0.5784198113207547
12,0.3341194968553459
10,0.6839622641509434
11,0.03498427672955975
11,0.24646226415094338
8,0.7993317610062893
15,0.4176493710691824
3,0.2045990566037736
10,0.14563679245283018
14,0.8323506289308176
14,0.9290487421383647
10,0.5892295597484277
1,0.21088836477987422
1,0.01218553459119497
10,0.3504323899371069
1,0.003930817610062893
1,0.0025550314465408804
14,0.26375786163522014
10,0.7220911949685535
14,0.1949685534591195
17,0.7509827044025157
3,0.9492924528301887
10,0.7773191823899371
10,0.7637578616352201
5,0.7075471698113207
15,0.5448113207547169
2,0.0066823899371069185
10,0.9082154088050315
14,0.36497641509433965
14,0.6790487421383647
11,0.8852201257861635
1,0.9516509433962265
15,0.6739386792452831
4,0.5593553459119497
5,0.6609669811320755
7,0.41922169811320753
14,0.7466588050314465
10,0.8561320754716981
14,0.671187106918239
14,0.8714622641509434
12,0.4713050314465409
9,0.6363993710691824
14,0.41136006289308175
14,0.7678852201257862
13,0.8121069182389937
15,0.925314465408805
8,0.326061320754717
3,0.6709905660377359
15,0.5170990566037735
8,0.858687106918239
4,0.7016509433962265
5,0.0902122641509434
9,0.24272798742138366
6,0.7108883647798742
15,0.6322720125786163
3,0.3877751572327044
4,0.49095911949685533
3,0.9318003144654088
9,0.6458333333333334
2,0.8974056603773585
14,0.8016902515723271
1,0.5318396226415094
2,0.20086477987421383
15,0.873624213836478
2,0.9591194968553459
5,0.7971698113207547
10,0.7861635220125787
6,0.8771619496855346
1,0.036556603773584904
2,0.049528301886792456
10,0.8484669811320755
8,0.8810927672955975
15,0.7321147798742138
10,0.9852594339622641
4,0.7564858490566038
4,0.6945754716981132
14,0.6920204402515723
11,0.31525157232704404
10,0.35947327044025157
9,0.18474842767295596
1,0.9492924528301887
10,0.10023584905660378
15,0.20184748427672955
15,0.6843553459119497
15,0.9709119496855346
8,0.8852201257861635
9,0.6886792452830188
8,0.2262185534591195
6,0.48997641509433965
10,0.5735062893081762
15,0.7134433962264151
15,0.6890723270440252
12,0.2617924528301887
7,0.9803459119496856
15,0.5367531446540881
15,0.9109669811320755
15,0.9481132075471698
10,0.7110849056603774
2,0.7323113207547169
15,0.6191037735849056
1,0.3014937106918239
15,0.6216588050314465
5,0.9095911949685535
11,0.3657625786163522
10,0.6827830188679245
14,0.4750393081761006
14,0.3388364779874214
14,0.6878930817610063
10,0.7678852201257862
14,0.574685534591195
9,0.361438679245283
11,0.3270440251572327
15,0.6468160377358491
6,0.6686320754716981
10,0.20636792452830188
3,0.7751572327044025
11,0.7617924528301887
15,0.5019654088050315
2,0.9805424528301887
15,0.2763364779874214
6,0.8634040880503144
12,0.976808176100629
5,0.7564858490566038
15,0.77437106918239
10,0.9650157232704403
8,0.262185534591195
4,0.4815251572327044
10,0.4123427672955975
6,0.5601415094339622
10,0.32684748427672955
9,0.6586084905660378
3,0.03675314465408805
15,0.4750393081761006
15,0.7818396226415094
10,0.33117138364779874
9,0.4233490566037736
10,0.8989779874213837
11,0.13266509433962265
15,0.8425707547169812
10,0.762185534591195
9,0.3370676100628931
2,0.3406053459119497
2,0.9616745283018868
2,0.6672562893081762
14,0.7415487421383647
14,0.3626179245283019
3,0.9895833333333334
5,0.8626179245283019
15,0.5112028301886793
15,0.6369889937106918
5,0.96187106918239
2,0.747248427672956
15,0.8942610062893082
14,0.4797562893081761
7,0.4832940251572327
11,0.9681603773584906
14,0.8685141509433962
14,0.7997248427672956
10,0.6499606918238994
1,0.0023584905660377358
14,0.7669025157232704
11,0.7847877358490566
10,0.2592374213836478
3,0.41273584905660377
4,0.9764150943396226
15,0.6727594339622641
15,0.9378930817610063
15,0.9681603773584906
10,0.936124213836478
4,0.8468946540880503
9,0.3500393081761006
6,0.9695361635220126
10,0.4606918238993711
6,0.5227987421383647
2,0.02437106918238994
2,0.16981132075471697
10,0.6574292452830188
15,0.9663915094339622
11,0.976808176100629
14,0.6819968553459119
8,0.4679638364779874
6,0.9219732704402516
1,0.015919811320754717
4,0.8123034591194969
11,0.46973270440251574
12,0.7720125786163522
10,0.8036556603773585
14,0.7940251572327044
2,0.5357704402515723
3,0.4724842767295597
12,0.8012971698113207
1,0.9789701257861635
6,0.8685141509433962
15,0.8999606918238994
9,0.7114779874213837
15,0.9551886792452831
15,0.5015723270440252
14,0.5752751572327044
15,0.35200471698113206
13,0.9396619496855346
10,0.9345518867924528
8,0.8156446540880503
12,0.3799135220125786
5,0.9789701257861635
12,0.3806996855345912
10,0.08470911949685535
6,0.547562893081761
5,0.38011006289308175
10,0.8915094339622641
2,0.7566823899371069
12,0.38089622641509435
1,0.0013757861635220125
5,0.2641509433962264
2,0.6487814465408805
1,0.592374213836478
12,0.7680817610062893
15,0.8667452830188679
15,0.5921776729559748
11,0.9164701257861635
14,0.9243317610062893
15,0.24135220125786164
10,0.8343160377358491
15,0.6301100628930818
8,0.17845911949685533
14,0.7900943396226415
15,0.7466588050314465
4,0.831564465408805
10,0.9656053459119497
5,0.679441823899371
15,0.86812106918239
15,0.8520047169811321
10,0.9066430817610063
2,0.574685534591195
11,0.6650943396226415
6,0.6798349056603774
14,0.5648584905660378
7,0.6287342767295597
10,0.860062893081761
11,0.9418238993710691
10,0.5528694968553459
14,0.7773191823899371
8,0.7346698113207547
1,0.03380503144654088
2,0.4925314465408805
9,0.6884827044025157
9,0.8156446540880503
6,0.38011006289308175
8,0.9624606918238994
8,0.6951650943396226
10,0.6772798742138365
15,0.7323113207547169
10,0.32999213836477986
10,0.6004323899371069
15,0.4650157232704403
1,0.6214622641509434
1,0.8095518867924528
2,0.020440251572327043
12,0.78125
5,0.9669811320754716
14,0.6971305031446541
1,0.009827044025157232
10,0.9467374213836478
15,0.6043632075471698
15,0.8431603773584906
10,0.6110455974842768
15,0.7466588050314465
15,0.5133647798742138
10,0.9282625786163522
7,0.9129323899371069
10,0.6672562893081762
15,0.4726808176100629
10,0.6000393081761006
6,0.10357704402515723
14,0.6010220125786163
10,0.6951650943396226
9,0.77437106918239
14,0.9553852201257862
10,0.20715408805031446
1,0.21285377358490565
12,0.5770440251572327
14,0.22838050314465408
4,0.5988600628930818
9,0.8390330188679245
15,0.827437106918239
15,0.4431996855345912
10,0.9795597484276729
15,0.504127358490566
6,0.8561320754716981
14,0.8691037735849056
15,0.31014150943396224
15,0.8673349056603774
10,0.486438679245283
10,0.9152908805031447
14,0.5424528301886793
10,0.7154088050314465
14,0.7985455974842768
15,0.590998427672956
12,0.9025157232704403
10,0.40349842767295596
13,0.3504323899371069
1,0.8787342767295597
5,0.7633647798742138
10,0.6741352201257862
15,0.7488207547169812
12,0.6248034591194969
15,0.9093946540880503
5,0.9449685534591195
10,0.8999606918238994
3,0.9223663522012578
2,0.99312106918239
8,0.7702437106918238
15,0.8549528301886793
15,0.4375
12,0.7639544025157232
9,0.8814858490566038
15,0.964622641509434
3,0.7637578616352201
10,0.7236635220125787
1,0.6216588050314465
10,0.4925314465408805
9,0.8533805031446541
6,0.5387185534591195
15,0.7739779874213837
1,0.4832940251572327
10,0.9685534591194969
2,0.3032625786163522
2,0.09807389937106918
4,0.8856132075471698
8,0.5235849056603774
15,0.7861635220125787
7,0.7281839622641509
8,0.06505503144654089
6,0.5245676100628931
10,0.3408018867924528
15,0.5167059748427673
6,0.9192216981132075
1,0.32763364779874216
15,0.8018867924528302
6,0.8769654088050315
2,0.8893474842767296
5,0.7482311320754716
4,0.1452437106918239
6,0.6599842767295597
1,0.7818396226415094
12,0.8303852201257862
15,0.6310927672955975
7,0.17413522012578617
15,0.8197720125786163
7,0.9923349056603774
15,0.4569575471698113
11,0.9854559748427673
2,0.03636006289308176
11,0.4378930817610063
3,0.005110062893081761
15,0.654874213836478
9,0.3020833333333333
7,0.929441823899371
10,0.36477987421383645
6,0.9956761006289309
12,0.42315251572327045
15,0.5060927672955975
15,0.7032232704402516
4,0.12912735849056603
5,0.5984669811320755
7,0.8520047169811321
2,0.05051100628930818
5,0.8675314465408805
10,0.9601022012578616
6,0.3099449685534591
8,0.3714622641509434
15,0.5424528301886793
15,0.8244889937106918
15,0.6892688679245284
15,0.6424921383647799
15,0.7608097484276729
11,0.5283018867924528
15,0.8575078616352201
10,0.7816430817610063
15,0.7977594339622641
12,0.5155267295597484
7,0.2560927672955975
15,0.1474056603773585
15,0.7010613207547169
12,0.24901729559748428
15,0.7264150943396226
15,0.4031053459119497
15,0.4606918238993711
9,0.9152908805031447
15,0.3292059748427673
15,0.6611635220125787
2,0.9874213836477987
10,0.8311713836477987
15,0.9412342767295597
7,0.8716588050314465
6,0.6295204402515723
10,0.3252751572327044
15,0.9036949685534591
15,0.9935141509433962
15,0.7452830188679245
15,0.15959119496855345
15,0.6322720125786163
15,0.2439072327044025
10,0.7955974842767296
15,0.8323506289308176
10,0.9927279874213837
1,0.1069182389937107
11,0.6022012578616353
15,0.8223270440251572
4,0.1747248427672956
15,0.9111635220125787
9,0.7796776729559748
2,0.0792059748427673
15,0.6694182389937107
1,0.9150943396226415
2,0.1782625786163522
11,0.38089622641509435
15,0.4172562893081761
3,0.5373427672955975
15,0.5459905660377359
3,0.4630503144654088
6,0.4176493710691824
9,0.9976415094339622
10,0.3001179245283019
2,0.04559748427672956
1,0.9697327044025157
15,0.35455974842767296
4,0.9457547169811321
10,0.8431603773584906
8,0.43553459119496857
7,0.7525550314465409
7,0.41352201257861637
10,0.9245283018867925
15,0.6737421383647799
12,0.4097877358490566
5,0.7179638364779874
2,0.7124606918238994
9,0.6137971698113207
10,0.4125393081761006
11,0.7584512578616353
15,0.6041666666666666
6,0.1605738993710692
10,0.8659591194968553
1,0.1715801886792453
9,0.9223663522012578
15,0.8170204402515723
15,0.8213443396226415
5,0.3400157232704403
9,0.4834905660377358
15,0.7692610062893082
1,0.9882075471698113
11,0.5972877358490566
10,0.9072327044025157
9,0.13227201257861634
2,0.9241352201257862
15,0.7566823899371069
15,0.5735062893081762
15,0.5398977987421384
3,0.7653301886792453
12,0.6574292452830188
2,0.7020440251572327
15,0.7712264150943396
8,0.7924528301886793
11,0.804441823899371
11,0.7918632075471698
1,0.9860455974842768
8,0.22012578616352202
9,0.5450078616352201
11,0.24351415094339623
9,0.9357311320754716
11,0.6348270440251572
10,0.7722091194968553
15,0.38266509433962265
10,0.4939072327044025
15,0.404874213836478
11,0.9046776729559748
11,0.9656053459119497
6,0.735062893081761
15,0.5990566037735849
13,0.3433569182389937
15,0.24646226415094338
15,0.7751572327044025
10,0.8856132075471698
15,0.8887578616352201
11,0.5589622641509434
6,0.7197327044025157
2,0.7130503144654088
15,0.43101415094339623
15,0.7366352201257862
11,0.33117138364779874
3,0.8614386792452831
15,0.620872641509434
15,0.5921776729559748
15,0.4498820754716981
15,0.69437893081761
4,0.46658805031446543
10,0.9856525157232704
15,0.6975235849056604
15,0.6045597484276729
15,0.20636792452830188
8,0.04854559748427673
15,0.6660770440251572
5,0.0422562893081761
6,0.22562893081761007
15,0.4832940251572327
11,0.6605738993710691
6,0.5884433962264151
10,0.46894654088050314
12,0.4805424528301887
12,0.7820361635220126
15,0.8494496855345912
3,0.36163522012578614
3,0.6045597484276729
7,0.14288522012578617
5,0.8718553459119497
9,0.6446540880503144
2,0.1253930817610063
2,0.07841981132075472
10,0.27299528301886794
3,0.8254716981132075
15,0.5731132075471698
11,0.6629323899371069
15,0.5813679245283019
9,0.6564465408805031
15,0.4569575471698113
1,0.9624606918238994
15,0.8968160377358491
15,0.4620676100628931
11,0.48624213836477986
7,0.5249606918238994
3,0.11379716981132075
4,0.9950864779874213
12,0.546187106918239
2,0.85062893081761
3,0.8514150943396226
12,0.6857311320754716
15,0.23997641509433962
15,0.6505503144654088
15,0.4207940251572327
12,0.5945361635220126
15,0.8374606918238994
10,0.6432783018867925
15,0.8299921383647799
15,0.8146619496855346
15,0.1139937106918239
15,0.6501572327044025
15,0.34610849056603776
10,0.6063286163522013
15,0.7179638364779874
15,0.6664701257861635
15,0.48663522012578614
10,0.9261006289308176
10,0.7955974842767296
10,0.15487421383647798
5,0.7718160377358491
15,0.9066430817610063
10,0.6020047169811321
15,0.6875
6,0.7409591194968553
2,0.6886792452830188
15,0.7981525157232704
7,0.8510220125786163
15,0.8195754716981132
2,0.6472091194968553
12,0.5921776729559748
12,0.6067216981132075
11,0.720125786163522
9,0.5343946540880503
15,0.9337657232704403
10,0.33038522012578614
15,0.5104166666666666
11,0.8781446540880503
15,0.9935141509433962
8,0.9545990566037735
11,0.6998820754716981
12,0.8028694968553459
10,0.3683176100628931
10,0.4101808176100629
5,0.5033411949685535
10,0.5021619496855346
15,0.5799921383647799
8,0.9915487421383647
9,0.9331761006289309
8,0.5473663522012578
10,0.40290880503144655
10,0.6588050314465409
15,0.8292059748427673
6,0.9017295597484277
11,0.6772798742138365
15,0.983687106918239
12,0.8714622641509434
15,0.7053852201257862
12,0.6666666666666666
2,0.19929245283018868
6,0.6762971698113207
1,0.6525157232704403
3,0.4207940251572327
10,0.8068003144654088
10,0.8345125786163522
2,0.0440251572327044
10,0.839622641509434
10,0.6240172955974843
12,0.46973270440251574
1,0.48565251572327045
8,0.3199685534591195
12,0.5548349056603774
15,0.7042059748427673
15,0.9467374213836478
15,0.8425707547169812
8,0.8814858490566038
1,0.9748427672955975
7,0.43533805031446543
3,0.7950078616352201
1,0.09925314465408805
11,0.13580974842767296
8,0.4441823899371069
2,0.858687106918239
10,0.8150550314465409
6,0.6141902515723271
13,0.9616745283018868
10,0.534001572327044
12,0.5459905660377359
15,0.6782625786163522
10,0.5383254716981132
4,0.4117531446540881
6,0.9380896226415094
15,0.17452830188679244
15,0.42413522012578614
12,0.8987814465408805
15,0.9433962264150944
7,0.2786949685534591
9,0.7712264150943396
11,0.9510613207547169
2,0.9683569182389937
9,0.9689465408805031
8,0.8425707547169812
12,0.7020440251572327
12,0.8213443396226415
11,0.5917845911949685
5,0.046383647798742135
10,0.9695361635220126
15,0.9589229559748428
12,0.8390330188679245
15,0.6350235849056604
1,0.754127358490566
12,0.6430817610062893
2,0.28223270440251574
15,0.5568003144654088
3,0.14996069182389937
12,0.34375
11,0.6139937106918238
15,0.41941823899371067
15,0.6014150943396226
11,0.7061713836477987
15,0.9793632075471698
12,0.7818396226415094
15,0.6395440251572327
15,0.7708333333333334
10,0.8441430817610063
11,0.523191823899371
12,0.18671383647798742
11,0.49351415094339623
2,0.8522012578616353
13,0.797562893081761
15,0.620872641509434
10,0.38502358490566035
15,0.7592374213836478
10,0.5273191823899371
15,0.41941823899371067
15,0.6029874213836478
15,0.8938679245283019
15,0.7916666666666666
15,0.21796383647798742
10,0.6802279874213837
15,0.6939858490566038
12,0.5831367924528302
6,0.7749606918238994
3,0.9577437106918238
11,0.33294025157232704
15,0.6739386792452831
15,0.570558176100629
15,0.8787342767295597
12,0.6536949685534591
15,0.7101022012578616
10,0.4227594339622642
4,0.5605345911949685
15,0.24331761006289307
10,0.2898977987421384
12,0.5768474842767296
1,0.12303459119496855
5,0.8319575471698113
15,0.7944182389937107
2,0.6468160377358491
15,0.6841588050314465
3,0.9656053459119497
15,0.6450471698113207
11,0.5833333333333334
10,0.40900157232704404
15,0.6363993710691824
7,0.7808569182389937
4,0.19595125786163523
8,0.7763364779874213
12,0.8675314465408805
1,0.34158805031446543
4,0.37696540880503143
15,0.7329009433962265
15,0.7389937106918238
15,0.7260220125786163
12,0.8197720125786163
10,0.2893081761006289
2,0.009040880503144654
15,0.7657232704402516
1,0.30483490566037735
1,0.2439072327044025
1,0.049528301886792456
15,0.9196147798742138
9,0.27102987421383645
12,0.4147012578616352
10,0.4148977987421384
15,0.9893867924528302
12,0.5593553459119497
11,0.8374606918238994
1,0.0646619496855346
1,0.7875393081761006
9,0.1320754716981132
15,0.9084119496855346
4,0.5235849056603774
7,0.5408805031446541
15,0.21029874213836477
10,0.9830974842767296
15,0.3290094339622642
8,0.4166666666666667
5,0.12735849056603774
10,0.2262185534591195
3,0.9943003144654088
10,0.840998427672956
12,0.7590408805031447
10,0.6586084905660378
11,0.6727594339622641
10,0.8659591194968553
10,0.514937106918239
9,0.6519261006289309
11,0.9608883647798742
15,0.9868317610062893
7,0.519064465408805
9,0.546187106918239
15,0.6090801886792453
2,0.9453616352201258
15,0.5245676100628931
9,0.6468160377358491
15,0.8814858490566038
10,0.5021619496855346
4,0.9129323899371069
15,0.5678066037735849
8,0.7207154088050315
11,0.39897798742138363
10,0.22955974842767296
12,0.535377358490566
10,0.16352201257861634
15,0.37696540880503143
10,0.8343160377358491
12,0.8734276729559748
12,0.3966194968553459
5,0.945558176100629
15,0.8064072327044025
10,0.9823113207547169
8,0.2820361635220126
10,0.5424528301886793
8,0.26808176100628933
15,0.6511399371069182
7,0.7808569182389937
15,0.29382861635220126
10,0.49488993710691825
10,0.16489779874213836
2,0.6395440251572327
15,0.8999606918238994
12,0.7877358490566038
11,0.898191823899371
11,0.42374213836477986
15,0.5371462264150944
15,0.40212264150943394
1,0.03557389937106918
15,0.7171776729559748
10,0.19477201257861634
10,0.8062106918238994
15,0.5737028301886793
15,0.6707940251572327
10,0.07959905660377359
3,0.5249606918238994
15,0.4125393081761006
9,0.7987421383647799
15,0.8323506289308176
15,0.6570361635220126
15,0.6544811320754716
12,0.5273191823899371
5,0.8590801886792453
12,0.4449685534591195
15,0.5947327044025157
12,0.25235849056603776
11,0.3596698113207547
10,0.7710298742138365
8,0.13050314465408805
15,0.5308569182389937
9,0.5192610062893082
15,0.4968553459119497
1,0.1479952830188679
11,0.4190251572327044
3,0.5511006289308176
15,0.35200471698113206
10,0.5170990566037735
2,0.9404481132075472
15,0.4832940251572327
10,0.6835691823899371
15,0.7757468553459119
15,0.748624213836478
2,0.9707154088050315
8,0.5748820754716981
2,0.2586477987421384
5,0.6310927672955975
6,0.5593553459119497
11,0.8299921383647799
3,0.14838836477987422
5,0.3044418238993711
15,0.2028301886792453
12,0.7838050314465409
4,0.8934748427672956
10,0.7718160377358491
12,0.3590801886792453
15,0.6593946540880503
7,0.27004716981132076
15,0.6143867924528302
15,0.5585691823899371
15,0.6185141509433962
5,0.9927279874213837
9,0.9950864779874213
10,0.4925314465408805
1,0.8034591194968553
3,0.9707154088050315
1,0.027712264150943397
15,0.2985455974842767
15,0.9017295597484277
1,0.04304245283018868
15,0.8121069182389937
5,0.8476808176100629
10,0.8258647798742138
4,0.5966981132075472
1,0.3160377358490566
9,0.71875
14,0.24410377358490565
1,0.1008254716981132
15,0.595125786163522
8,0.394064465408805
7,0.601808176100629
10,0.8885613207547169
12,0.9571540880503144
15,0.9009433962264151
10,0.5092374213836478
10,0.9088050314465409
15,0.5371462264150944
10,0.918435534591195
8,0.5931603773584906
9,0.9396619496855346
7,0.6593946540880503
2,0.2800707547169811
7,0.21737421383647798
5,0.38089622641509435
15,0.40113993710691825
15,0.3746069182389937
7,0.5501179245283019
10,0.7177672955974843
4,0.6503537735849056
3,0.710691823899371
10,0.5904088050314465
15,0.5833333333333334
9,0.4337657232704403
3,0.15919811320754718
7,0.06898584905660378
15,0.4453616352201258
15,0.6346305031446541
1,0.03714622641509434
15,0.38011006289308175
11,0.5292845911949685
15,0.5237814465408805
1,0.06898584905660378
2,0.9795597484276729
6,0.5025550314465409
6,0.7849842767295597
10,0.40782232704402516
2,0.7696540880503144
9,0.10003930817610063
1,0.9553852201257862
5,0.983687106918239
1,0.00294811320754717
14,0.6452437106918238
15,0.8795204402515723
3,0.5389150943396226
15,0.13463050314465408
2,0.574685534591195
5,0.5646619496855346
15,0.39367138364779874
15,0.8268474842767296
15,0.7055817610062893
15,0.4534198113207547
8,0.2936320754716981
2,0.9773977987421384
12,0.7745676100628931
2,0.007272012578616352
1,0.028105345911949686
7,0.4632468553459119
1,0.009630503144654088
11,0.904874213836478
4,0.6027908805031447
8,0.40290880503144655
7,0.09866352201257862
9,0.8417845911949685
1,0.983687106918239
15,0.6672562893081762
15,0.8343160377358491
3,0.11261792452830188
1,0.00039308176100628933
6,0.6939858490566038
15,0.49783805031446543
15,0.8052279874213837
15,0.5112028301886793
10,0.7590408805031447
2,0.4290487421383648
15,0.7008647798742138
15,0.1715801886792453
8,0.8400157232704403
15,0.9966588050314465
10,0.8824685534591195
15,0.9337657232704403
15,0.4168632075471698
1,0.1931996855345912
2,0.03852201257861635
6,0.6185141509433962
15,0.6660770440251572
10,0.5066823899371069
1,0.9905660377358491
9,0.45852987421383645
15,0.7944182389937107
4,0.8299921383647799
15,0.21010220125786164
12,0.5776336477987422
7,0.8484669811320755
15,0.6536949685534591
6,0.6495676100628931
15,0.845125786163522
6,0.8632075471698113
15,0.9604952830188679
15,0.6688286163522013
15,0.5807783018867925
15,0.7775157232704403
15,0.9707154088050315
15,0.7651336477987422
7,0.5644654088050315
10,0.17570754716981132
10,0.9500786163522013
13,0.8909198113207547
3,0.05621069182389937
9,0.7786949685534591
15,0.20125786163522014
11,0.762185534591195
8,0.6108490566037735
10,0.8795204402515723
10,0.9636399371069182
5,0.2169811320754717
5,0.4479166666666667
4,0.9339622641509434
1,0.30915880503144655
15,0.8345125786163522
15,0.3742138364779874
3,0.9194182389937107
6,0.7399764150943396
15,0.703812893081761
14,0.9895833333333334
1,0.30738993710691825
15,0.9068396226415094
6,0.8561320754716981
3,0.26316823899371067
10,0.4056603773584906
9,0.6110455974842768
3,0.94437893081761
3,0.13463050314465408
10,0.7209119496855346
12,0.8134827044025157
6,0.6460298742138365
5,0.9551886792452831
5,0.887185534591195
8,0.23781446540880502
8,0.5
12,0.4349449685534591
10,0.820558176100629
7,0.30247641509433965
10,0.3295990566037736
3,0.8016902515723271
8,0.1694182389937107
10,0.804441823899371
6,0.3803066037735849
2,0.8425707547169812
8,0.7158018867924528
1,0.047366352201257865
6,0.9777908805031447
15,0.7547169811320755
1,0.9274764150943396
1,0.04540094339622641
1,0.9512578616352201
2,0.08333333333333333
11,0.9243317610062893
7,0.845125786163522
11,0.06839622641509434
1,0.08294025157232704
15,0.9724842767295597
10,0.9298349056603774
8,0.5534591194968553
10,0.5799921383647799
10,0.94437893081761
10,0.7877358490566038
1,0.012382075471698114
4,0.3860062893081761
1,0.2926493710691824
10,0.1654874213836478
10,0.6721698113207547
7,0.9217767295597484
15,0.9380896226415094
15,0.7688679245283019
4,0.7179638364779874
3,0.6004323899371069
15,0.8052279874213837
3,0.94437893081761
5,0.7590408805031447
15,0.324685534591195
1,0.003930817610062893
5,0.6971305031446541
11,0.6338443396226415
15,0.5568003144654088
5,0.7108883647798742
3,0.6821933962264151
15,0.5623034591194969
7,0.5170990566037735
14,0.9650157232704403
15,0.9707154088050315
12,0.4147012578616352
1,0.8036556603773585
15,0.8795204402515723
3,0.9887971698113207
15,0.7521619496855346
10,0.24764150943396226
3,0.800314465408805
15,0.8484669811320755
10,0.4349449685534591
15,0.5371462264150944
10,0.18828616352201258
10,0.9380896226415094
15,0.9410377358490566
15,0.5245676100628931
2,0.7615959119496856
5,0.2698506289308176
15,0.7144261006289309
10,0.815251572327044
2,0.6029874213836478
4,0.6483883647798742
15,0.49528301886792453
10,0.9367138364779874
15,0.846501572327044
2,0.15625
15,0.7466588050314465
10,0.9121462264150944
9,0.6310927672955975
10,0.644064465408805
10,0.8404088050314465
10,0.1733490566037736
15,0.7492138364779874
10,0.6800314465408805
11,0.9194182389937107
6,0.7167845911949685
4,0.36202830188679247
14,0.5833333333333334
11,0.998624213836478
15,0.7169811320754716
10,0.7570754716981132
9,0.735062893081761
15,0.641312893081761
15,0.797562893081761
4,0.44084119496855345
10,0.715998427672956
10,0.8828616352201258
3,0.7032232704402516
10,0.8233097484276729
11,0.7865566037735849
15,0.7918632075471698
15,0.9838836477987422
10,0.8472877358490566
15,0.6664701257861635
14,0.7181603773584906
15,0.7592374213836478
3,0.9679638364779874
10,0.7657232704402516
11,0.8431603773584906
11,0.7507861635220126
9,0.21737421383647798
5,0.5113993710691824
15,0.2358490566037736
11,0.870872641509434
15,0.4147012578616352
12,0.28714622641509435
15,0.710691823899371
10,0.741941823899371
9,0.8968160377358491
15,0.8439465408805031
7,0.6499606918238994
1,0.11104559748427673
3,0.8154481132075472
10,0.8431603773584906
15,0.6652908805031447
4,0.7987421383647799
11,0.6141902515723271
15,0.2645440251572327
2,0.09001572327044025
15,0.30365566037735847
10,0.5283018867924528
15,0.983687106918239
2,0.5074685534591195
5,0.8761792452830188
9,0.5273191823899371
10,0.47464622641509435
3,0.028105345911949686
1,0.30797955974842767
4,0.05817610062893082
15,0.7631682389937107
1,0.6041666666666666
1,0.03380503144654088
4,0.6096698113207547
1,0.945558176100629
10,0.7008647798742138
15,0.27849842767295596
10,0.7682783018867925
11,0.6354166666666666
15,0.7167845911949685
10,0.8457154088050315
15,0.9602987421383647
15,0.8052279874213837
6,0.467374213836478
15,0.8466981132075472
15,0.6802279874213837
10,0.8085691823899371
15,0.45990566037735847
10,0.3714622641509434
5,0.8954402515723271
11,0.46776729559748426
15,0.8995676100628931
7,0.5511006289308176
11,0.945558176100629
15,0.4768081761006289
15,0.6672562893081762
2,0.769064465408805
1,0.9650157232704403
11,0.6137971698113207
9,0.1452437106918239
10,0.789308176100629
11,0.6802279874213837
15,0.33058176100628933
10,0.86812106918239
2,0.9569575471698113
15,0.32566823899371067
10,0.6544811320754716
15,0.9150943396226415
4,0.7053852201257862
2,0.43651729559748426
6,0.6686320754716981
1,0.05581761006289308
15,0.6627358490566038
1,0.003930817610062893
15,0.5098270440251572
15,0.5797955974842768
15,0.7592374213836478
15,0.5072720125786163
11,0.8588836477987422
7,0.4925314465408805
6,0.8869889937106918
15,0.4925314465408805
15,0.797562893081761
9,0.7918632075471698
15,0.40290880503144655
10,0.8125
15,0.8881682389937107
7,0.9795597484276729
2,0.14661949685534592
1,0.08470911949685535
15,0.7368317610062893
15,0.8632075471698113
4,0.12735849056603774
15,0.5112028301886793
4,0.37834119496855345
6,0.12382075471698113
1,0.4797562893081761
3,0.8934748427672956
1,0.04441823899371069
9,0.6835691823899371
12,0.9192216981132075
10,0.6045597484276729
2,0.5389150943396226
15,0.8417845911949685
15,0.41941823899371067
15,0.8856132075471698
15,0.9290487421383647
15,0.5990566037735849
6,0.5275157232704403
15,0.8962264150943396
4,0.637185534591195
10,0.28950471698113206
15,0.5866745283018868
12,0.5021619496855346
9,0.31937893081761004
5,0.1605738993710692
12,0.4019261006289308
15,0.8207547169811321
15,0.4261006289308176
15,0.6308962264150944
2,0.07743710691823899
10,0.5630896226415094
15,0.8309748427672956
15,0.9420204402515723
9,0.9121462264150944
11,0.34375
10,0.8191823899371069
15,0.5501179245283019
3,0.34846698113207547
15,0.8620283018867925
15,0.9192216981132075
1,0.03675314465408805
15,0.7820361635220126
11,0.41647012578616355
4,0.44202044025157233
3,0.5990566037735849
6,0.7032232704402516
11,0.735062893081761
15,0.6533018867924528
15,0.5387185534591195
10,0.9514544025157232
3,0.9559748427672956
6,0.05699685534591195
10,0.4312106918238994
10,0.6527122641509434
4,0.035770440251572326
5,0.42374213836477986
10,0.7769261006289309
8,0.22110849056603774
15,0.620872641509434
6,0.8850235849056604
15,0.6994889937106918
7,0.6566430817610063
11,0.574685534591195
10,0.1988993710691824
15,0.38266509433962265
15,0.6365959119496856
10,0.715998427672956
15,0.4312106918238994
15,0.4630503144654088
15,0.8862028301886793
3,0.9777908805031447
1,0.009827044025157232
10,0.5913915094339622
5,0.8919025157232704
2,0.021029874213836477
15,0.7820361635220126
6,0.5448113207547169
2,0.4581367924528302
10,0.6619496855345912
14,0.6918238993710691
15,0.7179638364779874
15,0.5518867924528302
15,0.4097877358490566
10,0.6025943396226415
10,0.6228380503144654
3,0.34650157232704404
15,0.5235849056603774
15,0.3561320754716981
4,0.9141116352201258
1,0.03085691823899371
15,0.5990566037735849
8,0.5996462264150944
8,0.44437893081761004
1,0.9589229559748428
1,0.9608883647798742
9,0.9321933962264151
1,0.9720911949685535
8,0.8075864779874213
1,0.31525157232704404
10,0.32272012578616355
10,0.29147012578616355
15,0.7694575471698113
10,0.5990566037735849
10,0.48211477987421386
10,0.8810927672955975
9,0.7900943396226415
10,0.6827830188679245
11,0.42629716981132076
8,0.8891509433962265
14,0.8484669811320755
5,0.9632468553459119
15,0.735062893081761
15,0.7814465408805031
15,0.9500786163522013
8,0.19988207547169812
11,0.4066430817610063
5,0.85062893081761
10,0.17315251572327045
15,0.6652908805031447
11,0.2236635220125786
3,0.8655660377358491
9,0.3020833333333333
10,0.46462264150943394
6,0.8761792452830188
15,0.5499213836477987
6,0.7122641509433962
15,0.7407625786163522
1,0.9944968553459119
15,0.8089622641509434
10,0.41941823899371067


==> data/celeba/range_lira.csv <==
FPR,TPR
0.0,0.0
0.00019557989438685703,0.00019747235387045813
0.010952474085663993,0.011453396524486572
0.01897124975552513,0.021919431279620854
0.02562096616467827,0.031990521327014215
0.03266184236260512,0.04285150078988942
0.04009387834930569,0.05312006319115324
0.04928613338548797,0.06299368088467615
0.05808722863289654,0.07464454976303317
0.06610600430275768,0.08649289099526067
0.07529825933893995,0.09676145339652449
0.08273029532564052,0.10880726698262243
0.0919225503618228,0.12559241706161137
0.09955016624291023,0.1362559241706161
0.10541756307451594,0.14593206951026857
0.11304517895560337,0.15718799368088468
0.12223743399178565,0.16528436018957346
0.12908273029532563,0.17890995260663506
0.13729708585957365,0.19075829383886256
0.14492470174066105,0.2028041074249605
0.15079209857226678,0.21761453396524486
0.1580285546645805,0.22847551342812006
0.16761196948953647,0.2401263823064771
0.17641306473694504,0.25039494470774093
0.1848230001955799,0.2640205371248025
0.19245061607666733,0.27567140600315954
0.20222961079601018,0.28929699842022116
0.210639546254645,0.2989731437598736
0.21768042245257188,0.30963665086887837
0.22726383727752786,0.3222748815165877
0.23469587326422844,0.3372827804107425
0.24506160766673185,0.34893364928909953
0.25347154312536674,0.3603870458135861
0.26109915900645414,0.3722353870458136
0.2685311949931547,0.38467614533965244
0.27654997066301584,0.39652448657187994
0.2835908468609427,0.4073854660347551
0.29336984158028556,0.41962875197472355
0.3017797770389204,0.4310821484992101
0.3086250733424604,0.4417456556082148
0.31840406806180327,0.45221169036334913
0.3295521220418541,0.46248025276461296
0.3369841580285547,0.47511848341232227
0.34558967338157637,0.4847946287519747
0.3541951887345981,0.4934834123222749
0.3606493252493644,0.5041469194312796
0.36690788186974377,0.5134281200631912
0.37707803637786036,0.5233017377567141
0.3862702914140426,0.5361374407582938
0.3938979072951301,0.5483807266982622
0.4036769020144729,0.5629936808846762
0.4111089380011735,0.5718799368088467
0.4189321337766478,0.5833333333333334
0.4269509094465089,0.5920221169036335
0.4379033835321729,0.6016982622432859
0.44709563856835516,0.6111769352290679
0.458243692548406,0.6216429699842022
0.46626246821826717,0.6315165876777251
0.47310776452180714,0.6423775671406003
0.48210443966360256,0.6518562401263823
0.492470174066106,0.6646919431279621
0.49990221005280655,0.6731832543443917
0.5122237433991785,0.681872037914692
0.5218071582241346,0.6927330173775671
0.5311949931547036,0.7033965244865719
0.5399960884021122,0.7120853080568721
0.5491883434382946,0.7211690363349131
0.5599452376295717,0.7294628751974723
0.569137492665754,0.7393364928909952
0.580089966751418,0.7486176935229067
0.589477801681987,0.7582938388625592
0.5986700567181694,0.7679699842022117
0.611578329747702,0.778041074249605
0.6213573244670448,0.784952606635071
0.6344611773909642,0.7940363349131122
0.6440445922159203,0.8021327014218009
0.655388226090358,0.8114139020537124
0.663407001760219,0.8193127962085308
0.6714257774300801,0.8283965244865719
0.6819870917269705,0.8380726698262243
0.692157246235087,0.8485387045813586
0.7007627615881088,0.8558451816745656
0.7081947975748093,0.8629541864139021
0.7197340113436339,0.8718404423380727
0.7332290240563271,0.8787519747235387
0.7451593976139252,0.8850710900473934
0.7594367299041659,0.893562401263823
0.7703892039898298,0.9016587677725119
0.7872090749070996,0.910347551342812
0.7983571288871504,0.9162717219589257
0.8069626442401721,0.9237756714060031
0.8204576569528652,0.931872037914692
0.8339526696655584,0.9385860979462876
0.8458830432231567,0.9460900473933649
0.8584001564639155,0.9535939968404423
0.8734598083317034,0.9610979462875198
0.8943868570310972,0.9678120063191153
0.9106199882652063,0.9745260663507109
0.9354586348523372,0.981437598736177
0.9514961861920594,0.9879541864139021
0.9730099745746137,0.9942733017377567
0.9956972423234891,0.9996050552922591
1.0,1.0


==> data/celeba/range_lira_bayes.csv <==
FPR,TPR
0.0,0.0
0.00019557989438685703,0.00019747235387045813
0.022100528065714845,0.006516587677725118
0.03207510267944455,0.014218009478672985
0.04341873655388226,0.022511848341232227
0.05202425190690397,0.031200631911532384
0.06082534715431254,0.04127172195892575
0.07119108155681596,0.05312006319115324
0.08136123606493252,0.06220379146919431
0.09407392920007823,0.0740521327014218
0.10365734402503422,0.08372827804107424
0.11187169958928223,0.09597156398104266
0.12086837473107764,0.10485781990521327
0.1292783101897125,0.11591627172195892
0.1402307842753765,0.12460505529225908
0.14961861920594563,0.1348736176935229
0.15959319381967535,0.14790679304897314
0.1670252298063759,0.15817535545023698
0.17739096420887931,0.16587677725118483
0.18540973987874046,0.17515797788309637
0.1934285155486016,0.18522906793048974
0.20125171132407588,0.19628751974723538
0.21200860551535303,0.20734597156398105
0.2221787600234696,0.2221563981042654
0.23058869548210445,0.22946287519747235
0.23880305104635244,0.2377567140600316
0.24955994523762956,0.24960505529225907
0.25992567964013297,0.26026856240126384
0.26872677488754154,0.27211690363349134
0.276354390768629,0.2817930489731438
0.28554664580481126,0.29186413902053715
0.2921963622139644,0.30252764612954186
0.30158419714453355,0.3094391785150079
0.3076471738705261,0.31852290679304895
0.31566594954038724,0.3293838862559242
0.3236847252102484,0.3366903633491311
0.3322902405632701,0.35071090047393366
0.3410913358106787,0.36216429699842023
0.3504791707412478,0.37342022116903634
0.3606493252493644,0.3830963665086888
0.36945042049677296,0.3921800947867299
0.3786426755329552,0.4052132701421801
0.3903774691961666,0.41627172195892576
0.40250342264815175,0.4265402843601896
0.4124779972618815,0.4364139020537125
0.4210835126149032,0.4458925750394945
0.42929786817915117,0.4549763033175355
0.4386857031097203,0.4642575039494471
0.4474867983571289,0.4721563981042654
0.4574613729708586,0.4853870458135861
0.46802268726774887,0.49447077409162715
0.4756503031488363,0.5077014218009479
0.4836690788186974,0.5148104265402843
0.4930569137492666,0.5272511848341233
0.500684529630354,0.5381121642969984
0.5083121455114414,0.5501579778830964
0.5180911402307843,0.5604265402843602
0.5263054957950323,0.5677330173775671
0.5356933307256014,0.5791864139020537
0.5442988460786231,0.592219589257504
0.5515353021709368,0.6001184834123223
0.5601408175239585,0.610781990521327
0.5683551730882065,0.6224328593996841
0.5795032270682574,0.6313191153238547
0.5922159202034031,0.6427725118483413
0.6021904948171328,0.6532385466034755
0.6107960101701545,0.6633096366508688
0.6221396440445922,0.6741706161137441
0.6317230588695482,0.683649289099526
0.6389595149618619,0.6933254344391785
0.6487385096812047,0.7022116903633492
0.6577351848230002,0.7112954186413902
0.6669274398591825,0.7211690363349131
0.6751417954234304,0.731437598736177
0.6835517308820653,0.7450631911532386
0.6913749266575396,0.7535545023696683
0.7001760219049482,0.7622432859399684
0.7099550166242911,0.7711295418641391
0.7185605319773127,0.7817930489731437
0.7297085859573635,0.7908767772511849
0.7389008409935459,0.8005529225908373
0.7473107764521807,0.8102290679304898
0.7580676706434578,0.8199052132701422
0.767455505574027,0.8309636650868878
0.7778212399765304,0.840047393364929
0.7876002346958733,0.8511058451816745
0.7969880696264424,0.8605845181674565
0.807158224134559,0.8706556082148499
0.8200664971640915,0.8789494470774092
0.830432231566595,0.8872432859399684
0.8407979659690984,0.8983017377567141
0.8511637003716018,0.9065955766192733
0.8640719734011344,0.915086887835703
0.8748288675924115,0.9259478672985783
0.8873459808331704,0.9348341232227488
0.9006454136514767,0.9451026856240127
0.9114023078427538,0.9530015797788309
0.9217680422452572,0.9632701421800948
0.9340895755916292,0.9713665086887836
0.9456287893604537,0.9784755134281201
0.957559162918052,0.9867693522906793
0.9761392528848034,0.9934834123222749
0.9951105026403285,0.9992101105845181
1.0,1.0


==> data/celeba/range_lira_glrt.csv <==
FPR,TPR
0.0,0.0
0.008018775669861138,0.011453396524486572
0.017993350283590847,0.022511848341232227
0.0277723450029337,0.033570300157977885
0.03794249951105026,0.04364139020537125
0.04654801486407197,0.0533175355450237
0.05632700958341483,0.06101895734597156
0.06317230588695483,0.07128751974723539
0.07295130060629768,0.08175355450236967
0.07901427733229024,0.09300947867298578
0.08664189321337766,0.10229067930489731
0.09622530803833367,0.1117693522906793
0.1042440837081948,0.12302527646129542
0.11128495990612165,0.13329383886255924
0.11910815568159593,0.14415481832543445
0.12673577156268337,0.15205371248025276
0.1333854879718365,0.16153238546603477
0.14101310385292393,0.17278830963665087
0.1488362996283982,0.1820695102685624
0.15646391550948563,0.19233807266982622
0.16467827107373362,0.20260663507109006
0.17328378642675532,0.21741706161137442
0.18130256209661647,0.22966034755134282
0.18873459808331702,0.2411137440758294
0.19636221396440445,0.2557266982622433
0.20359867005671817,0.26342812006319116
0.2129865049872873,0.2731042654028436
0.2204185409739879,0.2839652448657188
0.22687267748875414,0.2942338072669826
0.2358693526305496,0.30509478672985785
0.2438881283004107,0.3161532385466035
0.25288480344220615,0.325434439178515
0.2616858986896147,0.3347156398104265
0.2704869939370233,0.3439968404423381
0.279092509290045,0.3536729857819905
0.2863289653823587,0.36354660347551343
0.2935654214746724,0.3744075829383886
0.3013886172501467,0.3858609794628752
0.3099941326031684,0.3955371248025277
0.3195775474281244,0.40363349131121645
0.3279874828867592,0.41291469194312796
0.33600625855662036,0.4218009478672986
0.34422061412086835,0.43463665086887837
0.35145707021318207,0.4466824644549763
0.3594758458830432,0.4557661927330174
0.3686681009192255,0.46484992101105843
0.3792294152161158,0.47669826224328593
0.3872481908859769,0.49032385466034756
0.39722276549970664,0.4994075829383886
0.40543712106395463,0.509083728278041
0.41560727557207117,0.5221169036334913
0.42264815176999804,0.5339652448657188
0.42988460786231175,0.5424565560821485
0.4379033835321729,0.5521327014218009
0.44670447877958147,0.5631911532385466
0.4562878936045375,0.5756319115323855
0.4670447877958146,0.5864928909952607
0.4734989243105809,0.5987361769352291
0.48230001955798946,0.6084123222748815
0.48875415607275574,0.6178909952606635
0.49696851163700373,0.6265797788309637
0.5051828672012517,0.6376382306477093
0.5159397613925288,0.6490916271721959
0.5278701349501271,0.6593601895734598
0.5374535497750831,0.6684439178515008
0.5470369646000391,0.6779225908372828
0.5560336397418345,0.6903633491311216
0.5663993741443379,0.7012243285939969
0.5765695286524545,0.7105055292259084
0.5859573635830236,0.7187993680884676
0.5951496186192059,0.7304502369668247
0.6051241932329356,0.7387440758293838
0.6170545667905339,0.7490126382306477
0.6260512419323293,0.7602685624012638
0.6352434969685117,0.768957345971564
0.6418932133776648,0.7786334913112164
0.6522589477801682,0.7890995260663507
0.6612556229219636,0.7991706161137441
0.6733815763739488,0.8078593996840442
0.6851163700371602,0.8155608214849921
0.6956776843340504,0.825434439178515
0.7046743594758459,0.8360979462875198
0.7150400938783493,0.8436018957345972
0.7234500293369842,0.8542654028436019
0.7330334441619402,0.863349131121643
0.7420301193037355,0.8724328593996841
0.7545472325444944,0.8799368088467614
0.7654997066301584,0.8884281200631912
0.7766477606102092,0.8963270142180095
0.7877958145902602,0.905608214849921
0.7987482886759241,0.9137045813586098
0.8093096029728144,0.92239336492891
0.8231957754742812,0.9287124802527646
0.8337570897711716,0.9368088467614534
0.8452963035399961,0.9437203791469194
0.857813416780755,0.9518167456556083
0.872873068648543,0.959518167456556
0.8824564834734989,0.9662322274881516
0.8994719342851555,0.9737361769352291
0.9202034030901624,0.9802527646129542
0.9358497946411108,0.9865718799368088
0.9647956190103657,0.9932859399684044
0.9921768042245257,0.9986176935229067
1.0,1.0


==> data/celeba/range_loss.csv <==
FPR,TPR
0.0,0.0
0.0,0.00019747235387045813
0.010756894191277136,0.011453396524486572
0.02034030901623313,0.022116903633491312
0.028359084686094268,0.035347551342812006
0.03813807940543712,0.04719589257503949
0.04478779581459026,0.05687203791469194
0.05398005085077254,0.06753554502369669
0.06317230588695483,0.07879146919431279
0.07079992176804224,0.09182464454976304
0.07705847838842167,0.10229067930489731
0.08625073342460395,0.11018957345971564
0.09290044983375709,0.12302527646129542
0.09935458634852337,0.13803317535545023
0.10796010170154507,0.14968404423380727
0.11813025620966165,0.160347551342812
0.12614903187952278,0.17278830963665087
0.13534128691570507,0.18305687203791468
0.1429689027967925,0.1966824644549763
0.15196557793858792,0.20951816745655608
0.15939761392528848,0.22373617693522907
0.16858986896147077,0.23499210110584517
0.1756307451593976,0.24466824644549762
0.18325836104048504,0.2539494470774092
0.19049481713279875,0.26619273301737756
0.19910033248582046,0.27804107424960506
0.20692352826129473,0.29127172195892576
0.21611578329747702,0.3023301737756714
0.22452571875611188,0.3118088467614534
0.23195775474281244,0.32247235387045814
0.23997653041267358,0.334913112164297
0.2507334246039507,0.3451816745655608
0.25816546059065126,0.3544628751974723
0.26657539604928615,0.3688783570300158
0.27478975161353414,0.38052922590837285
0.28476432622726383,0.3900078988941548
0.294152161157833,0.40067140600315954
0.30099745746137296,0.40975513428120064
0.31097203207510266,0.419826224328594
0.3195775474281244,0.43088467614533965
0.3281830627811461,0.440955766192733
0.33796205750048897,0.4557661927330174
0.34852337179737924,0.46484992101105843
0.35556424799530606,0.47808056872037913
0.3641697633483278,0.4891390205371248
0.3727752787013495,0.5023696682464455
0.3821631136319186,0.5126382306477093
0.3895951496186192,0.5240916271721959
0.39937414433796203,0.5335703001579779
0.40680618032466265,0.5450236966824644
0.4152161157832975,0.5529225908372828
0.4238216311363192,0.561216429699842
0.4314492470174066,0.5756319115323855
0.44044592215920203,0.5880726698262243
0.4506160766673186,0.5987361769352291
0.45902601212595345,0.6068325434439179
0.4660668883238803,0.615916271721959
0.4770193624095443,0.6275671406003159
0.4848425581850186,0.6354660347551343
0.4930569137492666,0.6459320695102686
0.5008801095247408,0.6550157977883097
0.5087033053002151,0.6678515007898894
0.5167220809700763,0.6775276461295419
0.5237629571680031,0.688783570300158
0.5325640524154117,0.6964849921011058
0.5439076862898494,0.7037914691943128
0.5548601603755134,0.7126777251184834
0.5636612556229219,0.7227488151658767
0.57187561118717,0.731437598736177
0.584197144533542,0.7417061611374408
0.593584979464111,0.7490126382306477
0.6033639741834539,0.759478672985782
0.6141208683747311,0.768562401263823
0.6237042831996871,0.7802132701421801
0.6305495795032271,0.790481832543444
0.6434578525327597,0.7997630331753555
0.6526501075689419,0.8100315955766193
0.6616467827107373,0.8197077409162717
0.6698611382749853,0.8299763033175356
0.6767064345785253,0.8366903633491312
0.6884412282417367,0.8437993680884676
0.6993937023274007,0.8507109004739336
0.7101505965186778,0.8599921011058452
0.7216898102875025,0.8686808846761453
0.7361627224721299,0.8765797788309637
0.7473107764521807,0.8842812006319115
0.7580676706434578,0.8921800947867299
0.7678466653628007,0.8998815165876777
0.778407979659691,0.9075829383886256
0.7909250929004499,0.9152843601895735
0.8001173479366321,0.9221958925750395
0.8093096029728144,0.9304897314375987
0.8226090357911207,0.9381911532385466
0.838451007236456,0.9460900473933649
0.8562487776256601,0.9559636650868878
0.8701349501271269,0.9636650868878357
0.8873459808331704,0.9701816745655608
0.9069039702718561,0.9765007898894155
0.9272442792880892,0.9816350710900474
0.9468022687267749,0.9873617693522907
0.968511637003716,0.9944707740916272
1.0,1.0


==> data/celeba/range_loss_bayes.csv <==
FPR,TPR
0.0,0.0
0.00019557989438685703,0.0
0.016233131234109133,0.006516587677725118
0.028163504791707414,0.015205371248025276
0.03989829845491884,0.024881516587677725
0.05182867201251711,0.033570300157977885
0.06454136514766282,0.04285150078988942
0.07353804028945825,0.05193522906793049
0.08175239585370624,0.06457345971563981
0.09094465088988853,0.0730647709320695
0.09974574613729709,0.08155608214849921
0.10952474085663993,0.09221958925750395
0.11871699589282222,0.10130331753554503
0.12810483082339136,0.11394154818325435
0.13651476628202622,0.12203791469194313
0.14453354195188733,0.13151658767772512
0.15235673772736164,0.14395734597156398
0.16272247212986504,0.15363349131121642
0.1725014668492079,0.16449447077409163
0.18306278114609817,0.17634281200631913
0.19323293565421476,0.18424170616113744
0.20183845100723646,0.19411532385466035
0.21318208488167417,0.20458135860979462
0.22061412086837473,0.21406003159557663
0.23195775474281244,0.2255134281200632
0.24017211030706043,0.2334123222748815
0.2472129865049873,0.24545813586097948
0.25699198122433015,0.2557266982622433
0.26598865636612556,0.26579778830963663
0.274985331507921,0.27606635071090047
0.2822217876002347,0.2863349131121643
0.29102288284764327,0.29462875197472355
0.29962839820066495,0.30588467614533965
0.3082339135536867,0.3155608214849921
0.31644826911793467,0.32523696682464454
0.3250537844709564,0.33629541864139023
0.33385487971836497,0.3467614533965245
0.3422648151769998,0.3552527646129542
0.3504791707412478,0.3682859399684044
0.35810678662233525,0.3795418641390205
0.3667123019753569,0.3876382306477093
0.3759045570115392,0.3990916271721959
0.38881283004107176,0.4095576619273302
0.3968316057109329,0.4188388625592417
0.40445922159202036,0.42950236966824645
0.41091335810678664,0.4395734597156398
0.4204967729317426,0.4496445497630332
0.4314492470174066,0.459913112164297
0.4402503422648152,0.4689968404423381
0.4474867983571289,0.47985781990521326
0.456874633287698,0.4915086887835703
0.4646978290631723,0.49980252764612954
0.47389008409935457,0.5102685624012638
0.4834734989243106,0.5205371248025277
0.49227459417171915,0.5298183254344392
0.5022491687854489,0.5402843601895735
0.5114414238216312,0.5477883096366508
0.5227850576960689,0.5622037914691943
0.5333463719929591,0.5710900473933649
0.5415607275572071,0.5821484992101106
0.5495795032270683,0.5936018957345972
0.5603363974183454,0.6018957345971564
0.5707021318208488,0.6145339652448657
0.5795032270682574,0.6246050552922591
0.5888910619988266,0.6356635071090048
0.5967142577743008,0.643957345971564
0.6049286133385487,0.656003159557662
0.6143164482691179,0.6668641390205371
0.6207705847838842,0.6781200631911533
0.6285937805593586,0.6891785150078988
0.6356346567572854,0.6976698262243286
0.6440445922159203,0.7061611374407583
0.6544103266184236,0.7170221169036335
0.664776061020927,0.7276856240126383
0.675728535106591,0.735387045813586
0.686681009192255,0.7472353870458136
0.6950909446508899,0.7608609794628752
0.7038920398982984,0.7709320695102686
0.7142577743008018,0.7815955766192733
0.725014668492079,0.7932464454976303
0.734598083317035,0.8050947867298578
0.744181498141991,0.8141785150078988
0.7539604928613338,0.8216824644549763
0.7651085468413847,0.8311611374407583
0.7748875415607276,0.839652448657188
0.783884216702523,0.8465639810426541
0.793467631527479,0.8554502369668247
0.8032466262468219,0.8645339652448657
0.8143946802268727,0.8748025276461295
0.8274985331507921,0.8856635071090048
0.8364952082925875,0.8975118483412322
0.8449051437512224,0.9050157977883097
0.8566399374144338,0.9127172195892576
0.8675924115000978,0.9225908372827805
0.8783493056913749,0.9291074249605056
0.8898885194601995,0.9379936808846762
0.900254253862703,0.9474723538704581
0.9147271660473303,0.9539889415481833
0.921963622139644,0.9620853080568721
0.9307647173870526,0.9699842022116903
0.9428906708390378,0.9782780410742496
0.9585370623899863,0.9873617693522907
0.9735967142577743,0.9950631911532386
1.0,1.0


==> data/celeba/range_loss_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,0.00039494470774091627
0.006649716409153139,0.01046603475513428
0.016819870917269705,0.019352290679304898
0.0236651672208097,0.0315955766192733
0.03266184236260512,0.04127172195892575
0.041854097398787406,0.0509478672985782
0.05182867201251711,0.06141390205371248
0.059065128104830826,0.0679304897314376
0.06649716409153139,0.07721169036334913
0.07451593976139254,0.08649289099526067
0.08351261490318795,0.0985387045813586
0.09035791120672795,0.10900473933649289
0.09994132603168394,0.11848341232227488
0.10737336201838452,0.12993680884676145
0.11637003716017993,0.14316745655608215
0.12321533346371993,0.15323854660347552
0.13142968902796792,0.1637045813586098
0.14042636416976334,0.1773301737756714
0.14864071973401136,0.1905608214849921
0.15626833561509876,0.20359399684044233
0.16565617054566792,0.2136650868878357
0.17426168589868962,0.22294628751974724
0.18306278114609817,0.23222748815165878
0.19127713671034619,0.24190363349131122
0.19910033248582046,0.2545418641390205
0.20692352826129473,0.2646129541864139
0.21494230393115588,0.278436018957346
0.22276549970663015,0.28929699842022116
0.232544494425973,0.2971958925750395
0.2403676902014473,0.3122037914691943
0.24740856639937414,0.32306477093206953
0.255818501858009,0.33372827804107424
0.2638372775278701,0.3481437598736177
0.27361627224721297,0.3566350710900474
0.2822217876002347,0.36729857819905215
0.290044983375709,0.3795418641390205
0.2990416585175044,0.3886255924170616
0.3058869548210444,0.39928909952606634
0.3141013103852924,0.40718799368088465
0.32172892626637983,0.41903633491311215
0.33189908077449637,0.43226698262243285
0.34422061412086835,0.4417456556082148
0.3528261294738901,0.4524091627172196
0.3614316448269118,0.46149289099526064
0.3719929591238021,0.47057661927330174
0.3809896342655975,0.47906793048973145
0.38939956972423234,0.4913112164296998
0.39722276549970664,0.5015797788309637
0.4070017602190495,0.5112559241706162
0.4152161157832975,0.5203396524486572
0.4242127909250929,0.5288309636650869
0.43125366712301977,0.5392969984202212
0.4396636025816546,0.5493680884676145
0.4492470174066106,0.5625987361769352
0.45961275180911404,0.5738546603475514
0.466458048112654,0.5868878357030016
0.47447682378251516,0.5963665086887836
0.4824955994523763,0.6092022116903634
0.4914922745941717,0.6188783570300158
0.5010756894191277,0.627172195892575
0.51026794445531,0.6372432859399684
0.5190690397027186,0.6473143759873617
0.528065714844514,0.6562006319115324
0.5384314492470174,0.6656793048973144
0.5484060238607471,0.6759478672985783
0.5591629180520242,0.686216429699842
0.5687463328769803,0.6976698262243286
0.5777430080187757,0.7075434439178515
0.5875220027381185,0.7178120063191153
0.5973009974574613,0.7274881516587678
0.6045374535497751,0.7361769352290679
0.6149031879522785,0.745260663507109
0.6237042831996871,0.7555292259083728
0.6334832779190299,0.7654028436018957
0.641502053588891,0.7762638230647709
0.6499119890475259,0.7851500789889415
0.6589086641893214,0.7934439178515008
0.6696655583805985,0.8050947867298578
0.679835712888715,0.813783570300158
0.6900058673968316,0.8240521327014217
0.6991981224330139,0.8313586097946287
0.7083903774691962,0.842219589257504
0.7177782123997654,0.8509083728278041
0.7293174261685899,0.8590047393364929
0.7412477997261882,0.8692733017377567
0.7512223743399179,0.8763823064770933
0.7629571680031293,0.8838862559241706
0.774300801877567,0.8919826224328594
0.7848621161744572,0.9000789889415481
0.7936632114218658,0.9087677725118484
0.8052024251906904,0.9188388625592417
0.8153725796988069,0.9279225908372828
0.8267162135732447,0.9350315955766193
0.8404068061803247,0.9419431279620853
0.8564443575200469,0.9506319115323855
0.8681791511832584,0.9593206951026856
0.8795227850576961,0.9654423380726699
0.8969293956581263,0.9717614533965245
0.9129669469978486,0.9778830963665087
0.9311558771758264,0.9842022116903634
0.9540387248190886,0.9899289099526066
0.9755525132016428,0.9970379146919431
1.0,1.0


==> data/celeba/range_loss_k8.csv <==
FPR,TPR
0.0,0.0
0.007468553459119497,0.013951660444095107
0.01474056603773585,0.0280998231479662
0.021816037735849055,0.04047946551385341
0.0294811320754717,0.05482413047750049
0.03675314465408805,0.06897229318137159
0.0440251572327044,0.078207899390843
0.05070754716981132,0.09333857339359403
0.057586477987421385,0.10709373157791315
0.06564465408805031,0.11927687168402437
0.07252358490566038,0.13539005698565534
0.07940251572327044,0.1481627038710945
0.08824685534591195,0.16191786205541364
0.09610849056603774,0.1748870112006288
0.10318396226415094,0.18844566712517194
0.11065251572327044,0.19944979367262725
0.11910377358490566,0.21477696993515424
0.12578616352201258,0.22872863037924937
0.13404088050314467,0.24032226370603263
0.14327830188679244,0.2517193947730399
0.1513364779874214,0.2623305168009432
0.15880503144654087,0.2735311456081745
0.1676493710691824,0.28689329927294166
0.17688679245283018,0.2978974258203969
0.18376572327044025,0.3079190410689723
0.19084119496855345,0.31970917665553156
0.19909591194968554,0.3311063077225388
0.2073506289308176,0.344075456867754
0.21521226415094338,0.3546865788956573
0.2230738993710692,0.3658872077028886
0.23250786163522014,0.37924936136765575
0.24331761006289307,0.38809196305757515
0.2535377358490566,0.3992925918648064
0.2598270440251572,0.40558066417763805
0.26788522012578614,0.4159952839457654
0.27653301886792453,0.4268029082334447
0.28537735849056606,0.4389860483395559
0.2928459119496855,0.45057968166633916
0.3020833333333333,0.4600117901355866
0.31151729559748426,0.46964040086460995
0.31977201257861637,0.47907250933385737
0.328812893081761,0.4904696404008646
0.33922955974842767,0.49872273531145606
0.3504323899371069,0.5083513460404795
0.35888364779874216,0.5181764590292789
0.3671383647798742,0.5283945765376302
0.3746069182389937,0.5374336804873256
0.3846305031446541,0.547848300255453
0.39190251572327045,0.5594419335822362
0.40153301886792453,0.5694635488308115
0.41136006289308175,0.577913146001179
0.42138364779874216,0.5881312635095304
0.42983490566037735,0.5981528787581057
0.43946540880503143,0.6050304578502653
0.4516509433962264,0.6148555708390646
0.4624606918238994,0.6236981725289841
0.4718946540880503,0.6327372764786795
0.48172169811320753,0.6433483985065829
0.4925314465408805,0.6537630182747102
0.5058962264150944,0.6620161131853016
0.5167059748427673,0.6716447239143251
0.5263364779874213,0.6816663391629004
0.5373427672955975,0.6899194340734919
0.5514937106918238,0.7005305561013951
0.563875786163522,0.7097661623108665
0.5764544025157232,0.7182157594812341
0.5851022012578616,0.7278443702102574
0.597877358490566,0.7380624877186087
0.6094732704402516,0.7465120848889762
0.6216588050314465,0.7559441933582236
0.633058176100629,0.7641972882688151
0.6415094339622641,0.7732363922185105
0.6538915094339622,0.780506975830222
0.6668632075471698,0.7891530752603655
0.6802279874213837,0.7985851837296128
0.6918238993710691,0.8054627628217724
0.7032232704402516,0.8146983690312438
0.7136399371069182,0.8235409707211633
0.7242531446540881,0.8323835724110827
0.7356525157232704,0.8402436628021223
0.7498034591194969,0.8477107486736097
0.7610062893081762,0.8551778345450972
0.7720125786163522,0.8646099430143447
0.7865566037735849,0.8722735311456081
0.7959905660377359,0.8793476124975437
0.8087657232704403,0.8858321870701513
0.8217374213836478,0.8929062684220869
0.8337264150943396,0.9019453723717823
0.8457154088050315,0.9084299469443898
0.8602594339622641,0.9155040282963254
0.8734276729559748,0.9235606209471409
0.8873820754716981,0.9304382000393004
0.8985849056603774,0.9386912949498919
0.9093946540880503,0.9459618785616034
0.925314465408805,0.9522499508744351
0.9376965408805031,0.9612890548241305
0.9500786163522013,0.9691491452151699
0.9595125786163522,0.9764197288268815
0.9724842767295597,0.984279819217921
0.9876179245283019,0.9919434073491845
0.9990172955974843,0.999410493220672


==> data/celeba/range_rmia.csv <==
FPR,TPR
0.0,0.0
0.00019557989438685703,0.0
0.008996675141795423,0.013033175355450236
0.017406610600430274,0.026263823064770934
0.026598865636612557,0.03929699842022117
0.035986700567181694,0.05134281200631911
0.045374535497750834,0.06200631911532385
0.054957950322706825,0.0730647709320695
0.06375904557011539,0.08451816745655608
0.07256014081752396,0.09636650868878358
0.08057891648738509,0.10624012638230648
0.08820653236847252,0.11571879936808847
0.09446508898885195,0.12717219589257503
0.10385292391942108,0.139218009478673
0.11284959906121651,0.14790679304897314
0.12204185409739879,0.1593601895734597
0.12908273029532563,0.1716034755134281
0.1357324467044788,0.1820695102685624
0.1437512223743399,0.19549763033175355
0.1505965186778799,0.20635860979462875
0.15822413455896733,0.21781200631911532
0.16722080970076275,0.22748815165876776
0.17582632505378448,0.24210110584518169
0.18423626051241931,0.2545418641390205
0.1934285155486016,0.26421800947867297
0.2026207705847839,0.273696682464455
0.20927048699393702,0.28613744075829384
0.21728926266379817,0.29798578199052134
0.22472129865049872,0.31121642969984203
0.2335223938979073,0.32148499210110587
0.24134558967338157,0.3315560821484992
0.24916878544885585,0.341824644549763
0.2567964013299433,0.35308056872037913
0.26696655583805984,0.36295418641390204
0.274985331507921,0.37401263823064773
0.28202620770584785,0.38605845181674564
0.2898494034813221,0.3981042654028436
0.29689027967924897,0.408175355450237
0.30510463524349696,0.4214060031595577
0.3137101505965187,0.4312796208530806
0.3227068257383141,0.44016587677725116
0.33385487971836497,0.4510268562401264
0.3426559749657735,0.46465244865718797
0.3524349696851164,0.4755134281200632
0.36104048503813807,0.4863744075829384
0.3690592607079992,0.49743285939968407
0.3772736162722472,0.5049368088467614
0.3872481908859769,0.5152053712480252
0.39487580676706435,0.5312006319115324
0.4046548014864072,0.5424565560821485
0.41326031683942893,0.5521327014218009
0.4218658321924506,0.5639810426540285
0.4314492470174066,0.5728672985781991
0.4420105613142969,0.582740916271722
0.4496381771953843,0.5934044233807267
0.4574613729708586,0.6028830963665087
0.4656757285351066,0.613349131121643
0.474672403676902,0.6263823064770933
0.481517699980442,0.6336887835703001
0.49051437512223744,0.6445497630331753
0.4973596714257774,0.6565955766192733
0.5057696068844123,0.6652843601895735
0.5133972227654997,0.6759478672985783
0.5214159984353608,0.6877962085308057
0.529434774105222,0.6956951026856241
0.5360844905143751,0.7059636650868878
0.5441032661842362,0.7162322274881516
0.5534911011148054,0.7268957345971564
0.5630745159397614,0.7377567140600316
0.5716800312927831,0.7472353870458136
0.5795032270682574,0.7565165876777251
0.5900645413651476,0.7650078988941548
0.597692157246235,0.7740916271721959
0.607471151965578,0.7823854660347551
0.616858986896147,0.7902843601895735
0.6254645022491688,0.7993680884676145
0.6328965382358693,0.806477093206951
0.6460003911597888,0.8141785150078988
0.6561705456679053,0.8242496050552922
0.6677097594367299,0.832740916271722
0.6765108546841385,0.8414296998420221
0.6860942695090945,0.8489336492890995
0.6964600039115979,0.8562401263823065
0.7070213182084881,0.8639415481832543
0.7183649520829258,0.8724328593996841
0.7295130060629768,0.8799368088467614
0.7392920007823196,0.8884281200631912
0.7539604928613338,0.8969194312796208
0.770193624095443,0.9046208530805687
0.7842753764912967,0.9107424960505529
0.7965969098376687,0.917654028436019
0.8081361236064932,0.9253554502369669
0.8186974379033836,0.9342417061611374
0.830432231566595,0.9399684044233807
0.8433405045961275,0.9472748815165877
0.8558576178368864,0.9537914691943128
0.8709172697046743,0.9612954186413902
0.8885194601994915,0.968996840442338
0.9041658517504401,0.9745260663507109
0.9319381967533737,0.9818325434439179
0.9526696655583806,0.9889415481832543
0.9694895364756503,0.9950631911532386
1.0,1.0


==> data/celeba/range_rmia_bayes.csv <==
FPR,TPR
0.0,0.0
0.00019557989438685703,0.0
0.016037551339722275,0.0071090047393364926
0.03285742225699198,0.015205371248025276
0.043027576765108544,0.023894154818325436
0.05221983180129083,0.033570300157977885
0.06199882652063368,0.04186413902053712
0.07119108155681596,0.050157977883096366
0.08175239585370624,0.058846761453396526
0.0919225503618228,0.06832543443917852
0.10267944455309994,0.08195102685624013
0.11304517895560337,0.09261453396524487
0.12145511441423822,0.1018957345971564
0.12947389008409935,0.1117693522906793
0.13886172501466848,0.1240126382306477
0.14922745941717191,0.13289889415481831
0.15900645413651476,0.14514218009478674
0.1687854488558576,0.15541074249605055
0.17856444357520046,0.16429699842022116
0.18951691766086445,0.17338072669826224
0.19675337375317817,0.18424170616113744
0.20535888910619987,0.19352290679304898
0.21279092509290046,0.20201421800947866
0.2221787600234696,0.21208530805687204
0.2307842753764913,0.2197867298578199
0.24251906903970272,0.23183254344391785
0.24936436534324272,0.24368088467614535
0.25933893995697244,0.2541469194312796
0.2671621357324467,0.2640205371248025
0.2775278701349501,0.27488151658767773
0.28730686485429296,0.2845576619273302
0.2972814394680227,0.29522116903633494
0.30608253471543123,0.30864928909952605
0.3158615294347741,0.31990521327014215
0.3262272638372775,0.3319510268562401
0.3356150987678467,0.3432069510268562
0.3459808331703501,0.353870458135861
0.35615098767846665,0.3651263823064771
0.3676902014472912,0.37618483412322273
0.3764912966946998,0.38744075829383884
0.3864658713084295,0.39790679304897314
0.3950713866614512,0.4079778830963665
0.40211226285937807,0.4158767772511848
0.41071777821239974,0.42614533965244866
0.41854097398787404,0.43838862559241704
0.4269509094465089,0.45221169036334913
0.43575200469391745,0.46445497630331756
0.4451398396244866,0.47768562401263825
0.45491883434382946,0.4891390205371248
0.4639155094856249,0.4986176935229068
0.47506356346567574,0.5104660347551343
0.484255818501858,0.5207345971563981
0.4948171327987483,0.5300157977883097
0.5055740269900254,0.5408767772511849
0.5141795423430471,0.5505529225908373
0.5243496968511637,0.5610189573459715
0.5329552122041854,0.5726698262243286
0.5425386270291414,0.582740916271722
0.5515353021709368,0.5928120063191153
0.5597496577351848,0.6028830963665087
0.5679640132994328,0.6129541864139021
0.5781341678075493,0.6210505529225908
0.5877175826325054,0.6313191153238547
0.597692157246235,0.6411927330173776
0.6066888323880305,0.6512638230647709
0.6150987678466654,0.6617298578199052
0.6227263837277528,0.6741706161137441
0.6317230588695482,0.6864139020537124
0.6381771953843145,0.6956951026856241
0.6461959710541756,0.7081358609794629
0.6549970663015842,0.7191943127962085
0.6626246821826717,0.7284755134281201
0.6727948366907882,0.735387045813586
0.6806180324662625,0.7446682464454977
0.6896147076080579,0.7539494470774092
0.7007627615881088,0.7624407582938388
0.7083903774691962,0.7725118483412322
0.7179737922941521,0.7833728278041074
0.7273616272247213,0.7962085308056872
0.7371406219440642,0.8074644549763034
0.744181498141991,0.8161532385466035
0.7547428124388813,0.8242496050552922
0.7651085468413847,0.8335308056872038
0.7772345002933698,0.8420221169036335
0.786622335223939,0.8530805687203792
0.7965969098376687,0.863349131121643
0.8067670643457853,0.8714454976303317
0.8177195384314493,0.8815165876777251
0.8269117934676316,0.8900078988941548
0.8376686876589087,0.8977093206951027
0.8484255818501858,0.9062006319115324
0.8597692157246235,0.9144944707740916
0.8685703109720321,0.9225908372827805
0.8785448855857618,0.9324644549763034
0.8914531586152944,0.9419431279620853
0.9041658517504401,0.950434439178515
0.9176608644631332,0.9620853080568721
0.9305691374926658,0.969391785150079
0.9417171914727166,0.9766982622432859
0.9544298846078623,0.985387045813586
0.9694895364756503,0.9938783570300158
0.9980442010561315,1.0
1.0,1.0


==> data/celeba/range_rmia_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,0.00019747235387045813
0.006454136514766282,0.011255924170616114
0.01721103070604342,0.02112954186413902
0.026207705847838842,0.030213270142180094
0.03481322120086055,0.04265402843601896
0.04204967729317426,0.05509478672985782
0.049677293174261686,0.06496840442338073
0.06062976725992568,0.07543443917851501
0.06767064345785254,0.08451816745655608
0.07744963817719538,0.09676145339652449
0.08625073342460395,0.10643759873617693
0.09446508898885195,0.11611374407582939
0.10385292391942108,0.1293443917851501
0.11363191863876393,0.1386255924170616
0.1251711324075885,0.14928909952606634
0.13318990807744963,0.16015007898894154
0.1406219440641502,0.17199842022116904
0.14864071973401136,0.1820695102685624
0.15626833561509876,0.1943127962085308
0.16585175044005476,0.2024091627172196
0.17504400547623705,0.2126777251184834
0.18364952082925876,0.22195892575039494
0.19323293565421476,0.2330173775671406
0.2026207705847839,0.2424960505529226
0.2102483864658713,0.2523696682464455
0.2204185409739879,0.26757503949447076
0.22882847643262272,0.27764612954186413
0.2362605124193233,0.2877172195892575
0.244866027772345,0.29917061611374407
0.253080383336593,0.30864928909952605
0.26051241932329355,0.3181279620853081
0.26892235478192844,0.3321484992101106
0.276354390768629,0.3434044233807267
0.28417758654410324,0.35545023696682465
0.2912184627420301,0.36532385466034756
0.2986504987287307,0.37796208530805686
0.306473694504205,0.38921800947867297
0.3148836299628398,0.3981042654028436
0.32348914531586154,0.4075829383886256
0.3305300215137884,0.421998420221169
0.3369841580285547,0.4316745655608215
0.3451985135928027,0.4425355450236967
0.35263054957950324,0.45477883096366506
0.3612360649325249,0.4660347551342812
0.37101505965186776,0.4761058451816746
0.38001173479366324,0.4863744075829384
0.38881283004107176,0.4962480252764613
0.39761392528848033,0.5061216429699842
0.4046548014864072,0.5159952606635071
0.4124779972618815,0.5278436018957346
0.4195188734598083,0.5381121642969984
0.4289067083903775,0.5481832543443917
0.43888128300410717,0.5582543443917851
0.44866027772345,0.5669431279620853
0.4570702131820849,0.5774091627172195
0.46489340895755915,0.5894549763033176
0.47389008409935457,0.6016982622432859
0.48327791902992373,0.6137440758293838
0.4930569137492666,0.6212480252764613
0.5008801095247408,0.6307266982622433
0.5083121455114414,0.6400078988941548
0.5163309211813025,0.6516587677725119
0.5265010756894192,0.6597551342812006
0.5368668100919225,0.6696287519747235
0.5482104439663602,0.6800947867298578
0.5560336397418345,0.6921406003159558
0.5662037942499512,0.7020142180094787
0.5734402503422649,0.7166271721958926
0.5840015646391551,0.7272906793048973
0.5931938196753374,0.7375592417061612
0.6057109329160962,0.7472353870458136
0.6135341286915705,0.7565165876777251
0.6211617445726579,0.7661927330173776
0.6317230588695482,0.7760663507109005
0.6428711128495991,0.7863349131121643
0.6532368472521025,0.7940363349131122
0.6637981615489927,0.8076619273301737
0.6733815763739488,0.8157582938388626
0.6849207901427733,0.8250394944707741
0.696264424017211,0.8360979462875198
0.7052610991590065,0.8463665086887836
0.7144533541951887,0.8576224328593997
0.726383727752787,0.8663112164296999
0.7365538822609036,0.8751974723538705
0.7449638177195385,0.8848736176935229
0.756503031488363,0.8929699842022117
0.7676510854684139,0.9010663507109005
0.7809505182867201,0.9071879936808847
0.7928808918443184,0.9142969984202212
0.8042245257187561,0.9214060031595577
0.8163504791707412,0.9283175355450237
0.826325053784471,0.936216429699842
0.8406023860747115,0.9453001579778831
0.8525327596323098,0.9522116903633492
0.8672012517113241,0.9601105845181674
0.878153725796988,0.9658372827804107
0.8922354781928418,0.9727488151658767
0.916487385096812,0.9790679304897314
0.9364365343242714,0.9855845181674565
0.9589282221787601,0.990916271721959
0.9759436729904166,0.9970379146919431
1.0,1.0


==> data/celeba/range_rmia_k15.csv <==
FPR,TPR
0.0,0.0
0.008409935458634853,0.012835703001579778
0.016819870917269705,0.023894154818325436
0.022687267748875417,0.03929699842022117
0.031488362996283985,0.0509478672985782
0.03794249951105026,0.06457345971563981
0.04557011539213769,0.07661927330173776
0.05182867201251711,0.08609794628751975
0.06082534715431254,0.09814375987361769
0.06825738314101311,0.10939968404423381
0.07686289849403481,0.12065560821484993
0.08390377469196167,0.1372432859399684
0.09348718951691766,0.15304107424960506
0.10052806571484452,0.165086887835703
0.10756894191277137,0.17377567140600317
0.1155877175826325,0.1838467614533965
0.12321533346371993,0.1970774091627172
0.13182084881674164,0.209913112164297
0.1406219440641502,0.22334123222748814
0.14961861920594563,0.2320300157977883
0.15881087424212792,0.2424960505529226
0.16722080970076275,0.2531595576619273
0.17426168589868962,0.2646129541864139
0.1820848816741639,0.2744865718799368
0.1893213377664776,0.2837677725118483
0.19870917269704674,0.296998420221169
0.20653236847252102,0.3094391785150079
0.21337766477606102,0.320695102685624
0.22139644044592216,0.33293838862559244
0.2280461568550753,0.3439968404423381
0.2362605124193233,0.3578199052132701
0.24251906903970272,0.3710505529225908
0.2513201642871113,0.3828988941548183
0.2614903187952278,0.3933649289099526
0.27068257383141014,0.4048183254344392
0.27889692939565813,0.41390205371248023
0.2880891844318404,0.4273301737756714
0.2959123802073147,0.4372037914691943
0.3043223156659495,0.4486571879936809
0.31331899080774495,0.4591232227488152
0.32055544690005866,0.47195892575039494
0.32935654214746724,0.4843996840442338
0.3375708977117152,0.49644549763033174
0.34480735380402894,0.5071090047393365
0.3524349696851164,0.5169826224328594
0.3600625855662038,0.5288309636650869
0.3700371601799335,0.5371248025276462
0.3802073146880501,0.5501579778830964
0.3897907295130061,0.5606240126382307
0.39937414433796203,0.5699052132701422
0.4058282808527283,0.5821484992101106
0.41326031683942893,0.5910347551342812
0.42440837081947974,0.6005134281200631
0.43360062585566206,0.6115718799368088
0.4420105613142969,0.6184834123222749
0.44807353804028943,0.6261848341232228
0.4557011539213769,0.6350710900473934
0.4656757285351066,0.648696682464455
0.47604146293761,0.6579778830963665
0.484255818501858,0.6692338072669827
0.4950127126931351,0.6783175355450237
0.504791707412478,0.6877962085308057
0.5153530217093683,0.6953001579778831
0.5268922354781929,0.7067535545023697
0.5384314492470174,0.7144549763033176
0.5484060238607471,0.7249210110584519
0.5599452376295717,0.7338072669826224
0.5708977117152356,0.7428909952606635
0.5812634461177391,0.7525671406003159
0.5916291805202425,0.7628357030015798
0.6023860747115196,0.7713270142180095
0.6139252884803442,0.7790284360189573
0.6215529043614316,0.7871248025276462
0.6352434969685117,0.7956161137440758
0.6461959710541756,0.8041074249605056
0.6598865636612556,0.8131911532385466
0.6712301975356934,0.8204976303317536
0.6819870917269705,0.8291864139020537
0.6929395658126345,0.8366903633491312
0.7054566790533933,0.8463665086887836
0.7171914727166048,0.8536729857819905
0.727752787013495,0.8613744075829384
0.7381185214159984,0.868088467614534
0.7488754156072756,0.8748025276461295
0.7613925288480344,0.884083728278041
0.7752787013495013,0.8915876777251185
0.7905339331116761,0.8992890995260664
0.8034422061412086,0.9065955766192733
0.8153725796988069,0.9123222748815166
0.8265206336788579,0.9200236966824644
0.8404068061803247,0.9265402843601895
0.8525327596323098,0.9332543443917851
0.8670056718169372,0.9407582938388626
0.8836299628398201,0.9472748815165877
0.9010365734402503,0.9539889415481833
0.9176608644631332,0.9603080568720379
0.9346763152747898,0.9680094786729858
0.9507138666145121,0.9745260663507109
0.9636221396440446,0.9820300157977883
0.9816154899276355,0.9897314375987362
0.9951105026403285,0.9954581358609794


==> data/celeba/range_rmia_mix0.166667.csv <==
FPR,TPR
0.0,0.0
0.007823195775474282,0.009873617693522907
0.015646391550948564,0.02330173775671406
0.020731468805006845,0.03692733017377567
0.02699002542538627,0.050157977883096366
0.032466262468218265,0.06259873617693523
0.03892039898298455,0.07187993680884676
0.04439663602581655,0.08412322274881516
0.05026403285742226,0.09498420221169036
0.056522589477801685,0.10959715639810426
0.06219440641502053,0.12184044233807267
0.06708390377469196,0.13665086887835703
0.07275572071191082,0.1528436018957346
0.07881869743790339,0.1670616113744076
0.08507725405828281,0.17950236966824645
0.09094465088988853,0.19174565560821485
0.09622530803833367,0.20655608214849921
0.10131038529239195,0.21879936808846762
0.1069822022296108,0.2265007898894155
0.1155877175826325,0.2415086887835703
0.12125953451985136,0.2523696682464455
0.1269313514570702,0.2669826224328594
0.13299432818306278,0.2812006319115324
0.1396440445922159,0.2936413902053712
0.14531586152943476,0.3100315955766193
0.14981419910033247,0.32661927330173773
0.1543125366712302,0.3378751974723539
0.15920203403090163,0.3511058451816746
0.1638959514961862,0.3651263823064771
0.1693721885390182,0.37756714060031593
0.17543516526501077,0.3941548183254344
0.18188930177977705,0.4065955766192733
0.18853901818893018,0.41765402843601895
0.19597105417563074,0.43285939968404424
0.2020340309016233,0.44806477093206953
0.20829258752200275,0.46129541864139023
0.21455114414238216,0.47531595576619273
0.22198318012908272,0.48657187993680884
0.22882847643262272,0.49644549763033174
0.2358693526305496,0.5098736176935229
0.2417367494621553,0.5219194312796208
0.24799530608253473,0.5347551342812006
0.2536671230197536,0.5477883096366508
0.2595345198513593,0.5578593996840442
0.26598865636612556,0.5673380726698263
0.2734206923528261,0.5770142180094787
0.28007040876197925,0.5866903633491312
0.28613338548797185,0.5981437598736177
0.292783101897125,0.6119668246445498
0.30021513788382553,0.6244075829383886
0.3066692743985918,0.6325039494470774
0.3131234109133581,0.6431674565560821
0.31996870721689813,0.6514612954186414
0.3268140035204381,0.6625197472353871
0.3340504596127518,0.6737756714060031
0.34206923528261296,0.6828593996840442
0.3493056913749267,0.690955766192733
0.3559554077840798,0.7008293838862559
0.3635830236651672,0.7081358609794629
0.37101505965186776,0.717219589257504
0.3778603559554078,0.7257109004739336
0.3843144924701741,0.7351895734597157
0.3919421083512615,0.7456556082148499
0.4009387834930569,0.7537519747235387
0.4093487189516918,0.7634281200631912
0.4189321337766478,0.7719194312796208
0.4271464893408958,0.7790284360189573
0.43340504596127516,0.7871248025276462
0.443184040680618,0.7962085308056872
0.4529630353999609,0.8027251184834123
0.4621552904361432,0.8094391785150079
0.46958732642284373,0.816350710900474
0.47917074124779974,0.8246445497630331
0.4889497359671426,0.832345971563981
0.5004889497359671,0.8392575039494471
0.5092900449833757,0.8445892575039494
0.5223938979072952,0.8526856240126383
0.5323684725210248,0.8593996840442338
0.5497750831214551,0.8647314375987362
0.5646391550948563,0.8716429699842022
0.577351848230002,0.8787519747235387
0.5865441032661842,0.8862559241706162
0.6033639741834539,0.8923775671406003
0.6154899276354391,0.8998815165876777
0.6285937805593586,0.9058056872037915
0.6436534324271465,0.9127172195892576
0.6591042440837082,0.917654028436019
0.6772931742616859,0.9239731437598736
0.6974379033835322,0.9289099526066351
0.7175826325053785,0.9334518167456556
0.7433991785644436,0.9383886255924171
0.7602190494817133,0.9433254344391785
0.7864267553295521,0.9480647709320695
0.8034422061412086,0.9530015797788309
0.8267162135732447,0.957740916271722
0.8527283395266967,0.9622827804107424
0.8758067670643458,0.9674170616113744
0.9051437512223743,0.9717614533965245
0.9336984158028555,0.9768957345971564
0.95208292587522,0.9820300157977883
0.9773127322511246,0.9879541864139021
0.9902210052806572,0.9932859399684044
0.9994132603168394,0.9996050552922591


==> data/celeba/range_rmia_mix0.285714.csv <==
FPR,TPR
0.0,0.0
0.007627615881087424,0.009281200631911532
0.012908273029532564,0.017575039494470774
0.016624291022882848,0.02883096366508689
0.02034030901623313,0.041469194312796206
0.025229806375904558,0.05193522906793049
0.03031488362996284,0.06279620853080568
0.034030901623313126,0.08155608214849921
0.038529239194210835,0.09300947867298578
0.04224525718756112,0.10110584518167456
0.0473303344416194,0.11828593996840442
0.05085077254058283,0.13309636650868878
0.05534911011148054,0.15323854660347552
0.06043418736553882,0.1702211690363349
0.0641502053588891,0.18364928909952608
0.06806180324662625,0.1980647709320695
0.07177782123997653,0.21346761453396523
0.07588499902210052,0.22748815165876776
0.07979659690983767,0.24387835703001579
0.0846860942695091,0.2586887835703002
0.0887932720516331,0.2770537124802528
0.09407392920007823,0.29127172195892576
0.0987678466653628,0.30529225908372826
0.10307060434187365,0.3291864139020537
0.10796010170154507,0.34557661927330174
0.11187169958928223,0.36275671406003157
0.11637003716017993,0.3821090047393365
0.12184627420301193,0.39988151658767773
0.1265401916682965,0.4133096366508689
0.13084294934480736,0.42436808846761453
0.13495012712693136,0.4405608214849921
0.13886172501466848,0.4524091627172196
0.14355564247995306,0.46465244865718797
0.14688050068452962,0.4849921011058452
0.15079209857226678,0.49229857819905215
0.15489927635439077,0.5019747235387045
0.15959319381967535,0.5173775671406003
0.16350479170741247,0.531003159557662
0.16722080970076275,0.5428515007898894
0.17191472716604733,0.5588467614533965
0.1762174848425582,0.575434439178515
0.18052024251906904,0.5928120063191153
0.18501858008996674,0.6026856240126383
0.18912575787209074,0.6145339652448657
0.19362409544298845,0.6232227488151659
0.1998826520633679,0.631911532385466
0.20535888910619987,0.6406003159557662
0.2102483864658713,0.6526461295418642
0.21494230393115588,0.6656793048973144
0.21885390181889303,0.6771327014218009
0.22374339917856445,0.6834518167456556
0.228437316643849,0.6974723538704581
0.23313123410913358,0.7067535545023697
0.2376295716800313,0.716824644549763
0.24251906903970272,0.7284755134281201
0.247604146293761,0.7359794628751974
0.254449442597301,0.7428909952606635
0.2591433600625856,0.7523696682464455
0.2650107568941913,0.7640205371248026
0.26931351457070213,0.7752764612954186
0.274985331507921,0.7845576619273301
0.2808527283395267,0.7924565560821485
0.2857422256991981,0.7983807266982622
0.29024056327009584,0.8056872037914692
0.29571680031292785,0.8120063191153238
0.3025620966164678,0.8201026856240127
0.3082339135536867,0.8270142180094787
0.31566594954038724,0.8370853080568721
0.32251124584392726,0.8428120063191153
0.33013886172501467,0.8485387045813586
0.3373753178173284,0.8540679304897314
0.3451985135928027,0.8601895734597157
0.3539996088402112,0.8645339652448657
0.3614316448269118,0.8718404423380727
0.3700371601799335,0.8765797788309637
0.3782515157441815,0.881911532385466
0.3864658713084295,0.8886255924170616
0.3940934871895169,0.893957345971564
0.40387248190885977,0.8990916271721959
0.41560727557207117,0.9036334913112164
0.42577743008018776,0.908175355450237
0.439076862898494,0.9127172195892576
0.45354977508312144,0.9168641390205371
0.4660668883238803,0.9214060031595577
0.4819088597692157,0.9247630331753555
0.49579503227068256,0.9302922590837283
0.5139839624486603,0.9346366508688784
0.5325640524154117,0.9385860979462876
0.5542734206923529,0.9423380726698263
0.5755916291805202,0.9462875197472354
0.5910424408370819,0.950434439178515
0.6211617445726579,0.9547788309636651
0.6454136514766282,0.9585308056872038
0.6817915118325836,0.9622827804107424
0.7173870526109916,0.9658372827804107
0.7586544103266184,0.969391785150079
0.8044201056131429,0.9731437598736177
0.8488167416389595,0.9766982622432859
0.9070995501662429,0.9800552922590837
0.9290044983375709,0.983609794628752
0.9585370623899863,0.9873617693522907
0.9843536084490514,0.9915086887835703
0.9933502835908469,0.995260663507109


==> data/celeba/range_rmia_mix0.375000.csv <==
FPR,TPR
0.0,0.0
0.0037160179933502834,0.005726698262243286
0.00860551535302171,0.011453396524486572
0.012712693135145708,0.021721958925750396
0.01584197144533542,0.031990521327014215
0.01858008996675142,0.04443127962085308
0.02170936827694113,0.052132701421800945
0.025229806375904558,0.0679304897314376
0.028750244474867983,0.07661927330173776
0.03207510267944455,0.09202211690363349
0.03559554077840798,0.10308056872037914
0.038529239194210835,0.11334913112164297
0.04165851750440055,0.12381516587677725
0.04439663602581655,0.13842812006319116
0.0473303344416194,0.15699052132701422
0.050459612751809116,0.16883886255924171
0.05358889106199883,0.18285939968404424
0.05632700958341483,0.2037914691943128
0.059456287893604534,0.22097156398104265
0.06258556620379425,0.24348341232227488
0.06571484451398396,0.259478672985782
0.06845296303539997,0.2812006319115324
0.07158224134558967,0.3003554502369668
0.07432035986700568,0.31200631911532384
0.07764521807158224,0.3404423380726698
0.08057891648738509,0.3684834123222749
0.08370819479757481,0.37519747235387046
0.08683747310776452,0.3947472353870458
0.08996675141795424,0.4178515007898894
0.09309602972814394,0.43700631911532384
0.09602972814394681,0.4541864139020537
0.09837668687658908,0.46662717219589256
0.10111480539800509,0.4822274881516588
0.1042440837081948,0.49980252764612954
0.10717778212399766,0.5165876777251185
0.11069822022296108,0.5278436018957346
0.11500097789947193,0.5390995260663507
0.11891257578720907,0.5570695102685624
0.12204185409739879,0.5673380726698263
0.12575787209074907,0.5829383886255924
0.12986504987287306,0.59913112164297
0.13318990807744963,0.6109794628751974
0.13631918638763935,0.6172985781990521
0.13905730490905535,0.6289494470774092
0.14336006258556622,0.6437598736176935
0.1464893408957559,0.6601500789889415
0.15000977899471934,0.6716034755134281
0.1529434774105222,0.681477093206951
0.15763739487580677,0.6960900473933649
0.16115783297477018,0.7075434439178515
0.1638959514961862,0.7195892575039494
0.1670252298063759,0.7304502369668247
0.1711324075884999,0.7432859399684044
0.17426168589868962,0.7561216429699842
0.1779777038920399,0.7634281200631912
0.18149814199100334,0.7713270142180095
0.18560531977312733,0.7800157977883097
0.18971249755525132,0.7889020537124802
0.19401525523176216,0.7969984202211691
0.19812243301388618,0.8033175355450237
0.20144729121846275,0.8106240126382307
0.20633678857813417,0.816350710900474
0.2112262859378056,0.8222748815165877
0.2170936827694113,0.8297788309636651
0.2221787600234696,0.8372827804107424
0.2253080383336593,0.8463665086887836
0.2290240563270096,0.8524881516587678
0.2329356542147467,0.8609794628751974
0.2376295716800313,0.8690758293838863
0.24251906903970272,0.8736176935229067
0.2485820457656953,0.8805292259083728
0.25347154312536674,0.8856635071090048
0.26109915900645414,0.8909952606635071
0.2661842362605124,0.8959320695102686
0.27420301193037355,0.9010663507109005
0.2792880891844318,0.9062006319115324
0.28672012517113243,0.9111374407582938
0.29317426168589866,0.915481832543444
0.30217093682769414,0.9186413902053713
0.3082339135536867,0.9237756714060031
0.31840406806180327,0.9273301737756714
0.32485820457656955,0.9312796208530806
0.3315079209857227,0.9350315955766193
0.34128691570506553,0.9383886255924171
0.35575982788969296,0.9417456556082149
0.36612556229219634,0.9453001579778831
0.38157637394875804,0.9480647709320695
0.3933111676119695,0.9514218009478673
0.4111089380011735,0.9549763033175356
0.41912771367103463,0.9583333333333334
0.43633874437707804,0.9612954186413902
0.45354977508312144,0.964652448657188
0.488362996283982,0.9676145339652449
0.5163309211813025,0.9703791469194313
0.5620966164678272,0.9731437598736177
0.6192059456287894,0.9761058451816745
0.6696655583805985,0.9786729857819905
0.7480930960297282,0.981437598736177
0.8546841384705652,0.9840047393364929
0.9153139057304909,0.9869668246445498
0.9507138666145121,0.9895339652448657
0.9798552708781537,0.9924960505529226
0.9915900645413651,0.9954581358609794
0.9988265206336788,0.9996050552922591


==> data/celeba/range_rmia_mix0.444444.csv <==
FPR,TPR
0.0,0.0
0.0041071777821239976,0.005529225908372828
0.007627615881087424,0.012045813586097947
0.011148053980050851,0.022906793048973143
0.01447291218462742,0.02981832543443918
0.016819870917269705,0.040086887835703
0.01994914922745942,0.04719589257503949
0.022687267748875417,0.06437598736176935
0.025229806375904558,0.07464454976303317
0.028359084686094268,0.09202211690363349
0.03129278310189713,0.10248815165876778
0.03344416194015255,0.11611374407582939
0.03637786035595541,0.129739336492891
0.038529239194210835,0.15106635071090047
0.04165851750440055,0.1674565560821485
0.04420105613142969,0.17851500789889416
0.047134754547232545,0.1915481832543444
0.04909055349110111,0.22748815165876776
0.051633092118130254,0.23834913112164297
0.05398005085077254,0.2608609794628752
0.05632700958341483,0.27665876777251186
0.05867396831605711,0.29996050552922593
0.061020927048699394,0.31398104265402843
0.06336788578134168,0.3518957345971564
0.06591042440837082,0.375
0.06825738314101311,0.4004739336492891
0.07060434187365539,0.41903633491311215
0.07314688050068453,0.4429304897314376
0.07549383923332681,0.45734597156398105
0.07764521807158224,0.4774881516587678
0.08038333659299823,0.4940758293838863
0.08253471543125367,0.5173775671406003
0.08488167416389596,0.531003159557662
0.08742421279092509,0.5556872037914692
0.08996675141795424,0.5639810426540285
0.09231371015059651,0.57760663507109
0.09563856835517309,0.5876777251184834
0.09798552708781537,0.6070300157977883
0.10072364560923137,0.6216429699842022
0.1028750244474868,0.6374407582938388
0.10580872286328966,0.656003159557662
0.1087424212790925,0.6749605055292259
0.11128495990612165,0.6921406003159558
0.11343633874437707,0.7071484992101106
0.11637003716017993,0.7221563981042654
0.11930373557598278,0.7320300157977883
0.12262859378055936,0.7415086887835703
0.1251711324075885,0.7476303317535545
0.12751809114023077,0.7535545023696683
0.13025620966164678,0.7612559241706162
0.13299432818306278,0.7693522906793049
0.13534128691570507,0.7794233807266983
0.1378838255427342,0.7881121642969984
0.14101310385292393,0.8021327014218009
0.14355564247995306,0.8088467614533965
0.1460981811069822,0.8179304897314376
0.14903187952278507,0.8256319115323855
0.15196557793858792,0.8337282780410743
0.15450811656561705,0.8441943127962085
0.15783297477019362,0.8518957345971564
0.16096225308038334,0.8570300157977883
0.1642871112849599,0.8639415481832543
0.16741638959514962,0.8694707740916272
0.17054566790533934,0.8781595576619273
0.1738705261099159,0.8825039494470774
0.17680422452571876,0.8880331753554502
0.18130256209661647,0.8947472353870458
0.18580089966751417,0.8996840442338072
0.1910815568159593,0.9069905213270142
0.19734011343633875,0.9119273301737757
0.20242519069039702,0.9152843601895735
0.2071191081556816,0.9186413902053713
0.21142186583219244,0.9231832543443917
0.21631136319186386,0.9281200631911533
0.2225699198122433,0.9304897314375987
0.22824173674946216,0.9332543443917851
0.23645609231371015,0.9358214849921012
0.24115000977899473,0.938783570300158
0.24838646587130844,0.9419431279620853
0.253080383336593,0.9454976303317536
0.2630549579503227,0.9490521327014217
0.2726383727752787,0.9516192733017378
0.2839820066497164,0.9545813586097947
0.2918052024251907,0.9571484992101106
0.3066692743985918,0.959913112164297
0.31996870721689813,0.9624802527646129
0.33541951887345983,0.964652448657188
0.34969685116370036,0.967219589257504
0.3937023274007432,0.9695892575039494
0.43223156659495404,0.971958925750395
0.49540387248190887,0.97413112164297
0.5401916682964991,0.9765007898894155
0.5998435360844905,0.9786729857819905
0.660668883238803,0.981042654028436
0.7656952865245453,0.9834123222748815
0.861920594562879,0.985781990521327
0.9106199882652063,0.9879541864139021
0.9518873459808331,0.990521327014218
0.9777038920398983,0.992693522906793
0.9865049872873068,0.9950631911532386
0.9980442010561315,0.9982227488151659


==> data/celeba/range_rmia_mix0.500000.csv <==
FPR,TPR
0.0,0.0
0.0021513788382554275,0.0039494470774091624
0.004693917465284568,0.008688783570300158
0.006454136514766282,0.014020537124802527
0.008018775669861138,0.019549763033175356
0.010170154508116565,0.026263823064770934
0.012125953451985135,0.032582938388625596
0.013690592607079992,0.04206161137440758
0.015255231762174849,0.05075039494470774
0.016819870917269705,0.06970774091627172
0.01858008996675142,0.08135860979462875
0.02034030901623313,0.08886255924170616
0.021904948171327987,0.0985387045813586
0.023274007432035986,0.11334913112164297
0.024838646587130843,0.12815955766192733
0.026207705847838842,0.13842812006319116
0.027967924897320556,0.15481832543443919
0.029336984158028555,0.17061611374407584
0.031097203207510266,0.18700631911532387
0.03266184236260512,0.20418641390205372
0.03422648151769998,0.22235387045813587
0.03559554077840798,0.23933649289099526
0.03716017993350284,0.2612559241706161
0.038529239194210835,0.28001579778830965
0.04009387834930569,0.31121642969984203
0.04146293761001369,0.3333333333333333
0.0432231566594954,0.3590047393364929
0.04478779581459026,0.37282780410742494
0.04654801486407197,0.39178515007898895
0.047917074124779975,0.408175355450237
0.049677293174261686,0.42673775671406006
0.051633092118130254,0.45063191153238547
0.05300215137883826,0.47235387045813587
0.05476237042831997,0.5027646129541864
0.05632700958341483,0.5256714060031595
0.05769606884412282,0.5462085308056872
0.05984744768237825,0.5882701421800948
0.06121650694308625,0.6080173775671406
0.06278114609818111,0.6248025276461295
0.06434578525327596,0.6380331753554502
0.06610600430275768,0.6496840442338072
0.06747506356346568,0.6662717219589257
0.06923528261294738,0.6761453396524486
0.0709955016624291,0.6925355450236966
0.07256014081752396,0.7016192733017378
0.07412477997261882,0.7166271721958926
0.07608057891648738,0.7363744075829384
0.07764521807158224,0.7480252764612955
0.0792098572266771,0.754739336492891
0.08057891648738509,0.7687598736176935
0.08214355564247995,0.7756714060031595
0.08429493448073538,0.7890995260663507
0.08585957363583023,0.7985781990521327
0.08742421279092509,0.8088467614533965
0.08898885194601995,0.8165481832543444
0.09074907099550167,0.8311611374407583
0.09231371015059651,0.834518167456556
0.09387834930569137,0.8481437598736177
0.09583414824955995,0.8515007898894155
0.09759436729904165,0.8590047393364929
0.09915900645413651,0.8647314375987362
0.10072364560923137,0.8710505529225908
0.10307060434187365,0.8759873617693523
0.10502640328574223,0.8817140600315956
0.10737336201838452,0.8842812006319115
0.10893800117347936,0.8902053712480252
0.11148053980050851,0.8953396524486572
0.11343633874437707,0.9002764612954186
0.11539213768824565,0.905608214849921
0.11715235673772736,0.9085703001579779
0.1196948953647565,0.9137045813586098
0.1210639546254645,0.9170616113744076
0.12321533346371993,0.9206161137440758
0.12477997261881478,0.9249605055292259
0.1265401916682965,0.9281200631911533
0.1292783101897125,0.9320695102685624
0.13142968902796792,0.936216429699842
0.13358106786622334,0.9401658767772512
0.1361236064932525,0.9419431279620853
0.13847056522589477,0.9454976303317536
0.14120868374731077,0.9480647709320695
0.14355564247995306,0.9514218009478673
0.14727166047330334,0.9543838862559242
0.1505965186778799,0.9579383886255924
0.15411695677684334,0.9609004739336493
0.15920203403090163,0.9640600315955766
0.16330921181302563,0.966824644549763
0.16819870917269705,0.9697867298578199
0.1728926266379816,0.9711690363349131
0.17856444357520046,0.9733412322274881
0.18697437903383532,0.9770932069510269
0.19147271660473303,0.9800552922590837
0.2002738118521416,0.981437598736177
0.20927048699393702,0.9830173775671406
0.2212008605515353,0.9845971563981043
0.23000195579894386,0.9867693522906793
0.2485820457656953,0.988349131121643
0.2632505378447096,0.9899289099526066
0.28319968707216897,0.9913112164296999
0.3000195579894387,0.9928909952606635
0.3500880109524741,0.9942733017377567
0.3717973792294152,0.9958530805687204
0.4474867983571289,0.9972353870458136
0.5441032661842362,0.9988151658767772
1.0,1.0


==> data/celeba/range_rmia_r2.csv <==
FPR,TPR
0.0,0.0
0.0068,0.0118
0.0132,0.0326
0.0182,0.0476
0.0246,0.0622
0.0314,0.0772
0.0378,0.093
0.0446,0.1086
0.0512,0.1188
0.0576,0.1344
0.0638,0.1476
0.0698,0.1648
0.0766,0.1774
0.0842,0.1944
0.0916,0.208
0.0978,0.2214
0.1072,0.234
0.1128,0.249
0.1208,0.2646
0.127,0.2746
0.135,0.2898
0.1432,0.3028
0.1524,0.3174
0.1608,0.3276
0.17,0.3374
0.1778,0.3522
0.185,0.3672
0.1936,0.3804
0.203,0.3904
0.2108,0.4006
0.2208,0.4088
0.227,0.4194
0.2348,0.4282
0.242,0.4366
0.2494,0.4456
0.2576,0.4602
0.2682,0.4704
0.2764,0.4808
0.2846,0.4904
0.2924,0.4996
0.301,0.5108
0.307,0.5224
0.3178,0.5338
0.3276,0.5432
0.3348,0.5524
0.3444,0.5634
0.3544,0.5718
0.3648,0.5822
0.374,0.589
0.3832,0.598
0.3934,0.6076
0.4026,0.6164
0.4138,0.6248
0.4222,0.631
0.4304,0.6394
0.4402,0.6502
0.451,0.6598
0.4598,0.669
0.4712,0.6768
0.4804,0.6852
0.4918,0.6934
0.502,0.7006
0.515,0.709
0.5264,0.717
0.5368,0.729
0.5486,0.7372
0.56,0.746
0.5718,0.753
0.5826,0.7608
0.5932,0.7692
0.6022,0.777
0.6138,0.7864
0.626,0.7934
0.6354,0.802
0.646,0.811
0.658,0.8202
0.6702,0.8298
0.6822,0.8372
0.695,0.8462
0.7066,0.8546
0.718,0.8622
0.7296,0.8684
0.74,0.8762
0.752,0.885
0.764,0.893
0.7776,0.9
0.7878,0.907
0.8038,0.9132
0.8188,0.9206
0.834,0.9268
0.8482,0.9332
0.8662,0.9396
0.8772,0.9468
0.8912,0.9532
0.9036,0.961
0.9204,0.968
0.9362,0.9746
0.9506,0.9812
0.9692,0.9874
0.9852,0.994
1.0,1.0


==> data/celeba/range_rmia_r3.csv <==
FPR,TPR
0.0,0.0
0.0076,0.0126
0.0154,0.0272
0.0212,0.0494
0.0274,0.0672
0.0328,0.0836
0.0386,0.1
0.0442,0.116
0.0512,0.1278
0.0572,0.1418
0.0638,0.1536
0.0696,0.171
0.0764,0.1816
0.0848,0.196
0.091,0.2162
0.0974,0.2298
0.1056,0.2464
0.1108,0.2594
0.1172,0.2738
0.1244,0.286
0.132,0.2974
0.1398,0.307
0.147,0.3218
0.155,0.3318
0.1618,0.3404
0.1712,0.3598
0.1812,0.3722
0.188,0.3842
0.1954,0.397
0.2024,0.407
0.2108,0.4162
0.219,0.4272
0.2252,0.4386
0.233,0.448
0.239,0.46
0.2474,0.4714
0.2562,0.4816
0.2656,0.4934
0.2748,0.5064
0.284,0.5134
0.293,0.5216
0.3004,0.5316
0.3074,0.5394
0.3172,0.5482
0.326,0.5562
0.3334,0.566
0.3434,0.5742
0.3534,0.5846
0.3626,0.5932
0.37,0.6006
0.3794,0.6074
0.389,0.62
0.398,0.63
0.4062,0.64
0.4156,0.6478
0.4226,0.6558
0.4346,0.6656
0.4426,0.673
0.45,0.6832
0.4582,0.6926
0.4662,0.7026
0.4748,0.7094
0.4834,0.7184
0.4934,0.7262
0.5032,0.7348
0.512,0.7416
0.5228,0.7492
0.5312,0.7574
0.5436,0.7652
0.5552,0.7736
0.5666,0.7806
0.577,0.7882
0.5852,0.7974
0.5994,0.806
0.6084,0.8124
0.6214,0.8178
0.6298,0.824
0.638,0.8322
0.651,0.8398
0.6668,0.8494
0.6812,0.856
0.691,0.8634
0.704,0.8712
0.7172,0.8786
0.7306,0.885
0.7432,0.8928
0.756,0.8994
0.7724,0.9068
0.7872,0.913
0.803,0.9198
0.817,0.925
0.8286,0.9324
0.8436,0.9386
0.8646,0.9448
0.8786,0.9518
0.8916,0.9594
0.912,0.966
0.9282,0.9728
0.9474,0.9794
0.9616,0.9868
0.9784,0.9932
0.9974,0.9996


==> data/celeba/range_rmia_r4.csv <==
FPR,TPR
0.0,0.0
0.0074,0.0142
0.0148,0.0276
0.0208,0.0482
0.0266,0.0646
0.0326,0.0874
0.0392,0.1086
0.0448,0.1184
0.0514,0.1334
0.0566,0.1452
0.0624,0.1608
0.0678,0.1764
0.0748,0.1934
0.0834,0.209
0.09,0.2276
0.0966,0.2394
0.1048,0.2498
0.1116,0.2614
0.1184,0.2718
0.1246,0.2844
0.1302,0.2958
0.1374,0.3072
0.1426,0.3164
0.1496,0.3312
0.156,0.344
0.1622,0.3552
0.1726,0.367
0.1798,0.3796
0.1868,0.3914
0.1928,0.4036
0.2008,0.4144
0.2074,0.4262
0.2144,0.4366
0.2218,0.4476
0.2308,0.4594
0.2404,0.4674
0.249,0.4796
0.2562,0.4908
0.2636,0.4992
0.271,0.5102
0.2794,0.5224
0.2878,0.5324
0.2954,0.5442
0.3034,0.5534
0.3124,0.5642
0.3224,0.5738
0.3316,0.5854
0.3424,0.5952
0.3504,0.6056
0.357,0.6138
0.365,0.6228
0.3726,0.6316
0.3802,0.6416
0.3898,0.6504
0.3982,0.659
0.407,0.669
0.4186,0.676
0.4258,0.6836
0.4352,0.6916
0.443,0.6992
0.4534,0.7106
0.4626,0.7204
0.4698,0.7278
0.4796,0.7364
0.4918,0.7432
0.5008,0.7512
0.5136,0.7584
0.524,0.767
0.5346,0.7742
0.5436,0.782
0.5534,0.7882
0.5638,0.7964
0.576,0.8024
0.59,0.8104
0.6,0.819
0.6078,0.8266
0.6182,0.8326
0.6286,0.8412
0.641,0.8474
0.6524,0.8552
0.6676,0.862
0.677,0.8696
0.6908,0.8762
0.707,0.883
0.7202,0.8902
0.7312,0.897
0.7432,0.9034
0.7552,0.911
0.7718,0.9174
0.7828,0.9266
0.797,0.9324
0.8126,0.9392
0.8304,0.9458
0.8428,0.9524
0.8596,0.959
0.8778,0.9658
0.8934,0.9714
0.9186,0.9796
0.9312,0.9848
0.9568,0.9908
0.9872,0.9962


==> data/celeba/range_rmia_r5.csv <==
FPR,TPR
0.0,0.0
0.0092,0.0208
0.0158,0.033
0.0212,0.0468
0.0268,0.0672
0.0316,0.0834
0.0372,0.103
0.0428,0.1198
0.0488,0.1334
0.0554,0.1474
0.0618,0.1628
0.0678,0.1812
0.0748,0.1952
0.081,0.2104
0.0882,0.227
0.0952,0.2412
0.1022,0.2536
0.1086,0.2694
0.1144,0.2796
0.1216,0.2916
0.1288,0.3058
0.1356,0.3188
0.1428,0.3314
0.1506,0.3398
0.1586,0.3492
0.1666,0.3592
0.1722,0.3708
0.1784,0.381
0.1862,0.3932
0.1932,0.4048
0.2004,0.4184
0.2074,0.4302
0.2146,0.4406
0.223,0.4516
0.231,0.4698
0.2382,0.4812
0.2458,0.4936
0.253,0.504
0.2606,0.515
0.2698,0.5232
0.2776,0.5356
0.285,0.5424
0.2938,0.552
0.3012,0.5622
0.3108,0.575
0.3188,0.5834
0.3262,0.5962
0.3342,0.6052
0.3412,0.6168
0.351,0.6264
0.3578,0.6344
0.3658,0.6434
0.3724,0.6518
0.3804,0.663
0.3888,0.6742
0.3966,0.6836
0.4046,0.6932
0.414,0.7022
0.4214,0.7104
0.4306,0.7206
0.438,0.7278
0.4466,0.7352
0.4586,0.743
0.4684,0.7506
0.48,0.7588
0.4904,0.7664
0.5016,0.776
0.5104,0.7834
0.5194,0.7926
0.5288,0.7998
0.5428,0.8072
0.5514,0.8152
0.5606,0.822
0.5728,0.8292
0.5842,0.8352
0.5972,0.842
0.6092,0.85
0.6208,0.8554
0.6322,0.8612
0.6436,0.8686
0.6546,0.8768
0.6668,0.883
0.6794,0.8896
0.6916,0.8968
0.7066,0.9038
0.722,0.9096
0.734,0.9178
0.748,0.9256
0.7618,0.931
0.7816,0.9362
0.802,0.9418
0.8158,0.947
0.8292,0.9524
0.8494,0.9588
0.8658,0.964
0.8792,0.9702
0.8992,0.976
0.9192,0.9824
0.9394,0.9874
0.9626,0.9934
0.985,0.9986


==> data/celeba/rmia_norange.csv <==
FPR,TPR
0.0,0.0
0.007698636577338975,0.012347099198588903
0.01582824008776054,0.02266191188312435
0.024349631719166275,0.034683078338893364
0.03336075850180222,0.046972659994631696
0.04156871963642062,0.05715326507918248
0.05016846889202319,0.06773649296368726
0.05896411220811785,0.08029448981939491
0.06777934493026172,0.09128034050385367
0.076633756464504,0.10238122627401357
0.08533145275035262,0.11386556232984393
0.09430340072089015,0.12538824341424135
0.10302068641278797,0.13583726369876145
0.11189468735307946,0.1468231143832202
0.12039648957843598,0.15803903523908125
0.12950556339131797,0.16913992100924116
0.13837956433160947,0.17987652900801412
0.14750822755054066,0.19143755512097857
0.15628428146058612,0.20317113386249472
0.16556965992791098,0.21417615706123702
0.17489421720733428,0.22447179723148894
0.18288669487541137,0.2353042678016795
0.19117301363422662,0.24676943134322635
0.20034085566525622,0.25765941945626747
0.20997884344146686,0.26968058591203653
0.2185198244789218,0.28016795122512367
0.22753095126155776,0.29126883699528355
0.23646372041999686,0.3033091759653361
0.24531813195423915,0.3140841289926761
0.2540550070521862,0.3253192223628207
0.2636538160162984,0.3355381724759385
0.27244945933239306,0.3460255377890257
0.28230293057514494,0.3556884849879213
0.29154913023037143,0.36667433567238006
0.3007953298855979,0.3777560489282564
0.31008070835292273,0.3883392768127612
0.3193660868202476,0.3986349169830132
0.3286122864754741,0.40931400743893553
0.33756464503996236,0.4202806856091108
0.34730057984641904,0.4303462556079604
0.35644883247139947,0.44188810920664134
0.36651778718069267,0.4516277464626711
0.37652797367183827,0.4613098661758503
0.3863814449145902,0.472257371831742
0.3954905187274722,0.4827639096591127
0.40493261244319073,0.4919667165152038
0.41507992477668076,0.5022815291997392
0.4252272371101708,0.5122128915986043
0.4352178341952672,0.521511561026113
0.4452084312803636,0.5318263737106484
0.45517943895941076,0.5420069787951992
0.4650720890142611,0.5521684113654665
0.47504309669330824,0.5615245983358258
0.4857780912082746,0.571609340848959
0.4954748472026328,0.5814831857049734
0.5058180535966149,0.5911077878753019
0.5155539884030717,0.6006173549599294
0.5251919761792823,0.6104145097588097
0.5353588779188215,0.6194831090149162
0.5451927597555242,0.6293761263852141
0.5545956746591444,0.6392116262126615
0.5644099670897978,0.6489129184401242
0.5750274251684689,0.6586717282104375
0.5844891082902366,0.6685072280378849
0.5945384735934807,0.6780934851796464
0.6049796270177088,0.688484987921316
0.6147155618241655,0.6989723532344032
0.624431907224573,0.7082326776333449
0.6345204513399154,0.7173396219180184
0.6447657107036515,0.7256221480885003
0.6545408243222065,0.7348057824303079
0.6648840307161887,0.7444303846006365
0.6760108133521392,0.7536715364852947
0.6865499138066133,0.7631619310556387
0.6975591600062686,0.7726714981402661
0.7083333333333334,0.7814716821964033
0.718343519824479,0.7909812492810308
0.7293919448362326,0.8001457111085548
0.740420780441937,0.809022585221826
0.7511557749569033,0.8178994593350972
0.763046544428773,0.8271789562483224
0.7746826516220028,0.8366885233329499
0.7859269706942486,0.8455078799033705
0.7976610249177245,0.8547873768165958
0.8087290393355273,0.8639134936155527
0.8197186961291334,0.8725602975574217
0.8314919291647077,0.8814755166992599
0.8431084469518885,0.8905441159553664
0.8543723554301833,0.8994018175543541
0.8652444757874941,0.9082786916676253
0.8767238677323304,0.9166570804095249
0.8877527033380348,0.924939606580007
0.8996434728099044,0.9334138578933241
0.9120827456511519,0.9425591472065646
0.9243261244319072,0.9505349131485102
0.9365303244005642,0.9589516469189769
0.9490871336781069,0.96767514091798
0.9616439429556496,0.9757851144599102
0.9743182886694876,0.9840676406303923
0.9870514026014732,0.9921776141723225
0.9998041059395079,0.9998466198857319


==> data/celeba/rmia_norange_clean.csv <==
FPR,TPR
0.0,0.0
0.00014221572093212246,0.039364585824762814
0.00028443144186424493,0.07119508889420394
0.00044696369435809916,0.09453480028701268
0.0005891794152902217,0.13852347923144384
0.0007720281993458077,0.16616838077015067
0.0009142439202779302,0.20180578808897393
0.001117409235895248,0.24491748385553697
0.0013612076146360293,0.2697919158096149
0.0015237398671298836,0.29590209678705254
0.0017269051827472014,0.32827074862473093
0.0019300704983645192,0.3571314677509368
0.00205196968773491,0.380829944989237
0.0021941854086670325,0.4071793031970023
0.0024379837874078138,0.4303396316670653
0.0026411491030251316,0.4675715538547397
0.0028239978870807174,0.49294427170533367
0.003128745860506694,0.5118990672088017
0.0033928607708092074,0.5256318265167823
0.003697608744235184,0.5508251614446305
0.004002356717661161,0.5733277525312923
0.004246155096401943,0.5922626165988998
0.004530586538266187,0.6133899386111775
0.004835334511692164,0.6442039384517261
0.005079132890432945,0.662341545084908
0.005322931269173727,0.6868970740652156
0.005607362711037972,0.7038587259826198
0.005891794152902217,0.7209200350793271
0.006196542126328193,0.7368053894602568
0.00650129009975417,0.7511759547157777
0.00684667113630361,0.7747149804671929
0.007171735641291319,0.7911584150522204
0.007476483614717295,0.8010244758032369
0.007801548119705004,0.8111695766563023
0.008167245687816176,0.8194012596667464
0.008512626724365617,0.8338914135374312
0.008837691229353324,0.8438172685960297
0.009183072265902766,0.8542214781152834
0.009528453302452205,0.8623933668181456
0.009914467402125109,0.8714422386988758
0.01025984843867455,0.8788168699673125
0.01060522947522399,0.8833811687793989
0.010970927043335162,0.8882245076935342
0.011316308079884601,0.8926094235828749
0.011661689116434042,0.8967352308060272
0.01198675362142175,0.9003826835685242
0.012352451189532923,0.9057841026867576
0.012697832226082364,0.9104679901140078
0.01300258019950834,0.9143346886709719
0.013368277767619513,0.9172646097424858
0.013733975335730684,0.9212708283504744
0.014119989435403588,0.925655744239815
0.014445053940391297,0.9292434026947302
0.014810751508502468,0.9330702383799729
0.01517644907661364,0.9370166626803795
0.015562463176286545,0.941580961492466
0.015928160744397717,0.9450290998963565
0.016293858312508888,0.9473212150203301
0.01665955588062006,0.9501315474766803
0.01698462038560777,0.9543171490074145
0.01735031795371894,0.9566889898748305
0.01769569899026838,0.9583831619229849
0.01812234615306475,0.9606354141752372
0.01850836025273765,0.9630072550426533
0.01893500741553402,0.9645818384756438
0.019341338046768655,0.9670931993940843
0.019767985209565023,0.9691062744160089
0.020153999309237926,0.9706609264131388
0.020682229129842952,0.9728135214860879
0.021047926697954127,0.974467830662521
0.021555839986997418,0.9763613170692816
0.021982487149793787,0.977836243322969
0.022409134312590156,0.9789922666028861
0.022856098006948253,0.9807661643944829
0.023343694764429816,0.9822410906481703
0.023871924585034843,0.9835964282866938
0.024237622153146014,0.9845730686438651
0.024684585847504114,0.9855497090010364
0.025151866073423946,0.9862074463844376
0.02578167855183763,0.9872438810491908
0.026309908372442656,0.9881407956629196
0.026756872066800757,0.9889579845332058
0.027285101887405783,0.9897552419676313
0.028097763149875055,0.9904129793510325
0.028565043375794883,0.9910308538627123
0.02909327319639991,0.9917882484254166
0.029804351801060523,0.992645300167424
0.030495113874159402,0.9933429004225465
0.03130777513662868,0.9940803635493901
0.03201885374128929,0.9949573467272582
0.03252676703033258,0.9954357011879136
0.033176896040308,0.9959937813920114
0.03427398874464151,0.9964322729809455
0.035452347575221956,0.9969903531850435
0.03652912374799374,0.997628159132584
0.037626216452327256,0.9981264450290999
0.03868267609353731,0.9985848680538946
0.04012514983442027,0.9990632225145499
0.04337579488429735,0.9994020569241808
0.05038499827309482,0.9997608227696724
0.19268198533146422,0.9999800685641393
0.6082972714898113,1.0


==> data/cifar/aug_lira_norange_wrn.csv <==
FPR,TPR
0.0,0.0
0.0,3.995205753096284e-05
0.00909090909090909,0.01997602876548142
0.015738886663996796,0.029005193767479027
0.035562675210252304,0.05709149021174591
0.04245094112935523,0.06508190171793847
0.050020024028834605,0.07439073112265282
0.05710853023628354,0.08242109468637634
0.0657589106928314,0.09001198561725929
0.07356828193832599,0.10027966440271674
0.07921505806968362,0.11222532960447464
0.08474169002803364,0.12345185777067519
0.09058870644773728,0.13527766679984018
0.09663596315578694,0.14878146224530564
0.10212254705646776,0.16188573711546145
0.1078494193031638,0.17363164202956452
0.11377653183820585,0.18549740311626048
0.12058470164197037,0.19964043148222133
0.126431718061674,0.21098681582101478
0.13211854225070085,0.22229324810227727
0.1380056067280737,0.23391929684378746
0.14377252703243892,0.2439872153415901
0.14997997597116539,0.25361566120655216
0.15610732879455347,0.2647223332001598
0.16227472967561074,0.2748302037554934
0.1682819383259912,0.2862964442668797
0.1970764917901482,0.3252497003595685
0.2036844213055667,0.33427886536156615
0.20969162995594715,0.3439472632840591
0.2158990788946736,0.35337594886136636
0.22278734481377654,0.36400319616460247
0.22947537044453345,0.3719536556132641
0.23600320384461354,0.3808230123851378
0.24273127753303964,0.3905313623651618
0.24901882258710453,0.3991610067918498
0.2550660792951542,0.40850978825409506
0.26231477773327994,0.41662005593288054
0.2692831397677213,0.4250099880143827
0.27653183820584704,0.4345185777067519
0.28342010412494995,0.44350779065121854
0.29006808169803766,0.45209748302037556
0.302563075690829,0.4628445864962046
0.3096916299559471,0.4699560527367159
0.31678013616339606,0.4790651218537755
0.3234281137364838,0.48669596484218935
0.331357629154986,0.4943667598881342
0.33852623147777333,0.5023571713943268
0.34613536243492193,0.51078705553336
0.353063676411694,0.5199360767079505
0.36019223067681216,0.5285657211346384
0.36776131357629155,0.5379544546544147
0.3752503003604325,0.5469836196564123
0.3830997196635963,0.5544546544147023
0.39022827392871445,0.5620854974031163
0.39799759711653987,0.569796244506592
0.4061273528233881,0.5780263683579704
0.41389667601121344,0.5856172592888533
0.4214257108530236,0.5931681981622053
0.4297156587905487,0.6006392329204954
0.4370444533440128,0.6074310827007591
0.4440528634361233,0.6149420695165801
0.4517821385662795,0.6223731522173392
0.45818982779335204,0.6291650019976028
0.46639967961553863,0.6372752696763884
0.4744893872647177,0.6439073112265281
0.48257909491389667,0.6522173391929684
0.49122947537044453,0.6604874151018777
0.4993191830196235,0.6686775868957251
0.5062074489387265,0.6760287654814223
0.6362034441329596,0.7926887734718338
0.644373247897477,0.7992009588493807
0.652863436123348,0.8058729524570515
0.6610332398878654,0.8126648022373152
0.6697236684020825,0.8198561725928886
0.6780536643972768,0.8269276867758689
0.6878253904685623,0.8339192968437874
0.6971565879054866,0.8402716739912105
0.7069683620344414,0.8470635237714742
0.7163396075290348,0.8533359968038354
0.7249098918702442,0.8596484218937275
0.7340808970764918,0.8653615661206552
0.7439327192631158,0.8717938473831403
0.7533039647577092,0.8778665601278466
0.7629955947136564,0.8842189372752697
0.771806167400881,0.8908909308829405
0.7824589507408891,0.8968837395125849
0.792711253504205,0.9036356372353176
0.8030036043251902,0.9097882540950859
0.8134561473768522,0.9157011586096684
0.8289146976371646,0.9230523371953656
0.8404084901882258,0.9294047143427887
0.8504205046055267,0.9355573312025569
0.8602322787344814,0.9411106671993608
0.8718862635162195,0.9470235717139432
0.8833400080096115,0.9530962844586496
0.8942731277533039,0.9592489013184179
0.9173007609130958,0.9703955253695565
0.9305166199439328,0.976308429884139
0.9456147376852223,0.9821813823411906
0.9593111734080897,0.9876148621654015
0.9718061674008811,0.9931282461046744
0.9929915899078895,1.0
1.0,1.0


==> data/cifar/aug_lira_range_wrn.csv <==
FPR,TPR
0.0,0.0
0.0,3.995205753096284e-05
0.009451341609931918,0.014662405113863365
0.01734080897076492,0.023531761885737114
0.025270324389267122,0.03300039952057531
0.0329195034040849,0.04362764682381143
0.039927913496195434,0.05389532560926888
0.0473768522226672,0.06544147023571714
0.05502603123748498,0.07738713543747502
0.06235482579094914,0.08841390331602078
0.07028434120945135,0.09840191769876148
0.07817380857028434,0.10787055533359968
0.08534241089307168,0.1206552137435078
0.09259110933119744,0.1328805433479824
0.09971966359631558,0.14626448262085498
0.10700841009211053,0.1595685177786656
0.11345614737685222,0.1721534159009189
0.12062474969963957,0.18513783459848182
0.12687224669603525,0.19884139033160209
0.1344413295955146,0.2111865761086696
0.14108930716860232,0.2251697962445066
0.14769723668402082,0.2399121054734319
0.15490588706447736,0.2547742708749501
0.16227472967561074,0.26995605273671597
0.16996395674809772,0.2830603276068718
0.17717260712855426,0.2953655613264083
0.1843412094513416,0.3077506991610068
0.19162995594713655,0.3194966040751099
0.20164197036443732,0.3328805433479824
0.20953143772527033,0.34414702357171395
0.2160192230676812,0.3576508190171794
0.2235883059671606,0.37071514182980425
0.23223868642370846,0.3836596084698362
0.2394072887464958,0.39412704754294847
0.24637565078093712,0.4051538154214942
0.2535843011613937,0.41693967239312824
0.2615538646375651,0.42832600878945265
0.2694433319983981,0.43939272872552937
0.2779735682819383,0.45025968837395125
0.2857028434120945,0.45972832600878943
0.2936724068882659,0.4710747103475829
0.3020824989987986,0.47974430683180186
0.31005206247496997,0.49017179384738313
0.3184621545855026,0.5002397123451858
0.326031237484982,0.5101877746703956
0.33456147376852224,0.5201358369956053
0.34213055666800163,0.5306432281262485
0.3500600720865038,0.5402716739912106
0.35951141369643574,0.551618058330004
0.36800160192230674,0.5604075109868158
0.37617140568682417,0.5695964842189373
0.3856627953544253,0.578505793048342
0.39419303163796554,0.5871354374750299
0.40344413295955145,0.5960047942469037
0.41257509010812976,0.6049141030763084
0.4212655186223468,0.6147423092289253
0.4298358029635563,0.6238114262884539
0.4381657989587505,0.6341989612465042
0.4476171405686824,0.6432680783060327
0.45706848217861434,0.6524970035956852
0.4671605927112535,0.6613663603675589
0.47569082899479376,0.6706352377147423
0.4857829395274329,0.6802636835797043
0.49495394473368043,0.6886136636036756
0.5046055266319583,0.6970035956851778
0.5137364837805366,0.7056731921693967
0.5237484981978374,0.7143028365960847
0.5353624349219063,0.7232520974830203
0.5451341609931918,0.7316819816220536
0.5541049259110933,0.7397123451857771
0.5630356427713256,0.748341989612465
0.5720464557468963,0.755932880543348
0.5827392871445735,0.7640831002796644
0.5925510612735282,0.7736715940870955
0.6284341209451342,0.8065521374350779
0.638646375650781,0.8146624051138633
0.6502202643171806,0.8217339192968438
0.6623548257909492,0.8297243308030363
0.6722466960352423,0.8381941669996005
0.6828994793752503,0.8454654414702357
0.6948338005606728,0.8529764282860567
0.7069283139767721,0.8626448262085498
0.7194633560272327,0.8706751897722733
0.7310772927513015,0.8780263683579704
0.7422507008410092,0.8854974031162605
0.7525430516619944,0.8927686775868957
0.7644373247897477,0.9004394726328406
0.7772527032438926,0.9074310827007591
0.7889467360833,0.9145025968837395
0.8011213456147377,0.921454254894127
0.8144973968762516,0.9282461046743907
0.8278734481377653,0.9346783859368758
0.8409291149379255,0.9420695165801038
0.8553864637565078,0.9485417499001199
0.8704445334401282,0.9549340791050739
0.8860632759311173,0.961286456252497
0.9009211053263917,0.9675589292848582
0.9193432118542251,0.9739113064322813
0.9366439727673208,0.9797842588893328
0.956227472967561,0.987095485417499
0.9734881858229876,0.9934079105073911
0.9978774529435323,0.9998401917698762
1.0,1.0


==> data/cifar/aug_lira_range_wrn_bayes.csv <==
FPR,TPR
0.0,0.0
0.0,3.995205753096284e-05
0.007689227072486984,0.012065521374350779
0.01589907889467361,0.02221334398721534
0.024229074889867842,0.033320015980823015
0.03239887865438526,0.04498601677986416
0.04104925911093312,0.057251298441869755
0.04849819783740489,0.06787854574510588
0.05670804965959151,0.07938473831402318
0.06395674809771726,0.0902117459049141
0.07172607128554265,0.1037554934079105
0.07913496195434522,0.11642029564522573
0.08650380456547857,0.13124250898921294
0.09315178213856629,0.14358769476628047
0.10084100921105327,0.1551737914502597
0.1092511013215859,0.16679984019176988
0.11794152983580296,0.178505793048342
0.12555066079295155,0.1909708349980024
0.1330796956347617,0.20239712345185776
0.1406487785342411,0.21414302836596086
0.14825790949138967,0.22596883739512585
0.1569082899479375,0.2357970435477427
0.1655987184621546,0.2478625649220935
0.17444933920704847,0.25737115461446264
0.18374048858630357,0.26835797043547743
0.19275130156187426,0.27886536156612063
0.20172206647977572,0.29005193767479026
0.21017220664797756,0.3003196164602477
0.21862234681617942,0.31046743907311225
0.2275130156187425,0.32145425489412705
0.23680416499799758,0.3315621254494606
0.24569483380056067,0.3428286056731922
0.25582699239086903,0.35265681182580905
0.26523828594313176,0.3631242508989213
0.2749699639567481,0.37271274470635235
0.28498197837404887,0.3832600878945266
0.2960352422907489,0.3932081502197363
0.3068081698037645,0.40315621254494605
0.31790148177813377,0.4119057131442269
0.32707248698438124,0.4206951658010388
0.3375250300360432,0.43060327606871757
0.3490989187024429,0.4405513383939273
0.3594713656387665,0.4491010787055533
0.37036443732478974,0.4574910107870555
0.3817781337605126,0.4676388333999201
0.3920704845814978,0.47634838194167
0.40236283540248297,0.48497802636835796
0.41237484981978373,0.49480623252097483
0.42314777733279935,0.5028765481422294
0.4325991189427313,0.5116260487415102
0.442811373648378,0.5206152616859768
0.4535442531037245,0.5289252896524171
0.46371645975170206,0.5370355573312026
0.47597116539847817,0.5448661606072712
0.487184621545855,0.5530163803435877
0.500600720865038,0.5599280862964443
0.5150580696836203,0.5669996004794247
0.5304365238285943,0.5743907311226528
0.5465758910692832,0.5817419097083499
0.5601922306768121,0.5887734718337995
0.5696435722867441,0.5985217738713544
0.5771726071285542,0.61078705553336
0.5851822186623948,0.6232520974830204
0.592110532639167,0.6373951258489812
0.5993191830196235,0.6519776268477827
0.6063676411694033,0.6675189772273272
0.6140568682418903,0.680583300039952
0.6225470564677613,0.6920095884938074
0.63115738886664,0.7023971234518578
0.6387665198237885,0.712944466640032
0.6465358430116139,0.7231721933679585
0.6553464156988386,0.733399920095885
0.6639167000400481,0.7435876947662805
0.6734481377653184,0.753775469436676
0.6826591910292351,0.7630443467838594
0.6918301962354826,0.7714342788653615
0.701201441730076,0.7823012385137834
0.7102923508209852,0.79129045145825
0.7201041249499399,0.7997602876548142
0.7309171005206248,0.8083499800239712
0.7409691629955947,0.8170994806232521
0.7507809371245494,0.8272473032361166
0.7605126151381658,0.8353575709149021
0.7724869843812575,0.8437475029964043
0.7821786143372046,0.8520575309628445
0.7929515418502202,0.8607670795045945
0.8041249499399279,0.8689972033559729
0.8150580696836204,0.8773471833799441
0.8283139767721266,0.8845785057930483
0.8414897877452944,0.8920495405513384
0.8515818982779335,0.9011985617259289
0.8588305967160593,0.9143427886536156
0.8672006407689227,0.9254494606472233
0.8764517420905086,0.9359968038353975
0.8872246696035242,0.9457051538154215
0.8983980776932319,0.954894127047543
0.9110532639167,0.9625649220934878
0.9236283540248298,0.9710347582900519
0.9348418101722067,0.9788254095085897
0.9505406487785343,0.9856572113463843
0.9718462154585502,0.9916899720335597
0.9929114937925511,0.9978825409508589
1.0,1.0


==> data/cifar/aug_lira_range_wrn_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,3.995205753096284e-05
0.01077292751301562,0.015900918897323212
0.022146575891069283,0.0421494206951658
0.027993592310772926,0.05141829804234918
0.033800560672807366,0.06196564123052337
0.04028834601521826,0.07087495005992808
0.04685622747296756,0.07958449860167799
0.05306367641169403,0.08797443068318019
0.05879054865839007,0.09756292449061127
0.10252302763315979,0.1560127846584099
0.10897076491790149,0.1640031961646025
0.11694032839407288,0.1716340391530164
0.12478974769723668,0.18002397123451858
0.13111734080897078,0.18777467039552537
0.13856627953544254,0.19632441070715143
0.14701641970364437,0.20355573312025568
0.1541449739687625,0.2112664802237315
0.16395674809771726,0.21757890531362364
0.1696435722867441,0.22668797443068317
0.1760512615138166,0.2367558929284858
0.18113736483780538,0.2482620854974031
0.18698438125750902,0.25884938074310826
0.19303163796555867,0.27059528565721136
0.1987184621545855,0.2803435876947663
0.20428514217060473,0.2902117459049141
0.20989187024429315,0.3008389932081502
0.21537845414497397,0.31046743907311225
0.22130556668001602,0.3206152616859768
0.2273928714457349,0.330083899320815
0.23352022426912294,0.3404314822213344
0.23920704845814977,0.3518178186176588
0.24549459351221467,0.36188573711546146
0.2512615138165799,0.3718337994406712
0.25714857829395277,0.38337994406711945
0.263115738886664,0.39324810227726725
0.2685622747296756,0.4033959248901318
0.2742490989187024,0.4127047542948462
0.28482178614337206,0.42648821414302834
0.2911093311974369,0.43575709149021175
0.29747697236684023,0.44462644826208547
0.3034841810172207,0.45385537355173794
0.31017220664797757,0.46372353176188574
0.31690028033640366,0.472033559728326
0.32394873848618344,0.4808629644426688
0.3303564277132559,0.4894127047542948
0.3368041649979976,0.4979624450659209
0.3434521425710853,0.5074310827007591
0.3507408890668803,0.5149420695165801
0.35718862635162196,0.5230523371953656
0.36363636363636365,0.5303635637235318
0.3704445334401282,0.538713543747503
0.3775730877052463,0.5460247702756692
0.3845414497396876,0.55269676388334
0.3919503404084902,0.5608469836196565
0.4459351221465759,0.6184978026368358
0.45318382058470164,0.6263683579704354
0.4604325190228274,0.6346384338793448
0.4673608329995995,0.6413503795445465
0.4746495794953945,0.6484618457850579
0.4824989987985583,0.6566120655213743
0.48974769723668404,0.665641230523372
0.49679615538646377,0.6729125049940072
0.5042450941129355,0.6807431082700759
0.5116940328394073,0.6883739512584898
0.5193031637965558,0.6952856572113464
0.5269923908690428,0.7030763084298841
0.5350820985182219,0.7103475829005194
0.5435322386864238,0.7173391929684378
0.5516219463356027,0.7243308030363563
0.559551461754105,0.7320015980823013
0.5671605927112535,0.7381542149420696
0.5751702042450941,0.7442269276867759
0.5906688025630757,0.7521374350779065
0.5989187024429315,0.7593687574910107
0.6077693231878254,0.76556132640831
0.6176211453744493,0.7726328405912904
0.6266319583500201,0.7794246903715542
0.6352022426912295,0.7848182181382342
0.6434120945134161,0.7913304035157811
0.653063676411694,0.7985617259288853
0.6628354024829796,0.8051937674790252
0.671205446535843,0.8117059528565721
0.680256307569083,0.8179384738314023
0.6889867841409691,0.8246104674390731
0.6987184621545856,0.8308030363563723
0.7087705246295555,0.8370355573312026
0.718942731277533,0.8431881741909708
0.728594313175811,0.8493008389932082
0.7377252703243893,0.8557331202556931
0.7456547857428915,0.8617259288853376
0.7553464156988386,0.8680783060327607
0.7639967961553865,0.8745904914103076
0.7740889066880257,0.8813024370755094
0.8943532238686424,0.9630043947263284
0.9073688426111334,0.9683979224930084
0.9195835002002403,0.9733120255693168
0.9364036844213056,0.9783060327606872
0.9511814177012415,0.983899320815022
0.9663996796155386,0.9890131841789852
0.9813776531838205,0.9939272872552937
0.9963556267521025,0.9988813423891331
1.0,1.0


==> data/cifar/aug_rmia_norange.csv <==
FPR,TPR
0.0,0.0
0.003364204860286551,0.028260693781838764
0.007084619646956384,0.03905555106331366
0.010448824507242936,0.05348912428236436
0.013535977202564711,0.07689819681410205
0.018364600649093645,0.08514595293927388
0.023707749544842872,0.09100832861647934
0.028417636349244043,0.09901350367914612
0.03285047098868044,0.10665480714805531
0.03613551808754848,0.11676235141909921
0.03938098630570727,0.13491550092989407
0.0435367687801789,0.14530605644052721
0.04729676244755798,0.15638392496159134
0.05153170268344811,0.16414651896175306
0.05552916963508272,0.17134309048273633
0.06019947755877464,0.17728632651411014
0.07041082878176205,0.1810059028058543
0.0799889179134014,0.1854936524621978
0.08572785561624317,0.191073016899814
0.0905564790627721,0.19681410204576696
0.0955038391514288,0.2033637907334034
0.10017414707512072,0.21096466402522843
0.10345919417398876,0.2297646963693701
0.10721918784136784,0.2445217110050942
0.11121665479300245,0.25406323279695964
0.11517454286392781,0.2627152906929732
0.12000316631045674,0.2701948734535457
0.12392147550067284,0.27662327160992967
0.12827515237869072,0.28337511118298697
0.1334995646323122,0.2896417886310342
0.13801155703316711,0.29704051103743834
0.14323596928678856,0.30330718848548555
0.1484999604211193,0.30997816770437453
0.15396184595899629,0.31709387887118945
0.15851341724056045,0.3246543219859303
0.16369825061347265,0.33185089350691355
0.1680915063721998,0.3377536993612032
0.17343465526794902,0.3438586561009137
0.17782791102667617,0.35000404301770843
0.1827356922346236,0.3563111506428398
0.18712894799335075,0.36306299021589716
0.19156178263278714,0.37005741085145955
0.19650914272144385,0.3760815072370017
0.20145650281010052,0.38380367106007923
0.20636428401804796,0.3906768011643891
0.21083669753819362,0.39856068569580333
0.2162985830760706,0.4059594081022075
0.22144383756827357,0.41194307431066546
0.22654951317976726,0.4183310422899652
0.2311406633420407,0.4253658931026118
0.23604844454998813,0.43223902320692165
0.2407583313543893,0.43785881782162206
0.2465368479379403,0.4442467858009218
0.2516029446687248,0.45031131236354816
0.2565898836380907,0.45597153715533273
0.26149766484603815,0.4625616560200534
0.2664846038154041,0.4683431713430905
0.2719464893532811,0.4755801730411579
0.2772104804876118,0.48156383924961593
0.28219741945697774,0.4876283658122423
0.2866698329771234,0.4932481604269427
0.2914192986622338,0.4998382792916633
0.2969999208422386,0.506428398156384
0.3021847542151508,0.5128163661356837
0.30776537639515555,0.5192447642920676
0.31275231536452147,0.5250667097921888
0.31868914747090954,0.5303630629902158
0.3236365075595662,0.5364680197299264
0.32921712973957096,0.5424112557613002
0.3344415419931924,0.5485970728551791
0.33934932320113986,0.5542977278240478
0.34473205097759835,0.5599579526158325
0.35003562099263835,0.5655777472305329
0.35537876988838757,0.5722082962723377
0.3604844454998813,0.5782728228349641
0.3656296999920842,0.584256489043422
0.37030000791577616,0.5905231664914692
0.3763555766642919,0.5972345758874423
0.38324230190770203,0.6039459852834156
0.38949576505976413,0.6112234171585672
0.39578880709253544,0.6185412792108029
0.4031504789044566,0.6260612921484596
0.41245151587113116,0.6368965796070187
0.42353360246972216,0.6489852025551872
0.43853399825852923,0.6677448047222447
0.7234623604844455,0.9289237486860192
0.7348610781287105,0.937616236759117
0.7421435921792132,0.9434381822592383
0.7484366342119845,0.9478855017384976
0.7545713607219188,0.9527775531656829
0.7608644027546901,0.9574674537074472
0.7681469168051928,0.9619147731867066
0.7745586954800918,0.9667663944368077
0.7815641573656297,0.9713754346244037
0.7923296129185466,0.9762674860515889
0.8021451753344415,0.9805126546454274
0.8145729438771472,0.9840300800517506
0.8274360801076546,0.9877092261664107
0.8402200585767434,0.9914288024581548
0.8603657088577535,0.9949866580415623
0.9005778516583551,0.9980593514999596


==> data/cifar/aug_rmia_norange_wrn.csv <==
FPR,TPR
0.0,0.0
0.0,0.00015980823012385137
0.007689227072486984,0.01685976827806632
0.013856627953544254,0.030123851378345983
0.0341609931918302,0.04866160607271274
0.03984781738085703,0.05892928485817019
0.046255506607929514,0.06879744306831802
0.05298358029635563,0.07818617658809429
0.05883059671605927,0.08973232121454255
0.06499799759711654,0.10055932880543347
0.07096515818982779,0.11841789852177387
0.07653183820584701,0.1305633240111866
0.08225871045254306,0.14147023571713943
0.08746495794953944,0.15277666799840192
0.09315178213856629,0.1636436276468238
0.09951942330796956,0.17371154614462644
0.10576692030436524,0.18337994406711947
0.1117741289547457,0.19564522572912504
0.1434120945134161,0.21606072712744706
0.14977973568281938,0.22548941270475428
0.15606728073688425,0.23503795445465442
0.16203444132959552,0.24706352377147422
0.16816179415298357,0.25749101078705555
0.17424909891870244,0.2685577307231322
0.18081698037645175,0.28002397123451855
0.2094112935522627,0.2948461845785058
0.2157388866639968,0.30307630842988414
0.22266720064076892,0.3109468637634838
0.2291149379255106,0.3198162205353576
0.23612334801762114,0.3286056731921694
0.24265118141770123,0.33779464642429086
0.24949939927913498,0.34682381142628843
0.25626752102523026,0.3563324011186576
0.2629955947136564,0.3663603675589293
0.26932318782539044,0.37598881342389134
0.2762114537444934,0.3864163004394726
0.28205847016419705,0.40850978825409506
0.28854625550660795,0.4179784258889333
0.29527432919503405,0.4293647622852577
0.30088105726872244,0.4399920095884938
0.3073287945534642,0.44998002397123454
0.3136563876651982,0.4596484218937275
0.32010412494993995,0.46875749101078706
0.32563075690828996,0.47694766280463446
0.3323988786543853,0.487095485417499
0.339046856227473,0.496803835397523
0.3450941129355226,0.506472233320016
0.35082098518221866,0.5176588094286856
0.444773728474169,0.5741110667199361
0.4512615138165799,0.583859368757491
0.4579495394473368,0.5920095884938075
0.46399679615538647,0.6011985617259289
0.47060472567080497,0.6095884938074311
0.47701241489787743,0.6192169396723931
0.48442130556668,0.6273272073511786
0.492310772927513,0.6359168997203356
0.49939927913496196,0.6449460647223332
0.5064076892270725,0.6542149420695166
0.5135362434921906,0.6631242508989212
0.5209851822186624,0.6711945665201758
0.5277933520224269,0.6792648821414303
0.5357228674409291,0.6868158210147822
0.5513015618742491,0.6951258489812225
0.5578694433319984,0.7027566919696364
0.566079295154185,0.7111466240511386
0.5736083299959952,0.7190970834998003
0.5803764517420905,0.7278465840990811
0.5875050060072087,0.7363963244107071
0.5945534641569884,0.7438274071114662
0.6025230276331598,0.7527766679984019
0.6087705246295555,0.7611266480223732
0.614977973568282,0.768837395125849
0.6218662394873848,0.7763084298841391
0.628394072887465,0.7840191769876148
0.6356027232679216,0.792489013184179
0.6434921906287545,0.8002796644027167
0.6821786143372046,0.8210147822612864
0.6901882258710452,0.8287654814222932
0.6977172607128554,0.8361566120655214
0.7052863436123348,0.8431082700759089
0.7133760512615138,0.851658010387535
0.7212254705646776,0.8598481821813824
0.7292350820985182,0.8674390731122653
0.7369243091710052,0.8757890531362366
0.7450540648778534,0.8833799440671195
0.7523428113736483,0.8912904514582501
0.7607929515418502,0.8987215341590092
0.7681217460953144,0.9104674390731122
0.779295154185022,0.9165801038753496
0.7881457749299159,0.9223332001598082
0.7973167801361634,0.9283659608469836
0.8054465358430116,0.9353176188573712
0.81557869443332,0.9412704754294846
0.8261513816579896,0.9482221334398722
0.8714056868241891,0.9604075109868159
0.8833800560672808,0.966759888134239
0.8942731277533039,0.9727526967638833
0.9062074489387265,0.9783859368757492
0.9263916700040048,0.9840191769876149
0.9394072887464958,0.9898921294446664
0.952663195835002,0.9949260886935677
0.9863436123348017,1.0
1.0,1.0


==> data/cifar/aug_rmia_range.csv <==
FPR,TPR
0.0,0.0
0.00312673157603103,0.06416269103258672
0.006411778674899074,0.0887442386997655
0.010092614580859654,0.10956577989811596
0.014208818174622021,0.1235950513463249
0.018047969603419617,0.1411821783779413
0.021649647747961687,0.15589876283658122
0.025607535818887042,0.16984717393062182
0.02948626612839389,0.1813293442225277
0.033246259795772976,0.19418614053529554
0.03712499010527982,0.20639605401471658
0.04100372041478667,0.21941457103582113
0.04500118736642128,0.22984555672353846
0.04927570648302066,0.23958922940082478
0.05343148895749228,0.25026279615104713
0.05790390247763793,0.25988517829708097
0.062059684952109555,0.2687393870785154
0.06625504630729043,0.27735101479744484
0.07076703870814534,0.28677124605805776
0.07500197894403546,0.29768739387078513
0.07939523470276261,0.30621816123554624
0.08398638486503601,0.31394032505862374
0.08857753502730943,0.3222689415379639
0.09312910630887358,0.3312444408506509
0.09775983535185626,0.3405838117570955
0.10243014327554817,0.34959974124686666
0.10761497664846038,0.3591816932158163
0.11260191561782633,0.3666208457993046
0.11723264466080899,0.37535376404948656
0.12194253146521017,0.384207972830921
0.12712736483812237,0.3913236839977359
0.13152062059684952,0.3986415460499717
0.136903348373308,0.40608069863346
0.14204860286551096,0.41400501334195844
0.147827119449062,0.42059513220667905
0.15305153170268346,0.4278321339047465
0.15847383835985118,0.43389666046737285
0.1632233040449616,0.4417805449987871
0.16852687406000158,0.4499070105927064
0.17398875959787857,0.45698229158243714
0.17865906752157049,0.4639767122179995
0.18416053194015672,0.4711328535618986
0.1898994696429985,0.4799466321662489
0.19710282593208264,0.48742621492682137
0.20577060080740917,0.49789763079162286
0.21515079553550226,0.5119673324169159
0.22334362384231773,0.5214279938546131
0.42064434417794666,0.7108838036710601
0.43461568906831316,0.721678660952535
0.44474788252988207,0.7298859869006227
0.4517929232961292,0.7365165359424274
0.457690176521808,0.7425810625050537
0.463468693105359,0.7486455890676801
0.47007836618380433,0.7541036629740439
0.4763318293358664,0.7600064688283334
0.48266445024934695,0.765424112557613
0.489076228924246,0.7713673485889868
0.4949734821499248,0.7768254224953506
0.5018602073933349,0.7821622058704617
0.50795535502256,0.7880650117247514
0.5145254492202961,0.7934826554540308
0.5218871210322172,0.7998301932562465
0.5284967941106625,0.8053286973396944
0.5341565740520858,0.8118783860273308
0.5402517216813109,0.8170534486941052
0.5465447637140821,0.8220667906525431
0.5529961212696904,0.8276057249130752
0.5592495844217525,0.8325382065173446
0.5648302066017573,0.83840058219455
0.5709649331116916,0.844141667340503
0.5772183962637537,0.8497210317781192
0.5840259637457452,0.8554216867469879
0.5907147945856092,0.8605563192366783
0.5968495210955435,0.8668634268618096
0.6029446687247685,0.8723619309452575
0.6099501306103063,0.877536993612032
0.6185387477242144,0.8828737769871432
0.6254650518483337,0.8885744319560119
0.6325892503759993,0.8948815395811434
0.6403862898757223,0.9008247756125172
0.6474709095226787,0.9063637098730493
0.6547534235731813,0.9114983423627395
0.6628670941185784,0.9174820085711975
0.6692788727934774,0.9223336298212986
0.6749386527349006,0.9277917037276623
0.681548325813346,0.9327646155090159
0.6894641019551967,0.9384248403008005
0.6969445104092457,0.9435594727904908
0.7052164964774796,0.9481685129780868
0.7136863769492598,0.9535861567073664
0.721364679806855,0.9585186383116358
0.7295575081136706,0.9632893992075685
0.7376315997783582,0.9674537074472386
0.7468534789836143,0.9719010269264979
0.7567481991609277,0.9764696369370098
0.7677511279981002,0.9807148055308482
0.7791894245230745,0.9845152421767608
0.793002453890604,0.9881943882914207
0.8164331512704821,0.9917522438748282
0.8462756273252593,0.9953505296353198
0.8894166072983456,0.9985849438020539


==> data/cifar/aug_rmia_range_k1.csv <==
FPR,TPR
0.0,0.0
4.0048057669203045e-05,0.0
0.011613936724068883,0.008589692369157012
0.01962354825790949,0.018457850579304835
0.04249098918702443,0.03016380343587695
0.04981978374048859,0.038274071114662404
0.057388866639967964,0.04810227726727927
0.07585102122547056,0.05960846983619657
0.08358029635562675,0.06843787455053935
0.09134961954345214,0.07782660807031562
0.09915899078894673,0.08673591689972034
0.10556668001601922,0.09928086296444266
0.1119343211854225,0.10834998002397124
0.11882258710452544,0.1183779464642429
0.12655186223468162,0.12728725529364762
0.13388065678814579,0.13523771474230922
0.165879054865839,0.15637235317618858
0.17412895474569484,0.1648421893727527
0.1816179415298358,0.17339192968437875
0.19098918702442932,0.1811825809029165
0.19951942330796957,0.1888134238913304
0.20732879455346415,0.1972832600878945
0.21493792551061275,0.20639232920495407
0.23660392470965158,0.21650019976028764
0.2434521425710853,0.22349180982820616
0.2512615138165799,0.2323611666000799
0.2589507408890669,0.24115061925689174
0.26623948738486186,0.24942069516580104
0.27308770524629555,0.2586895725129844
0.28009611533840606,0.27542948461845784
0.2867440929114938,0.28565721134638433
0.2934721665999199,0.2964442668797443
0.30120144173007607,0.30651218537754693
0.3078494193031638,0.31546144626448264
0.34801762114537443,0.337594886136636
0.3549859831798158,0.34650419496604073
0.3620744893872647,0.35473431881741907
0.36896275530636763,0.36540151817818617
0.3750100120144173,0.37455053935277666
0.38209851822186625,0.38541749900119854
0.3893071686023228,0.39640431482221333
0.3958350020024029,0.4058330003995206
0.40276331597917503,0.41446264482620854
0.40997196635963157,0.4271673991210547
0.4173408089707649,0.43543747502996405
0.4278334000800961,0.44358769476628046
0.436483780536644,0.45097882540950857
0.44453344012815377,0.45916899720335597
0.45198237885462555,0.4674790251697962
0.4595915098117741,0.47638833399920094
0.46672006407689226,0.4839792249300839
0.496836203444133,0.49620455453455853
0.5038846615939127,0.5036755892928486
0.5107328794553464,0.5119456652017579
0.5182218662394874,0.5219736316420296
0.5255907088506208,0.5316420295645226
0.5327993592310772,0.545105872952457
0.5399279134961954,0.5538553735517379
0.5478574289146977,0.5630043947263285
0.5556668001601922,0.5713943268078306
0.576331597917501,0.5825809029165002
0.5837805366439728,0.5910107870555333
0.5907488986784141,0.5996004794246904
0.5998798558269924,0.6092289252896524
0.6087705246295555,0.6174990011985617
0.6167801361633961,0.6264482620854974
0.6263115738886664,0.6347982421094687
0.6344012815378454,0.6431482221334399
0.6458550260312375,0.6515381542149421
0.6555066079295154,0.6603276068717538
0.6639167000400481,0.6683579704354774
0.6728474169002804,0.67634838194167
0.681257509010813,0.6839792249300839
0.6897877452943533,0.6922493008389932
0.6977172607128554,0.7004794246903715
0.707288746495795,0.708509788254095
0.728994793752503,0.727886536156612
0.7379255106127353,0.7356372353176188
0.7458149779735683,0.7447862564922093
0.7530236283540248,0.7561725928885338
0.7608329995995194,0.7642429085097883
0.7706848217861434,0.7730323611666001
0.8156187424909892,0.8054734318817419
0.8250700841009211,0.8140631242508989
0.8350020024028835,0.8218537754694367
0.8436523828594313,0.8301638034358769
0.8502603123748498,0.8388333999200959
0.8581097316780136,0.8482221334398722
0.865278334000801,0.8600479424690372
0.8727272727272727,0.8700759089093089
0.8802963556267521,0.8802237315221734
0.9086503804565479,0.9077906512185377
0.9165798958750501,0.9157810627247304
0.9242290748898678,0.9248501797842589
0.9350020024028834,0.9337594886136636
0.942410893071686,0.9427886536156612
0.9499799759711653,0.9535757091490211
0.9621946335602723,0.9659608469836196
0.9698037645174209,0.9755093887335198
0.9779335202242692,0.9830603276068718
0.9874249098918703,0.9911306432281263
0.9979975971165399,0.9988413903316021
1.0,1.0


==> data/cifar/aug_rmia_range_k13.csv <==
FPR,TPR
0.0,0.0
0.00420504605526632,0.031562125449460646
0.009130957148578294,0.04718337994406712
0.014697637164597517,0.059009188973232124
0.019783740488586304,0.0699960047942469
0.02575090108129756,0.08234119057131442
0.03095714857829395,0.09388733519776268
0.03636363636363636,0.10547343188174191
0.042210652783340005,0.11797842588893329
0.04721665999199039,0.13088294047143428
0.05210252302763316,0.1461446264482621
0.05670804965959151,0.1644027167399121
0.06167400881057269,0.17574910107870556
0.06696035242290749,0.18949260886935676
0.07196635963155787,0.20287654814222933
0.07713255907088507,0.21518178186176587
0.08261914297156588,0.22736715940870955
0.08838606327593111,0.2402317219336796
0.09411293552262716,0.2499800239712345
0.10068081698037645,0.2604474630443468
0.10628754505406487,0.27159408709548544
0.1119743692430917,0.28190171793847385
0.11754104925911094,0.29133040351578104
0.12326792150580697,0.30195765081901715
0.12923508209851822,0.31190571314422694
0.13628354024829795,0.3211745904914103
0.14185022026431718,0.3312425089892129
0.14793752503003604,0.34071114662405116
0.1537845414497397,0.3502596883739513
0.1604725670804966,0.3619256891729924
0.16688025630756909,0.37171394326807833
0.1723668402082499,0.38122253296044745
0.17861433720464556,0.3910906911705953
0.18458149779735683,0.3998002397123452
0.19030837004405288,0.4098681582101478
0.19687625150180216,0.41853775469436677
0.20312374849819784,0.42756691969636434
0.20937124549459352,0.43607670795045944
0.2155386463756508,0.44502596883739515
0.22278734481377654,0.45381542149420695
0.22887464957949538,0.4622453056332401
0.23492190628754506,0.47043547742708747
0.24152983580296356,0.478465840990811
0.24785742891469764,0.488174190970835
0.25422507008410095,0.4970834998002397
0.2621545855026031,0.5049540551338394
0.26900280336403687,0.512944466640032
0.276331597917501,0.5196164602477028
0.2830997196635963,0.5282461046743907
0.2901081297557068,0.5360367558929285
0.2973167801361634,0.5431482221334398
0.3036443732478975,0.5511785856971634
0.3105326391670004,0.559089093088294
0.31718061674008813,0.5674390731122653
0.32438926712054467,0.5747902516979625
0.3318382058470164,0.5832201358369956
0.3388866639967962,0.5916500199760287
0.3464557468962755,0.6
0.35330396475770925,0.6067918497802637
0.36091309571485786,0.6145025968837395
0.36776131357629155,0.6218138234119057
0.3751301561874249,0.6283260087894527
0.38197837404885865,0.6364762285257691
0.38914697637164597,0.6439073112265281
0.39631557869443335,0.6524170994806232
0.40336403684421307,0.6597682780663204
0.41129355226271525,0.6674390731122652
0.4201842210652783,0.6745505393527766
0.4275130156187425,0.6823411905713144
0.43432118542250703,0.689332800639233
0.4417300760913096,0.6973232121454255
0.4488586303564277,0.7051937674790252
0.45690828994793753,0.7130243707550938
0.4645574689627553,0.7200559328805434
0.4720064076892271,0.7273272073511786
0.4797356828193833,0.7361566120655214
0.48642370845014016,0.7443467838593688
0.4931117340808971,0.7521374350779065
0.5009211053263917,0.7588094286855773
0.5078494193031639,0.7658809428685577
0.5153384060873047,0.7734318817419097
0.5232679215058069,0.7825809029165002
0.5444132959551462,0.8043148222133439
0.6442931517821385,0.9008389932081502
0.651862234681618,0.9083499800239713
0.6591509811774129,0.9142229324810228
0.6667200640768922,0.9218138234119058
0.6744092911493793,0.9285657211346384
0.682258710452543,0.9351178585697163
0.690748898678414,0.9421893727526968
0.6991189427312775,0.948302037554934
0.7084100921105326,0.9544546544147023
0.717941529835803,0.9607670795045945
0.7284341209451342,0.9662005593288054
0.7403684421305566,0.9712744706352378
0.7532238686423709,0.9764682381142629
0.7668001601922306,0.9811825809029165
0.7818181818181819,0.9859768278066321
0.8008410092110533,0.990331602077507
0.8288746495794954,0.99460647223332
0.8674809771726071,0.9986416300439472


==> data/cifar/aug_rmia_range_k4.csv <==
FPR,TPR
0.0,0.0
0.0,3.995205753096284e-05
0.00909090909090909,0.010986815821014783
0.017460953143772526,0.02105473431881742
0.026912294753704446,0.0331202556931682
0.03540248297957549,0.043507790651218535
0.04401281537845415,0.05369556532161406
0.05338406087304766,0.06472233320015981
0.06171405686824189,0.07510986815821015
0.0710452543051662,0.08577706751897722
0.07889467360833,0.09840191769876148
0.08718462154585503,0.10834998002397124
0.09587505006007209,0.12117459049141031
0.10436523828594313,0.1310827007590891
0.11333600320384461,0.14166999600479424
0.12226672006407689,0.15297642828605673
0.12983580296355626,0.16424290850978826
0.1380056067280737,0.17610866959648422
0.14701641970364437,0.18781462245305633
0.15550660792951543,0.19776268477826608
0.1644373247897477,0.20926887734718339
0.17300760913095714,0.22133439872153415
0.18101722066479775,0.2324810227726728
0.18906688025630758,0.2435477427087495
0.1988786543852623,0.2550539352776668
0.2065678814577493,0.2654015181781862
0.21501802162595113,0.27650819017179384
0.2238285943131758,0.28693567718737517
0.23267921505806968,0.29852177387135437
0.24124949939927914,0.3102277267279265
0.24965959150981176,0.3211745904914103
0.25847016419703644,0.3315621254494606
0.2668402082498999,0.3439472632840591
0.2751301561874249,0.35473431881741907
0.28450140168201843,0.36500199760287655
0.29303163796555864,0.3751498202157411
0.30164197036443735,0.38629644426687976
0.3106928313976772,0.39652417099480625
0.3204245094112936,0.40607271274470635
0.32983580296355625,0.4163403915301638
0.3388866639967962,0.4266879744306832
0.3470564677613136,0.4373551737914503
0.355426511814177,0.44814222932481024
0.3639567480977173,0.45773072313224134
0.3736884261113336,0.4681582101478226
0.38362034441329596,0.47830603276068717
0.39275130156187427,0.4882540950858969
0.40180216259511414,0.4999200958849381
0.4105726872246696,0.5106272473032362
0.4189827793352022,0.5217339192968438
0.4275931117340809,0.5323611666000799
0.43572286744092914,0.544027167399121
0.4442931517821386,0.5543747502996405
0.45470564677613134,0.564522572912505
0.4640368442130557,0.5746304434678386
0.47276732078494194,0.5844986016779864
0.4815378454144974,0.5948461845785058
0.4907889467360833,0.6049141030763084
0.49883860632759314,0.6144626448262086
0.5090508610332399,0.6244506592089493
0.5182619142971566,0.6327606871753896
0.5279535442531037,0.6413903316020775
0.5379655586704045,0.6519776268477827
0.5475770925110132,0.6626048741510188
0.5573087705246296,0.6724330803036357
0.5668802563075691,0.6813823411905713
0.576331597917501,0.691410307630843
0.5857028434120946,0.7015181781861766
0.5951141369643572,0.7115061925689173
0.6050460552663196,0.7210547343188174
0.6147777332799359,0.73112265281662
0.6246295554665598,0.7413503795445465
0.6340408490188226,0.7509388733519776
0.6445334401281538,0.7606072712744706
0.6548658390068082,0.7695565321614063
0.6669603524229075,0.779504594486616
0.676732078494193,0.7888933280063923
0.687184621545855,0.7985617259288853
0.6975971165398478,0.8081102676787855
0.707488986784141,0.818298042349181
0.7176211453744493,0.8278865361566121
0.7283139767721265,0.8367558929284858
0.738446135362435,0.8445465441470236
0.7488586303564277,0.8529364762285258
0.7594313175810973,0.8610467439073112
0.7700841009211054,0.872113463843388
0.7807368842611133,0.8813024370755094
0.7901081297557069,0.8894926088693568
0.800400480576692,0.8982021574111066
0.8116940328394073,0.9067918497802637
0.8230276331597918,0.9158609668397922
0.8340808970764918,0.9241709948062325
0.8452943532238686,0.9320815021973632
0.8555066079295154,0.9398721534159009
0.8677613135762916,0.9484618457850579
0.8788546255506607,0.9567718737514982
0.8898277933520224,0.9651218537754694
0.9018422106527834,0.9729524570515381
0.9146575891069283,0.9803036356372353
0.9289146976371646,0.9872952457051538
0.944773728474169,0.9940071913703555
0.9917501001201442,1.0
1.0,1.0


==> data/cifar/aug_rmia_range_k7.csv <==
FPR,TPR
0.0,0.0
0.0,3.995205753096284e-05
0.007929515418502203,0.010707151418298042
0.016339607529034843,0.019576508190171794
0.025470564677613137,0.03116260487415102
0.03352022426912295,0.043068318018377946
0.04173007609130957,0.05465441470235717
0.04965959150981177,0.06747902516979624
0.057709251101321586,0.07902516979624451
0.06567881457749299,0.09113064322812625
0.07352823388065678,0.1045145825009988
0.08133760512615139,0.11733919296843788
0.0882659191029235,0.13008389932081502
0.09759711653984782,0.14242908509788255
0.10644773728474169,0.15449460647223331
0.11365638766519824,0.166679984019177
0.12318782539046856,0.17810627247303237
0.131557869443332,0.18973232121454256
0.1396876251501802,0.2020375549340791
0.14801762114537445,0.21370355573312025
0.15618742490989188,0.22393128246104674
0.16491790148177812,0.23619656412305234
0.1726872246696035,0.24830203755493407
0.1817781337605126,0.2588094286855773
0.18994793752503003,0.2707550938873352
0.19799759711653986,0.28186176588094286
0.20612735282338807,0.2912904514582501
0.2144973968762515,0.30263683579704354
0.22294753704445333,0.31326408310027964
0.2314777733279936,0.3256891729924091
0.23996796155386463,0.33635637235317617
0.24845814977973568,0.3474230922892529
0.257589106928314,0.35864962045545346
0.2657188626351622,0.36887734718337994
0.27392871445734884,0.3789852177387135
0.28301962354825794,0.38941270475429485
0.2917501001201442,0.39928086296444265
0.3008410092110533,0.41026767878545745
0.3095314377252703,0.4207351178585697
0.31798157789347214,0.4308829404714343
0.3277132559070885,0.440870954854175
0.3358430116139367,0.4512185377546944
0.3447336804164998,0.4606871753895326
0.3531037244693632,0.4708749500599281
0.3614737685222267,0.48134238913304034
0.3698438125750901,0.49145025968837397
0.37837404885863035,0.5023172193367959
0.3870244293151782,0.5116660007990411
0.3945534641569884,0.522572912504994
0.40336403684421307,0.5318417898521773
0.4123348017621145,0.5422293248102277
0.4210652783340008,0.5532161406312425
0.4302362835402483,0.5646024770275669
0.4385262314777733,0.575309628445865
0.4470965158189828,0.5864163004394727
0.4568682418902683,0.596843787455054
0.4657989587505006,0.60539352776668
0.47436924309171,0.6157810627247303
0.4826191429715659,0.6261685976827807
0.49098918702442934,0.6358769476628047
0.4997597116539848,0.6464642429085098
0.5094513416099319,0.6573312025569317
0.518942731277533,0.6675189772273272
0.5286744092911494,0.6769876148621654
0.5368442130556668,0.6864562524970036
0.5467761313576291,0.6969636436276468
0.556227472967561,0.7059129045145826
0.5661994393271926,0.7157011586096684
0.576531838205847,0.7249700359568518
0.5854225070084101,0.7341590091889733
0.594273127753304,0.7437475029964044
0.6038446135362435,0.7534159009188973
0.6141369643572286,0.7630043947263284
0.6242290748898679,0.7719536556132641
0.633720464557469,0.7809029165001997
0.6442130556668002,0.7904914103076308
0.6538646375650781,0.8001598082301239
0.6636363636363637,0.8089492608869356
0.6727272727272727,0.8186975629244906
0.6832999599519424,0.826887734718338
0.6932318782539046,0.8359168997203356
0.7038045654785743,0.8442269276867759
0.7154585502603124,0.8530163803435877
0.7259911894273128,0.8614063124250899
0.7368442130556668,0.8691969636436276
0.7484181017220665,0.8775469436675989
0.7594313175810973,0.8862964442668797
0.7697236684020825,0.8950059928086297
0.781457749299159,0.9030763084298842
0.7935122146575891,0.9122253296044747
0.8061674008810573,0.9203355972832601
0.817741289547457,0.9284458649620455
0.8284341209451341,0.9361566120655214
0.8407288746495795,0.9441070715141829
0.854825790949139,0.9520575309628446
0.8653183820584701,0.9587694766280463
0.8790548658390068,0.9657610866959648
0.8931117340808971,0.9731921693967239
0.9094913896676011,0.9799440671194567
0.925030036043252,0.987055533359968
0.9461353624349219,0.9932880543347983
0.9690028033640369,0.9991610067918498
1.0,1.0


==> data/cifar/aug_rmia_range_wrn.csv <==
FPR,TPR
0.0,0.0
0.0,3.995205753096284e-05
0.008129755706848218,0.011985617259288853
0.015818982779335203,0.021294446664003198
0.024309171005206246,0.03292049540551338
0.03219863836603925,0.044586496204554536
0.03960752903484181,0.05521374350779065
0.04673608329995995,0.06711945665201757
0.054265118141770124,0.07830603276068718
0.06199439327192631,0.09284858170195764
0.06912294753704445,0.10495405513383939
0.0762915498598318,0.11861765880942869
0.08354024829795755,0.13016380343587694
0.09066880256307569,0.1417099480623252
0.10112134561473768,0.15293647622852577
0.10820985182218662,0.16480223731522173
0.11637965558670404,0.17574910107870556
0.12442931517821386,0.18705553335996805
0.1327192631157389,0.19928086296444267
0.13976772126551862,0.2119456652017579
0.14797757308770523,0.22532960447463043
0.15550660792951543,0.23759488613663604
0.16355626752102523,0.2492608869356772
0.17168602322787344,0.2589292848581702
0.17921505806968363,0.2703156212544946
0.18762515018021625,0.28210147822612863
0.19563476171405686,0.29360767079504596
0.2026832198638366,0.3036755892928486
0.21009211053263915,0.3152616859768278
0.2182218662394874,0.3260087894526568
0.22599118942731278,0.337594886136636
0.23360032038446135,0.34770275669196965
0.2420504605526632,0.35868957251298444
0.2500600720865038,0.37027566919696364
0.2577092511013216,0.38062325209748304
0.26519823788546254,0.3923691570115861
0.27284741690028036,0.40459448661606073
0.2804164997997597,0.41566120655213745
0.28882659191029236,0.42628845385537356
0.29687625150180214,0.4363563723531762
0.30424509411293554,0.4469436675988813
0.31345614737685223,0.4582101478226129
0.32158590308370044,0.46939672393128246
0.3301161393672407,0.47890531362365163
0.3382859431317581,0.4898921294446664
0.3456547857428915,0.5001598082301238
0.35426511814177014,0.5103076308429885
0.3770524629555467,0.5276068717538953
0.38510212254705645,0.5386735916899721
0.3943131758109732,0.5495005992808629
0.40304365238285944,0.5592089492608869
0.4118542250700841,0.5691170595285657
0.4198237885462555,0.5782660807031562
0.4280736884261113,0.5878945265681182
0.43652382859431316,0.5980023971234518
0.44509411293552265,0.6083899320815022
0.4529034841810172,0.6187774670395525
0.4615538646375651,0.6287654814222933
0.4697236684020825,0.6379944067119456
0.4778534241089307,0.6478226128645626
0.48614337204645575,0.6578905313623652
0.49439327192631155,0.6678785457451059
0.5031637965558671,0.6777467039552537
0.5116139367240689,0.6870155813024371
0.5214657589106928,0.6958449860167799
0.5309571485782939,0.7037554934079105
0.5401682018422107,0.7138234119057132
0.5480176211453744,0.7237714742309229
0.5566279535442531,0.7326408310027966
0.5647176611934321,0.7421893727526968
0.57436924309171,0.7518178186176588
0.5834201041249499,0.7604075109868158
0.59447336804165,0.7712744706352377
0.6035642771325591,0.7818617658809429
0.6125750901081297,0.7906112664802237
0.6225470564677613,0.7987614862165402
0.6317180616740088,0.8082301238513784
0.6411694032839407,0.817139432680783
0.6505406487785342,0.8260886935677187
0.6609130957148578,0.8345585297642829
0.6708450140168202,0.8439073112265282
0.6810973167801362,0.8523371953655613
0.6911894273127753,0.8603276068717539
0.7016019223067681,0.8693567718737515
0.7113736483780536,0.8775469436675989
0.7231878253904686,0.8862165401518178
0.7335602723267921,0.8941270475429485
0.7448938726471767,0.9023571713943268
0.7559871846215459,0.9103475829005194
0.7678013616339607,0.9182580902916501
0.7790148177813376,0.9256492209348781
0.7904685622747297,0.9332401118657611
0.8026431718061674,0.9404714342788654
0.814777733279936,0.9480223731522174
0.8265118141770124,0.9549340791050739
0.8396876251501803,0.9615661206552137
0.8541049259110933,0.9684778266080704
0.8702843412094513,0.9747902516979624
0.8868241890268322,0.9811426288453855
0.9056868241890268,0.9872153415900919
0.9279535442531037,0.9930083899320815
0.9559871846215459,0.9981622053535757
1.0,1.0


==> data/cifar/aug_rmia_range_wrn_bayes.csv <==
FPR,TPR
0.0,0.0
0.0,3.995205753096284e-05
0.008690428514217061,0.012265281662005594
0.0171005206247497,0.023411905713144228
0.025270324389267122,0.03399920095884938
0.034120945134160995,0.043747502996404314
0.0420905086103324,0.0564522572912505
0.049379255106127354,0.06811825809029165
0.05674809771726071,0.0808629644426688
0.06399679615538646,0.09304834198961247
0.07156587905486583,0.10351578106272473
0.07969563476171405,0.11618058330003996
0.08726471766119344,0.12900519376747902
0.09555466559871846,0.1417099480623252
0.10400480576692031,0.15297642828605673
0.11189427312775331,0.16284458649620456
0.11902282739287144,0.175269676388334
0.12687224669603525,0.18733519776268479
0.13440128153784542,0.20211745904914102
0.14221065278334,0.21370355573312025
0.1499399279134962,0.22493008389932082
0.1580696836203444,0.23679584498601677
0.16631958350020024,0.2488214143028366
0.17428914697637166,0.2610866959648422
0.1828994793752503,0.2725129844186976
0.19038846615939126,0.28254095085896924
0.19883860632759312,0.2940071913703556
0.20700841009211055,0.30435477427087493
0.21461754104925912,0.3145425489412705
0.2238285943131758,0.325848981222533
0.23203844613536243,0.33735517379145025
0.24028834601521826,0.34738314023172195
0.24817781337605127,0.3590491410307631
0.257589106928314,0.3696763883339992
0.26551862234681617,0.3808629644426688
0.273968762515018,0.39264882141430285
0.281457749299159,0.4033559728326009
0.29058870644773727,0.4135836995605274
0.2997597116539848,0.4239312824610467
0.3074489387264718,0.43367958449860167
0.31621946335602724,0.44466640031961646
0.32422907488986785,0.45501398322013586
0.33219863836603925,0.4660007990411506
0.34044853824589505,0.475269676388334
0.3498197837404886,0.48357970435477426
0.35770925110132157,0.4939672393128246
0.36623948738486184,0.5058729524570516
0.37492991589907887,0.517219336795845
0.383820584701642,0.5274470635237715
0.3926311573888666,0.5384738314023172
0.4006407689227072,0.5486216540151818
0.4090508610332399,0.5594486616060728
0.4167801361633961,0.5691570115860967
0.4254305166199439,0.5791450259688374
0.4338406087304766,0.5888933280063924
0.44269122947537043,0.5979624450659209
0.4512615138165799,0.6087095485417499
0.4597517020424509,0.6180982820615262
0.4685222266720064,0.6282061526168597
0.4779735682819383,0.6392329204954055
0.48606327593111737,0.6495805033959249
0.4945935122146576,0.6608469836196564
0.5034841810172207,0.6702357171394326
0.5132559070885062,0.6799440671194567
0.5216659991990389,0.6897722732720735
0.5307969563476171,0.6999200958849381
0.5406888265919103,0.7091090691170595
0.548538245895074,0.7189772273272074
0.5573087705246296,0.7282860567319217
0.5664397276732078,0.7370355573312025
0.5762915498598318,0.7482620854974031
0.5862234681617942,0.7588893328006392
0.5956347617140568,0.767758689572513
0.6054465358430117,0.7770675189772274
0.6147376852222667,0.7863763483819417
0.6246696035242291,0.7954055133839393
0.634321185422507,0.8036356372353176
0.6452142571085302,0.8124650419496604
0.6543452142571086,0.8209348781462246
0.6638366039247097,0.8303635637235318
0.6740088105726872,0.8397123451857771
0.6849819783740488,0.8491410307630843
0.6953143772527033,0.8575709149021175
0.7058470164197036,0.8656412305233719
0.7178213856627954,0.8737514982021574
0.7279535442531038,0.8813823411905714
0.738446135362435,0.8902516979624451
0.7492591109331197,0.8981222532960448
0.7612334801762115,0.9061526168597682
0.7734080897076492,0.9142229324810228
0.7848618342010413,0.9226528166200559
0.7961153384060873,0.9306831801837795
0.8088506207448939,0.9383539752297243
0.8223468161794153,0.9456252497003595
0.8361233480176211,0.9533759488613663
0.851661994393272,0.9606472233320016
0.8643572286744093,0.9679184978026368
0.87889467360833,0.9747103475829005
0.896635963155787,0.9812624850179784
0.9148978774529435,0.988134238913304
0.937484981978374,0.9942868557730723
0.968241890268322,0.9994806232520975
1.0,1.0


==> data/cifar/aug_rmia_range_wrn_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,3.995205753096284e-05
0.011373648378053665,0.011346384338793447
0.02042450941129355,0.020175789053136238
0.027192631157388868,0.029524570515381543
0.03376051261513817,0.04198961246504195
0.0408089707649179,0.05309628445864962
0.06167400881057269,0.0703156212544946
0.06816179415298358,0.08102277267279265
0.0749299158990789,0.09061126648022373
0.0803764517420905,0.10195765081901718
0.08642370845014016,0.1122652816620056
0.09235082098518221,0.12185377546943668
0.09971966359631558,0.13252097483020375
0.10684821786143373,0.1504194966040751
0.11457749299158991,0.15980823012385137
0.12142571085302363,0.1696763883339992
0.1276331597917501,0.17934478625649222
0.13440128153784542,0.18885337594886137
0.14100921105326392,0.19868158210147824
0.14833800560672808,0.207510986815821
0.1553464156988386,0.21630043947263283
0.17324789747697236,0.22844586496204555
0.21742090508610332,0.24630443467838595
0.22535042050460552,0.2551737914502597
0.23239887865438527,0.2650419496604075
0.2394873848618342,0.2749500599280863
0.24701641970364438,0.2850579304834199
0.25406487785342413,0.2947263284059129
0.2595114136964357,0.308629644426688
0.2661193432118542,0.3188573711546145
0.27336804164997996,0.32724730323611667
0.28065678814577494,0.336556132640831
0.28890668802563074,0.3452656811825809
0.2963155786944333,0.35337594886136636
0.30380456547857426,0.3605673192169397
0.33123748498197836,0.37518977227327205
0.3396075290348418,0.38381941669996006
0.3474169002803364,0.392449061126648
0.35398478173808573,0.40035956851777865
0.3616339607529035,0.40922892528965243
0.3696836203444133,0.4206951658010388
0.37797356828193834,0.43008389932081503
0.38606327593111733,0.4387934478625649
0.3937124549459351,0.4461446264482621
0.40096115338406085,0.4572113463843388
0.4101321585903084,0.4646024770275669
0.41986383660392473,0.4743108270075909
0.42827392871445735,0.48186176588094287
0.4381257509010813,0.4883739512584898
0.44649579495394476,0.49520575309628445
0.46367641169403284,0.5029964043148222
0.47140568682418904,0.5103475829005194
0.4828594313175811,0.51825809029165
0.491710052062475,0.5251697962445065
0.5005606728073688,0.5323611666000799
0.5154985983179816,0.539752297243308
0.5248297957549058,0.5469436675988814
0.5346015218261915,0.5539752297243308
0.5430516619943933,0.5614063124250899
0.5519022827392871,0.5686775868957251
0.560953143772527,0.5759888134238913
0.5685622747296756,0.5839792249300839
0.5787344813776532,0.5917698761486216
0.5872647176611935,0.6003595685177787
0.6096115338406087,0.6196963643627647
0.6172607128554265,0.6283659608469836
0.6243091710052062,0.6401518178186176
0.6311173408089708,0.6518577706751898
0.6389267120544654,0.660247702756692
0.6487785342410893,0.6687175389532561
0.69899879855827,0.7046743907311227
0.7068882659191029,0.7133839392728726
0.7162194633560273,0.7226927686775869
0.7275130156187425,0.7306032760687176
0.735122146575891,0.7382740711146624
0.7428914697637164,0.7474230922892529
0.750100120144173,0.7571314422692769
0.7572687224669603,0.7661606072712744
0.7645574689627553,0.7745505393527766
0.771005206247497,0.788134238913304
0.77889467360833,0.7982820615261687
0.7861033239887866,0.8073112265281662
0.8223468161794153,0.8416699960047942
0.8295154185022027,0.8515381542149421
0.8374449339207048,0.8595285657211347
0.8462555066079295,0.8679984019176987
0.8549058870644773,0.8764682381142629
0.8693632358830596,0.8854974031162605
0.877132559070885,0.8939272872552937
0.883620344413296,0.9023571713943268
0.8910292350820985,0.910707151418298
0.8987585102122547,0.9200559328805433
0.9160993191830197,0.9339992009588494
0.9237084501401682,0.9427087495005992
0.931557869443332,0.9524570515381542
0.9407689227072487,0.9599280862964442
0.950100120144173,0.9668397922493008
0.9585502603123749,0.9749900119856173
0.9722867440929115,0.9829804234918098
0.9801762114537445,0.9910906911705953
0.9940728874649579,0.9972832600878945
1.0,1.0


==> data/cifar/corr.csv <==
x,y
0.6668802563075691,0.7748898678414097
0.38061674008810575,0.4181017220664798
0.4166199439327193,0.5370044052863436
0.32947537044453346,0.54773728474169
0.5024829795754906,0.5767320784941931
0.8062074489387264,0.47717260712855425
0.3906688025630757,0.491910292350821
0.9632759311173408,0.9871846215458551
0.6297557068482179,0.7123348017621145
0.6297557068482179,0.721305566680016
0.904325190228274,0.9408089707649179
0.8691629955947137,0.9124148978774529
0.7338005606728074,0.8116139367240689
0.8512615138165799,0.9116539847817381
0.3619943932719263,0.404925911093312
0.799799759711654,0.7987184621545855
0.8195434521425711,0.8383259911894273
0.646936323588306,0.8115338406087305
0.878494193031638,0.9265919102923508
0.47709251101321587,0.7690028033640368
0.9937124549459351,0.9846615939126953
0.7032438926712055,0.7458550260312374
0.6508209851822186,0.7742891469763716
0.9353624349219063,0.9448137765318382
0.36651982378854625,0.37296756107328793
0.6297557068482179,0.7123348017621145
0.980656788145775,0.9953143772527032
0.4395274329195034,0.8378854625550661
0.41645975170204247,0.44681617941529833
0.4756107328794553,0.7123348017621145
0.8044453344012815,0.9398077693231879
0.8311573888666399,0.882258710452543
0.9641169403283941,0.9853424108930717
0.8808970764917902,0.9329595514617541
0.18738486183420103,0.24781738085702842
0.6508209851822186,0.744573488185823
0.9165398478173808,0.9472567080496596
0.4166199439327193,0.6039647577092511
0.9326792150580697,0.9670004004805767
0.7785742891469764,0.8360832999599519
0.2509411293552263,0.3466159391269523
0.9561874249098918,0.9567881457749299
0.7421706047256708,0.9186223468161794
0.6297557068482179,0.7123348017621145
0.8572687224669604,0.907889467360833
0.6334401281537846,0.721305566680016
0.6668802563075691,0.7123348017621145
0.6977172607128554,0.7690028033640368
0.6297557068482179,0.7123348017621145
0.7904285142170605,0.8670804965959151
0.8088506207448939,0.8910292350820985
0.43620344413295953,0.41890268321986385
0.819142971565879,0.8567480977172607
0.3108129755706848,0.3042851421706047
0.8782939527432919,0.939447336804165
0.32903484181017223,0.37316780136163397
0.9998798558269923,0.9919503404084902
0.9553864637565078,0.9801361633960753
0.8889467360833,0.8961553864637565
0.845374449339207,0.8879455346415699
0.6297557068482179,0.7123348017621145
0.8881858229875851,0.8811373648378054
0.8429315178213856,0.8837404885863036
0.6334401281537846,0.721305566680016
0.7438926712054466,0.4299959951942331
0.7068081698037645,0.8111333600320384
0.6669203043652383,0.7529435322386864
0.6334401281537846,0.7448938726471767
0.38277933520224267,0.4987585102122547
0.9062875450540648,0.3501401682018422
0.7470164197036444,0.8148177813376051
0.928994793752503,0.9532639167000401
0.8641569883860633,0.29130957148578296
0.880656788145775,0.9256708049659591
0.9387665198237886,0.9774929915899079
0.9597917501001202,0.9849018822587104
0.9434921906287546,0.9472567080496596
0.9961954345214257,0.9891870244293152
0.6297557068482179,0.7220264317180617
0.8713656387665198,0.9287144573488186
0.9325190228273929,0.9494593512214657
0.646936323588306,0.721305566680016
0.3068882659191029,0.444773728474169
0.6483780536643973,0.4659191029235082
0.6297557068482179,0.7123348017621145
0.46131357629154984,0.5056067280736884
0.6297557068482179,0.5993992791349619
0.6307569082899479,0.744573488185823
0.7046055266319583,0.7942731277533039
0.6297557068482179,0.7123348017621145
0.9380056067280736,0.9301561874249099
0.6297557068482179,0.7123348017621145
0.6908690428514217,0.43864637565078096
0.9188225871045255,0.976531838205847
0.8875450540648778,0.9361233480176211
0.7359631557869444,0.7893872647176612
0.48061674008810573,0.5675610732879456
0.49411293552262714,0.7123348017621145
0.034521425710853024,0.2120945134160993
0.8523428113736484,0.4580696836203444
0.646936323588306,0.7893872647176612
0.9396876251501802,0.9379655586704044
0.8857028434120945,0.9285142170604725
0.8004405286343612,0.868442130556668
0.9446135362434922,0.9128954745694834
0.7104124949939928,0.7851021225470565
0.9470564677613136,0.9777332799359231
0.9667601121345615,0.9883059671605927
0.9030436523828594,0.8868241890268322
0.8542250700841009,0.8560272326792151
0.9095714857829396,0.9494593512214657
0.9576291549859832,0.9578293952743292
0.9845414497396876,0.9553864637565078
0.8092911493792551,0.8404084901882258
0.9415698838606328,0.9523828594313176
0.9656788145774929,0.9828994793752504
0.27889467360833,0.22166599919903884
0.6297557068482179,0.7458550260312374
0.25446535843011614,0.3346415698838606
0.6334401281537846,0.7313976772126551
0.9588305967160593,0.97989587505006
0.8081297557068482,0.8695634761714057
0.7891069283139768,0.8468562274729675
0.9446936323588306,0.9446135362434922
0.23307969563476172,0.22110532639167
0.34429315178213854,0.4225470564677613
0.6722867440929114,0.8432118542250701
0.7894273127753304,0.3184221065278334
0.9471766119343212,0.9666399679615538
0.9597917501001202,0.9848618342010412
0.956988386063276,0.984821786143372
0.43620344413295953,0.49675610732879455
0.6847817380857029,0.23480176211453743
0.3587505006007209,0.4657989587505006
0.6297557068482179,0.7123348017621145
0.9782539046856228,0.9992390869042851
0.26219463356027234,0.3281537845414497
0.49775730877052465,0.3670004004805767
0.7939527432919503,0.8503804565478574
0.9267921505806969,0.925830997196636
0.9235482579094914,0.9595114136964358
0.4104124949939928,0.5150580696836203
0.8967961553864637,0.8879855826992391
0.49411293552262714,0.4855426511814177
0.6651581898277934,0.7448938726471767
0.09451341609931918,0.08798558269923909
0.7306768121746096,0.487184621545855
0.4210252302763316,0.4567080496595915
0.43340008009611536,0.49523428113736484
0.3510212254705647,0.4420905086103324
0.931557869443332,0.9551461754104926
0.6722867440929114,0.737885462555066
0.6297557068482179,0.8700040048057669
0.25931117340808973,0.27168602322787344
0.6668802563075691,0.49675610732879455
0.997436924309171,0.9994793752503004
0.9561473768522226,0.9796956347617141
0.9213856627953544,0.9321185422507008
0.6668802563075691,0.7609931918301962
0.6668802563075691,0.7313976772126551
0.7271125350420504,0.7920704845814978
0.8901481778133761,0.9348418101722067
0.30552663195835,0.3908690428514217
0.9656788145774929,0.9838606327593111
0.3699239086904285,0.4541049259110933
0.9176211453744494,0.9736483780536644
0.6952743291950341,0.7332398878654385
0.8726471766119344,0.8834601521826192
0.8311173408089708,0.8754905887064477
0.96884261113336,0.99447336804165
0.6297557068482179,0.83568281938326
0.6483780536643973,0.7497396876251502
0.6977172607128554,0.5152583099719663
0.7446135362434921,0.25434521425710854
0.9569082899479375,0.9772527032438927
0.9623147777332799,0.9865438526231478
0.9649179014817781,0.9594313175810973
0.8094112935522627,0.8196235482579095
0.9398077693231879,0.9732078494193032
0.9704845814977974,0.9798558269923908
0.867440929114938,0.9062474969963957
0.9601121345614738,0.9653584301161394
0.6894273127753304,0.8190628754505407
0.7032438926712055,0.7334801762114538
0.7191029235082098,0.8286744092911493
0.3472967561073288,0.43432118542250703
0.37661193432118545,0.4647176611934321
0.646936323588306,0.721305566680016
0.947336804164998,0.9578293952743292
0.6789747697236684,0.7332398878654385
0.6297557068482179,0.7220264317180617
0.9885863035642771,0.9877853424108931
0.8626351621946335,0.9111333600320385
0.8949539447336804,0.9374449339207048
0.73115738886664,0.7797757308770524
0.8824989987985583,0.9178213856627954
0.9564277132559071,0.978293952743292
0.23784541449739688,0.3147777332799359
0.3052062474969964,0.3411293552262715
0.35358430116139367,0.45710853023628356
0.8154585502603123,0.8154585502603123
0.6297557068482179,0.7123348017621145
0.8541850220264318,0.9120144173007609
0.40700841009211053,0.4731277533039648
0.7653584301161394,0.5118141770124149
0.48061674008810573,0.5648378053664397
0.6952743291950341,0.5870644773728474
0.4227072486984381,0.8798157789347216
0.9544253103724469,0.9828994793752504
0.6297557068482179,0.7123348017621145
0.9750901081297557,0.9865038045654786
0.8076091309571486,0.881257509010813
0.8419703644373248,0.8766519823788547
0.9983580296355626,0.9996395674809772
0.8699239086904285,0.9508610332398879
0.2537044453344013,0.17657188626351622
0.9064477372847417,0.9325991189427313
0.757188626351622,0.805927112535042
0.6297557068482179,0.7123348017621145
0.8611934321185423,0.9297957549058871
0.8393271926311574,0.8799359231077293
0.8188626351621946,0.8681217460953143
0.646936323588306,0.7845014016820184
0.8922707248698438,0.9324389267120544
0.992310772927513,0.9812975570684822
0.6297557068482179,0.7123348017621145
0.9285542651181418,0.9362434921906287
0.2633560272326792,0.3156187424909892
0.49411293552262714,0.7626752102523028
0.9588305967160593,0.9858229875851021
0.6297557068482179,0.7233880656788145
0.29171005206247497,0.34709651581898276
0.9605927112535042,0.12318782539046856
0.2997597116539848,0.37432919503404083
0.6297557068482179,0.7233880656788145
0.9624349219062875,0.9863436123348017
0.2250700841009211,0.34665598718462154
0.39175010012014416,0.5648378053664397
0.6894273127753304,0.7740088105726872
0.781657989587505,0.5148578293952744
0.4775730877052463,0.7740088105726872
0.26467761313576293,0.32018422106527833
0.23412094513416098,0.29663596315578694
0.38193832599118943,0.46619943932719266
0.3906688025630757,0.7729275130156188
0.9345214257108531,0.9837004405286344
0.9089707649179015,0.9462154585502603
0.9042050460552663,0.9441329595514617
0.20588706447737284,0.2591910292350821
0.6334401281537846,0.5922707248698438
0.6297557068482179,0.7123348017621145
0.9564277132559071,0.9665598718462155
0.315979175010012,0.8569082899479376
0.9830997196635963,0.9939527432919504
0.9520224269122948,0.9712855426511814
0.8717260712855427,0.9261513816579896
0.95226271525831,0.14789747697236685
0.6651581898277934,0.7448938726471767
0.9922707248698438,0.15390468562274728
0.9028434120945135,0.934721665999199
0.24905887064477372,0.37781337605126153
0.43876651982378856,0.5507408890668802
0.7092110532639166,0.794873848618342
0.6668802563075691,0.744573488185823
0.6508209851822186,0.7777332799359231
0.7221465758910692,0.4653984781738086
0.9326391670004005,0.9521826191429715
0.30708850620744893,0.3639567480977173
0.6297557068482179,0.7123348017621145
0.7797757308770524,0.8334401281537845
0.9997196635963156,0.9997597116539848
0.6297557068482179,0.7123348017621145
0.8967961553864637,0.9252302763315979
0.6668802563075691,0.7639967961553865
0.3878253904685623,0.5189827793352022
0.9579495394473369,0.9762915498598318
0.6297557068482179,0.7123348017621145
0.2530236283540248,0.31938325991189426
0.750300360432519,0.8224269122947537
0.9611133360032038,0.9858229875851021
0.3987985582699239,0.47336804164998
0.430957148578294,0.7893872647176612
0.9048057669203043,0.9365638766519824
0.6668802563075691,0.7533440128153784
0.9432519022827393,0.944373247897477
0.6297557068482179,0.7123348017621145
0.9231878253904685,0.945174209050861
0.6334401281537846,0.7123348017621145
0.8983179815778934,0.9529435322386864
0.8340808970764918,0.818742490989187
0.9618342010412495,0.9739287144573489
0.8253904685622747,0.8220664797757309
0.20977172607128555,0.2573087705246296
0.430957148578294,0.6058470164197036
0.6334401281537846,0.7123348017621145
0.425830997196636,0.5537444933920704
0.6908690428514217,0.7673207849419303
0.47693231878253906,0.5275530636764117
0.9685622747296756,0.9907889467360833
0.8490989187024429,0.31509811774128954
0.4123348017621145,0.3869443331998398
0.9456147376852223,0.9482178614337204
0.17300760913095714,0.2855826992390869
0.8902282739287145,0.9244293151782138
0.9117340808970765,0.9450140168201843
0.8533840608730476,0.9111333600320385
0.32727272727272727,0.42975570684821784
0.6985582699239087,0.7750901081297558
0.9213856627953544,0.9427312775330396
0.9358029635562676,0.9653183820584702
0.3114537444933921,0.778694433319984
0.7332799359231077,0.7987184621545855
0.834120945134161,0.8400881057268722
0.9698037645174209,0.9615939126952343
0.37028434120945136,0.46399679615538647
0.6297557068482179,0.8305967160592711
0.6908690428514217,0.7497396876251502
0.9318382058470164,0.9636764116940328
0.8468161794152984,0.8305967160592711
0.18738486183420103,0.16748097717260713
0.415778934721666,0.7448938726471767
0.873768522226672,0.8969563476171406
0.7668802563075691,0.8504205046055267
0.9559070885062074,0.973568281938326
0.949899879855827,0.978694433319984
0.7959951942330797,0.8358430116139367
0.7672006407689227,0.7639967961553865
0.7500600720865038,0.8186223468161794
0.9438526231477773,0.9435722867440929
0.8332398878654386,0.8857428914697637
0.6297557068482179,0.7123348017621145
0.3646375650780937,0.45326391670004007
0.8247496996395675,0.873167801361634
0.773768522226672,0.75879054865839
0.36111333600320383,0.3869042851421706
0.42218662394873846,0.45566680016019223
0.49411293552262714,0.4775730877052463
0.8032438926712054,0.34429315178213854
0.9613936724068882,0.9796555867040448
0.921505806968362,0.9540648778534241
0.646936323588306,0.7123348017621145
0.9440528634361234,0.965879054865839
0.646936323588306,0.7313976772126551
0.6297557068482179,0.7123348017621145
0.9267521025230276,0.18117741289547457
0.836884261113336,0.8928714457348819
0.5026031237484982,0.7233880656788145
0.4135762915498598,0.4974769723668402
0.6297557068482179,0.7233880656788145
0.837084501401682,0.8810973167801361
0.6908690428514217,0.7701241489787746
0.9150981177412896,0.9311173408089708
0.2989187024429315,0.838446135362435
0.37052462955546656,0.29086904285142173
0.9559070885062074,0.9742090508610333
0.6651581898277934,0.7334801762114538
0.25050060072086505,0.29819783740488587
0.8150180216259512,0.8893872647176612
0.6297557068482179,0.5648378053664397
0.8156587905486584,0.8699239086904285
0.8866239487384862,0.9326792150580697
0.9444933920704845,0.9436523828594313
0.6847817380857029,0.45470564677613134
0.973768522226672,0.984821786143372
0.6297557068482179,0.7123348017621145
0.8184221065278334,0.8563075690828995
0.6297557068482179,0.7123348017621145
0.7104124949939928,0.721305566680016
0.6297557068482179,0.7123348017621145
0.6297557068482179,0.7123348017621145
0.766279535442531,0.3972767320784942
0.6722867440929114,0.5376051261513817
0.949899879855827,0.9795754905887064
0.6722867440929114,0.8151381657989587
0.6977172607128554,0.7987184621545855
0.23600320384461354,0.9012014417300761
0.6297557068482179,0.7123348017621145
0.6668802563075691,0.5241089307168603
0.9042450941129355,0.9458550260312375
0.6977172607128554,0.7760112134561474
0.94673608329996,0.9059671605927112
0.8005606728073689,0.8488586303564277
0.944573488185823,0.9754505406487786
0.8444132959551461,0.9047657188626351
0.7801361633960753,0.8616339607529034
0.7922306768121746,0.8540248297957549
0.6789747697236684,0.7577092511013216
0.30164197036443735,0.8916700040048058
0.6297557068482179,0.7123348017621145
0.9595114136964358,0.9845814977973568
0.8602322787344814,0.9213055666800161
0.6508209851822186,0.5382859431317581
0.22294753704445333,0.9034441329595515
0.646936323588306,0.6058470164197036
0.9406087304765719,0.96331597917501
0.35442531037244696,0.447537044453344
0.8175810973167801,0.8537044453344013
0.8901481778133761,0.8805766920304365
0.3468962755306368,0.42042450941129356
0.7717661193432118,0.81557869443332
0.36419703644373247,0.9229475370444533
0.646936323588306,0.7123348017621145
0.8212254705646777,0.8808970764917902
0.8837004405286344,0.939847817380857
0.646936323588306,0.7233880656788145
0.6297557068482179,0.7123348017621145
0.194873848618342,0.24645574689627553
0.14453344012815378,0.1368442130556668
0.31674008810572685,0.3973568281938326
0.6297557068482179,0.744573488185823
0.6947136563876652,0.7690028033640368
0.6297557068482179,0.7220264317180617
0.6297557068482179,0.7123348017621145
0.6722867440929114,0.737885462555066
0.915178213856628,0.9400080096115339
0.7718462154585503,0.8930716860232278
0.739046856227473,0.8237885462555066
0.8193432118542251,0.9342410893071686
0.92663195835002,0.976932318782539
0.7281537845414497,0.7955546655987185
0.9620744893872647,0.9860632759311173
0.8901481778133761,0.937484981978374
0.6811373648378054,0.771806167400881
0.25190228273928716,0.43516219463356026
0.9817380857028434,0.9865038045654786
0.9438526231477773,0.981257509010813
0.9418902683219864,0.91557869443332
0.9201441730076091,0.9458950740889067
0.8112134561473768,0.8791750100120144
0.9648378053664397,0.9552663195835002
0.6297557068482179,0.45991189427312773
0.7414897877452944,0.784221065278334
0.33071686023227875,0.352663195835002
0.6508209851822186,0.7639967961553865
0.3589907889467361,0.7851021225470565
0.9620744893872647,0.9832999599519423
0.5024829795754906,0.5887064477372848
0.6297557068482179,0.5724869843812576
0.6722867440929114,0.7555466559871846
0.7642771325590709,0.8276732078494193
0.9596716059271125,0.943972767320785
0.8581497797356828,0.4058870644773728
0.4494193031637966,0.7748898678414097
0.2537044453344013,0.38085702843412095
0.7531838205847017,0.8399279134961954
0.4066079295154185,0.5071686023227874
0.8719663596315579,0.8088906688025631
0.9124148978774529,0.9241890268321986
0.38446135362434924,0.47677212655186224
0.7601121345614738,0.7497396876251502
0.8196635963155787,0.8533440128153784
0.5024829795754906,0.6058470164197036
0.6297557068482179,0.7123348017621145
0.7200640768922707,0.922867440929115
0.7434521425710853,0.24016820184221066
0.4039647577092511,0.5275530636764117
0.6297557068482179,0.721305566680016
0.9515418502202643,0.976131357629155
0.820905086103324,0.881457749299159
0.34140969162995594,0.43215859030837006
0.32146575891069284,0.3500600720865038
0.7844613536243492,0.8450140168201842
0.6297557068482179,0.7123348017621145
0.763516219463356,0.8504205046055267
0.9947136563876652,0.9968762515018021
0.37661193432118545,0.7529435322386864
0.7285142170604726,0.7819783740488586
0.39943932719263114,0.5152583099719663
0.49775730877052465,0.5922707248698438
0.49411293552262714,0.5908690428514217
0.6297557068482179,0.7123348017621145
0.8388466159391269,0.3092110532639167
0.23508209851822187,0.29819783740488587
0.8219863836603925,0.3737284741690028
0.27072486984381255,0.30024028834601524
0.6722867440929114,0.7875050060072086
0.9641169403283941,0.9827392871445735
0.749699639567481,0.8177012414897877
0.8604325190228274,0.9103724469363236
0.6297557068482179,0.7123348017621145
0.4127352823388066,0.744573488185823
0.9934321185422507,0.9994793752503004
0.8825790949138966,0.32587104525430516
0.9564277132559071,0.9811774128954746
0.9018822587104526,0.9415298358029636
0.9009611533840609,0.8936323588305967
0.6334401281537846,0.7220264317180617
0.8346015218261914,0.9040048057669203
0.502963556267521,0.7123348017621145
0.7335602723267921,0.7980776932318783
0.39158990788946735,0.8111333600320384
0.9105726872246696,0.9442130556668001
0.8739287144573488,0.26259511413696435
0.7234281137364837,0.7955546655987185
0.9557068482178614,0.9598718462154585
0.8242691229475371,0.4306768121746095
0.6297557068482179,0.7123348017621145
0.9280736884261114,0.9093311974369243
0.7700040048057669,0.8573488185822987
0.9668001601922307,0.9891870244293152
0.7253504205046055,0.7963956748097717
0.8988786543852623,0.9365638766519824
0.7154585502603124,0.44893872647176614
0.9118542250700841,0.9412494993992792
0.8518622346816179,0.9050460552663195
0.26563876651982377,0.31966359631557867
0.2672807368842611,0.35867040448538245
0.8551061273528234,0.9081698037645174
0.9993592310772927,0.9976371645975171
0.6297557068482179,0.7123348017621145
0.74773728474169,0.8116139367240689
0.415778934721666,0.5036443732478975
0.3959551461754105,0.5114537444933921
0.8423307969563476,0.8796155386463756
0.6297557068482179,0.7123348017621145
0.9564277132559071,0.9834601521826192
0.6744092911493793,0.4404885863035643
0.8768522226672006,0.945374449339207
0.8441329595514617,0.8964357228674409
0.3507408890668803,0.3988386063275931
0.9352823388065679,0.8985983179815779
0.8277132559070886,0.9050460552663195
0.7695634761714056,0.7920704845814978
0.6297557068482179,0.7123348017621145
0.9169803764517421,0.9434521425710853
0.19171005206247496,0.22378854625550662
0.2619543452142571,0.35770925110132157
0.9498598317981578,0.9795754905887064
0.49775730877052465,0.5767320784941931
0.4459751702042451,0.47837404885863033
0.8551061273528234,0.9025630756908289
0.9726471766119343,0.985983179815779
0.9623948738486183,0.9859431317581098
0.7441329595514617,0.8257509010812976
0.9398077693231879,0.9599118942731277
0.6847817380857029,0.7448938726471767
0.706127352823388,0.7774929915899079
0.430957148578294,0.7145774929915899
0.25955146175410493,0.3330796956347617
0.38358029635562674,0.8679215058069684
0.8193432118542251,0.8652382859431318
0.9295955146175411,0.9702843412094514
0.8407288746495795,0.868442130556668
0.9994793752503004,0.9886263516219463
0.9591910292350821,0.9841810172206648
0.8774929915899079,0.9457348818582298
0.9295154185022027,0.970804965959151
0.8371245494593512,0.8766119343211854
0.6847817380857029,0.7740088105726872
0.9309971966359631,0.924269122947537
0.6297557068482179,0.7123348017621145
0.9539447336804165,0.984621545855026
0.9992390869042851,0.9996796155386464
0.9496996395674809,0.9548658390068082
0.9598718462154585,0.9802162595114137
0.700600720865038,0.7987184621545855
0.6297557068482179,0.7123348017621145
0.9156587905486584,0.9510212254705647
0.6297557068482179,0.7123348017621145
0.6297557068482179,0.7123348017621145
0.7136563876651982,0.8356427713255907
0.8657589106928314,0.9016419703644373
0.3094112935522627,0.41946335602723267
0.821305566680016,0.8796155386463756
0.43876651982378856,0.3991189427312775
0.9604725670804966,0.9744092911493792
0.7382458950740889,0.8074088906688026
0.646936323588306,0.7313976772126551
0.4051661994393272,0.35454545454545455
0.8644773728474169,0.915178213856628
0.9532238686423709,0.9549058870644773
0.9755306367641169,0.9822987585102122
0.9442130556668001,0.9758510212254705
0.7238285943131758,0.7834201041249499
0.7332799359231077,0.5359631557869443
0.49439327192631155,0.7813376051261514
0.9020424509411293,0.9744092911493792
0.30188225871045254,0.3801762114537445
0.2619943932719263,0.26355626752102523
0.9664397276732078,0.9833400080096115
0.6297557068482179,0.7123348017621145
0.6297557068482179,0.7123348017621145
0.7329595514617541,0.4198237885462555
0.8780536643972767,0.9555867040448538
0.6297557068482179,0.7313976772126551
0.646936323588306,0.4682018422106528
0.6297557068482179,0.5993992791349619
0.23616339607529035,0.30712855426511815
0.8688025630756908,0.9617541049259111
0.8116940328394073,0.5008810572687225
0.7901882258710452,0.8513816579895875
0.8853824589507409,0.9142971565879054
0.6651581898277934,0.7448938726471767
0.9525430516619944,0.9637965558670405
0.847136563876652,0.8975570684821786
0.9096916299559471,0.9444132959551462
0.8744493392070485,0.9204245094112935
0.700600720865038,0.3026031237484982
0.6986383660392471,0.8034441329595514
0.6894273127753304,0.721305566680016
0.9248698438125751,0.9553864637565078
0.5026031237484982,0.3692030436523829
0.3094112935522627,0.3273528233880657
0.19367240688826592,0.24401281537845415
0.6862635162194634,0.39018822587104524
0.3482579094913897,0.481257509010813
0.8680016019223068,0.934921906287545
0.7868642370845014,0.8074088906688026
0.6651581898277934,0.7448938726471767
0.9223868642370845,0.958590308370044
0.8076491790148178,0.906327593111734
0.4756107328794553,0.5424509411293552
0.997036443732479,0.9927112535042051
0.6297557068482179,0.7123348017621145
0.6297557068482179,0.7123348017621145
0.9573888666399679,0.941009211053264
0.4459751702042451,0.5413295955146176
0.7218261914297157,0.8364036844213055
0.9334401281537845,0.9665999199038846
0.7114136964357228,0.88342010412495
0.9020824989987986,0.9189026832198638
0.8371245494593512,0.24293151782138567
0.2596716059271125,0.3252302763315979
0.9690428514217061,0.9817781337605126
0.9942330796956348,0.9981177412895474
0.757188626351622,0.7626752102523028
0.9511413696435723,0.8853023628354025
0.4472567080496596,0.6029235082098519
0.7006407689227072,0.8743291950340408
0.6651581898277934,0.721305566680016
0.7517020424509411,0.7609931918301962
0.8993592310772928,0.9400480576692031
0.48061674008810573,0.5746495794953945
0.9831798157789348,0.9887865438526231
0.6811373648378054,0.7233880656788145
0.7668402082498998,0.8297957549058871
0.6297557068482179,0.7123348017621145
0.6955947136563877,0.778694433319984
0.7114136964357228,0.7220264317180617
0.24617541049259112,0.3223868642370845
0.20172206647977572,0.21878253904685624
0.9479775730877052,0.9576692030436523
0.8001201441730076,0.8241890268321986
0.8512214657589107,0.8800560672807369
0.3869443331998398,0.721305566680016
0.7624749699639567,0.839847817380857
0.3587505006007209,0.45847016419703646
0.8957949539447336,0.9443331998398078
0.7184621545855026,0.5424509411293552
0.7725270324389267,0.5213456147376853
0.6789747697236684,0.47016419703644374
0.9599118942731277,0.9856227472967561
0.20628754505406488,0.2643171806167401
0.20692831397677214,0.26716059271125353
0.9187024429315178,0.9551862234681618
0.25334401281537844,0.27957549058870645
0.42038446135362434,0.8480977172607128
0.34285142170604727,0.424068882659191
0.2730076091309572,0.42691229475370446
0.2472967561073288,0.40969162995594716
0.8517420905086104,0.9036443732478975
0.9372446936323588,0.9640768922707249
0.886784140969163,0.9397276732078494
0.24173007609130956,0.3036443732478975
0.37192631157388867,0.8023227873448138
0.4276331597917501,0.5275530636764117
0.9626752102523027,0.9839807769323188
0.8247096515818982,0.8703243892671205
0.47833400080096117,0.29283139767721267
0.8634361233480177,0.8810973167801361
0.8661193432118542,0.3114937925510613
0.6908690428514217,0.8285542651181418
0.756627953544253,0.8138966760112134
0.6816179415298358,0.7533440128153784
0.7465758910692831,0.8160993191830196
0.35314377252703244,0.41906287545054066
0.9901081297557068,0.9914297156587906
0.8740889066880256,0.8954345214257109
0.713416099319183,0.7989187024429315
0.6297557068482179,0.7123348017621145
0.6722867440929114,0.4094913896676011
0.6894273127753304,0.7690028033640368
0.8770524629555466,0.9236283540248298
0.8593912695234281,0.9189026832198638
0.3682819383259912,0.463516219463356
0.8486183420104125,0.8673608329995995
0.7996395674809772,0.8838606327593111
0.8195835002002403,0.8559070885062074
0.4581497797356828,0.49907889467360833
0.6297557068482179,0.7123348017621145
0.6297557068482179,0.737885462555066
0.3275530636764117,0.4012014417300761
0.781657989587505,0.8569082899479376
0.6651581898277934,0.8035642771325591
0.9025630756908289,0.9484581497797356
0.6297557068482179,0.7123348017621145
0.6297557068482179,0.7123348017621145
0.7185822987585102,0.7750901081297558
0.7861033239887866,0.826031237484982
0.909851822186624,0.9241089307168602
0.9511814177012415,0.9748097717260713
0.939847817380857,0.9766920304365239
0.8001201441730076,0.313215859030837
0.8971565879054866,0.9410893071686023
0.7510212254705647,0.829195034040849
0.48061674008810573,0.7480576692030436
0.646936323588306,0.8450140168201842
0.7836603924709652,0.8241489787745294
0.6334401281537846,0.7123348017621145
0.7651581898277934,0.827993592310773
0.4756107328794553,0.721305566680016
0.33123748498197836,0.3604725670804966
0.8544653584301162,0.8986784140969163
0.9617541049259111,0.9880656788145775
0.7703243892671205,0.8285542651181418
0.1487785342410893,0.18566279535442531
0.956988386063276,0.9671605927112535
0.49423307969563474,0.7448938726471767
0.6297557068482179,0.7123348017621145
0.6297557068482179,0.7123348017621145
0.7700841009211054,0.8125350420504606
0.763115738886664,0.8719663596315579
0.415778934721666,0.4987585102122547
0.6297557068482179,0.7123348017621145
0.7438926712054466,0.8160993191830196
0.7032438926712055,0.7690028033640368
0.9597917501001202,0.9812174609531438
0.6668802563075691,0.744573488185823
0.6847817380857029,0.8111333600320384
0.37204645574689627,0.40648778534241087
0.6847817380857029,0.7529435322386864
0.852062474969964,0.263516219463356
0.29803764517420905,0.2601922306768122
0.19555466559871845,0.31782138566279533
0.9801361633960753,0.9953143772527032
0.2907889467360833,0.302763315979175
0.9383660392470965,0.9575490588706448
0.3463756507809371,0.4832198638366039
0.6334401281537846,0.5376051261513817
0.3463356027232679,0.42178614337204645
0.9584701641970365,0.9651181417701241
0.7835002002402883,0.7987184621545855
0.6508209851822186,0.7673207849419303
0.9784140969162995,0.9949939927913496
0.8086103323988787,0.8750901081297557
0.7613936724068883,0.4699639567480977
0.08862635162194633,0.2589507408890669
0.43620344413295953,0.5486183420104125
0.47709251101321587,0.5870644773728474
0.2917901481778134,0.24245094112935522
0.26511814177012416,0.8912294753704445
0.430957148578294,0.6039647577092511
0.6297557068482179,0.721305566680016
0.9464156988386063,0.9769723668402083
0.9232278734481377,0.9562675210252303
0.6334401281537846,0.721305566680016
0.988746495794954,0.9992390869042851
0.9666399679615538,0.97989587505006
0.4051661994393272,0.4959951942330797
0.9903884661593912,0.9981177412895474
0.8311974369243091,0.8918301962354825
0.7221065278334001,0.5492190628754505
0.8744493392070485,0.9082098518221866
0.46215458550260313,0.7123348017621145
0.6334401281537846,0.7233880656788145
0.6297557068482179,0.5268722466960353
0.9108930716860232,0.28366039247096514
0.7749299158990789,0.8983580296355627
0.9137364837805366,0.948137765318382
0.8901481778133761,0.9671605927112535
0.14941930316379656,0.17460953143772526
0.9243492190628755,0.9630356427713256
0.6894273127753304,0.7639967961553865
0.8040849018822587,0.8655987184621546
0.6297557068482179,0.7123348017621145
0.42691229475370446,0.5045654785742891
0.8807368842611133,0.9162595114136964
0.9423708450140168,0.9584701641970365
0.2684821786143372,0.841810172206648
0.3382458950740889,0.39811774128954747
0.8688025630756908,0.9110933119743693
0.7674809771726071,0.9012414897877453
0.3250700841009211,0.38209851822186625
0.8745294353223869,0.30056067280736887
0.6733279935923108,0.48061674008810573
0.6297557068482179,0.7123348017621145
0.42691229475370446,0.6062875450540649
0.1698037645174209,0.15214257108530235
0.824469363235883,0.8960352422907489
0.9755706848217861,0.9820184221065278
0.6651581898277934,0.7533440128153784
0.49411293552262714,0.7123348017621145
0.9571085302362835,0.978293952743292
0.6334401281537846,0.7609931918301962
0.6811373648378054,0.7609931918301962
0.9432519022827393,0.9603924709651582
0.6937124549459351,0.7626752102523028
0.7456948338005607,0.8318382058470164
0.9359631557869443,0.9082098518221866
0.967440929114938,0.9674008810572687
0.7353223868642371,0.4274729675610733
0.724669603524229,0.8257509010812976
0.9369243091710052,0.9832999599519423
0.46011213456147376,0.721305566680016
0.15991189427312774,0.22494993992791348
0.9245895074088907,0.3041649979975971
0.17597116539847818,0.9443331998398078
0.8001201441730076,0.8480176211453745
0.6334401281537846,0.7123348017621145
0.3129355226271526,0.3880656788145775
0.43340008009611536,0.8588305967160593
0.8210652783340008,0.9407689227072487
0.6297557068482179,0.7123348017621145
0.8969563476171406,0.931557869443332
0.9533440128153785,0.16780136163396075
0.43183820584701643,0.35050060072086503
0.7306768121746096,0.7915498598317982
0.6937124549459351,0.7332398878654385
0.646936323588306,0.7748898678414097
0.3094112935522627,0.4655186223468162
0.941009211053264,0.9301962354825791
0.9122146575891069,0.9579094913896676
0.7175810973167801,0.7644373247897477
0.8607128554265118,0.9490989187024429
0.33083700440528635,0.4366039247096516
0.6297557068482179,0.7123348017621145
0.9165398478173808,0.923668402082499
0.6943131758109732,0.771806167400881
0.90552663195835,0.9085302362835402
0.994673608329996,0.9826992390869043
0.700600720865038,0.7332398878654385
0.9184621545855026,0.9691229475370444
0.9579495394473369,0.9525830997196636
0.9841409691629956,0.984621545855026
0.9652382859431318,0.9857428914697637
0.7191029235082098,0.7857428914697637
0.971405686824189,0.9764517420905086
0.9881858229875851,0.9933119743692431
0.7517020424509411,0.8197837404885863
0.6977172607128554,0.7626752102523028
0.6668802563075691,0.7529435322386864
0.32931517821385664,0.25955146175410493
0.8323988786543852,0.8893872647176612
0.9934321185422507,0.9990388466159391
0.6334401281537846,0.7233880656788145
0.7711253504205046,0.8837404885863036
0.3959551461754105,0.494873848618342
0.9600320384461354,0.973568281938326
0.43620344413295953,0.41958350020024027
0.6483780536643973,0.7123348017621145
0.360953143772527,0.4451341609931918
0.43904685622747297,0.5056067280736884
0.6297557068482179,0.744573488185823
0.8534241089307169,0.8922306768121746
0.891910292350821,0.9788546255506608
0.9781337605126151,0.9968762515018021
0.6297557068482179,0.721305566680016
0.8289547456948338,0.8865438526231478
0.8154585502603123,0.9464957949539448
0.3553864637565078,0.879295154185022
0.7373247897476972,0.802763315979175
0.6297557068482179,0.7123348017621145
0.21005206247496996,0.28494193031637965
0.9342811373648378,0.9601521826191429
0.8395674809771726,0.8041249499399279
0.7359231077292752,0.8313175810973168
0.9185422507008411,0.8548658390068081
0.6297557068482179,0.5486183420104125
0.9087705246295554,0.9247496996395674
0.8909491389667601,0.9502202643171807
0.22410893071686022,0.2584301161393672
0.989347216659992,0.9953544253103724
0.8730877052462955,0.882859431317581
0.6334401281537846,0.7220264317180617
0.9622747296756108,0.9853424108930717
0.9026832198638366,0.8985983179815779
0.9013616339607529,0.21690028033640368
0.7913896676011214,0.841810172206648
0.9093712454945935,0.9419703644373247
0.8154985983179815,0.8583500200240288
0.8948338005606729,0.3223868642370845
0.8939927913496195,0.9093712454945935
0.6668802563075691,0.7123348017621145
0.6508209851822186,0.5591509811774129
0.6508209851822186,0.737885462555066
0.9611133360032038,0.9857829395274329
0.646936323588306,0.7145774929915899
0.9056467761313576,0.930756908289948
0.8847016419703644,0.9329595514617541
0.7256307569082899,0.7890668802563076
0.8358830596716059,0.7123348017621145
0.9983580296355626,0.9989987985582699
0.4494193031637966,0.49399279134961954
0.38482178614337204,0.8148177813376051
0.9217460953143772,0.9339607529034841
0.3710853023628354,0.39259110933119745
0.9288346015218262,0.9807769323187825
0.9630756908289948,0.9875450540648778
0.6947136563876652,0.8254705646776132
0.9563476171405687,0.9434521425710853
0.6297557068482179,0.7123348017621145
0.26331597917501,0.34337204645574687
0.425830997196636,0.36003203844613535
0.7271125350420504,0.8764517420905086
0.6847817380857029,0.7673207849419303
0.7638766519823789,0.805326391670004
0.24893872647176613,0.30228273928714455
0.9978774529435323,0.9997597116539848
0.6297557068482179,0.7123348017621145
0.23744493392070484,0.45350420504605526
0.9285142170604725,0.899399279134962
0.7835002002402883,0.8563476171405687
0.9625951141369643,0.976932318782539
0.21061273528233881,0.49038846615939125
0.43352022426912296,0.5724869843812576
0.6297557068482179,0.7123348017621145
0.6297557068482179,0.7123348017621145
0.646936323588306,0.7123348017621145
0.9801361633960753,0.9861433720464557
0.8101722066479776,0.8595915098117741
0.9373648378053664,0.9659591509811775
0.30464557468962755,0.4050060072086504
0.9634361233480176,0.9876651982378855
0.646936323588306,0.6058470164197036
0.6640768922707249,0.721305566680016
0.679695634761714,0.5736083299959952
0.6297557068482179,0.7123348017621145
0.9110933119743693,0.9448538245895074
0.7086503804565478,0.8227472967561074
0.9983580296355626,0.9907488986784141
0.3025230276331598,0.4290748898678414
0.8802162595114137,0.9061273528233881
0.6334401281537846,0.4721665999199039
0.8666800160192231,0.9163396075290349
0.8355226271525831,0.8881457749299159
0.7485382458950741,0.7891069283139768
0.6334401281537846,0.5993992791349619
0.8518221866239487,0.4132959551461754
0.7890668802563076,0.8111333600320384
0.6297557068482179,0.7123348017621145
0.15102122547056468,0.21269523428113737
0.855826992390869,0.9574689627553064
0.6668802563075691,0.7740088105726872
0.2985582699239087,0.36499799759711654
0.3825790949138967,0.4653984781738086
0.9316780136163396,0.9678814577492991
0.986784140969163,0.9983179815778934
0.6297557068482179,0.721305566680016
0.7672006407689227,0.8505406487785342
0.6508209851822186,0.7458550260312374
0.8173808570284341,0.8386063275931117
0.753063676411694,0.8678414096916299
0.9174209050861033,0.9673207849419303
0.313015618742491,0.4513416099319183
0.646936323588306,0.7313976772126551
0.8083700440528634,0.9138566279535443
0.7129355226271525,0.886183420104125
0.8291149379255106,0.381657989587505
0.6297557068482179,0.7123348017621145
0.7790148177813376,0.22655186223468163
0.6744092911493793,0.7497396876251502
0.7949138966760112,0.8510212254705647
0.9999599519423308,0.9999599519423308
0.9030036043251902,0.9242290748898678
0.9574689627553064,0.9400480576692031
0.9593512214657589,0.9784541449739688
0.26371645975170205,0.3486583900680817
0.9434921906287546,0.9400080096115339
0.6722867440929114,0.7639967961553865
0.9113736483780537,0.9711253504205046
0.9350420504605527,0.9783340008009611
0.6297557068482179,0.7123348017621145
0.6508209851822186,0.7332398878654385
0.9030036043251902,0.9019623548257909
0.9774128954745694,0.9877052462955547
0.6297557068482179,0.7123348017621145
0.37769323187825393,0.3169803764517421
0.6297557068482179,0.7123348017621145
0.8543452142571085,0.1303964757709251
0.6297557068482179,0.7123348017621145
0.4459751702042451,0.5188626351621947
0.3736083299959952,0.3529435322386864
0.9110532639167,0.949499399279135
0.965478574289147,0.9795754905887064
0.8187825390468563,0.8787745294353224
0.3384461353624349,0.37833400080096113
0.4052462955546656,0.5063676411694032
0.7539046856227473,0.8169002803364037
0.9441329595514617,0.9758510212254705
0.6722867440929114,0.42166599919903885
0.6508209851822186,0.4066079295154185
0.16940328394072887,0.23432118542250702
0.8098918702442931,0.8687224669603524
0.839647577092511,0.885582699239087
0.9474569483380056,0.9563075690828995
0.9359631557869443,0.9726071285542651
0.9154185022026432,0.9425310372446937
0.9499799759711653,0.965879054865839
0.6297557068482179,0.7123348017621145
0.9544253103724469,0.9767721265518622
0.7631557869443332,0.8191830196235482
0.7998398077693232,0.8883860632759312


==> data/cifar/l2/lira_d10.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.007915776141850708,0.026966928115145145
0.015356605715190375,0.0384895285841352
0.025093010369666748,0.04770760895932724
0.03336499643790074,0.05874504730330719
0.04211192907464577,0.06869087086601439
0.05062138842713528,0.07891970566831083
0.05984326763239135,0.08805692568933451
0.06712578168289401,0.09784102854370502
0.07504155782474471,0.10936362901269507
0.08200744082957334,0.11874343009622382
0.09071479458560912,0.13010430985687718
0.09886804401171535,0.13988841271124766
0.10698171455711232,0.15035982857604915
0.11481833293754452,0.16248888170130185
0.12229874139159344,0.1733645993369451
0.12997704424918863,0.18472547909759846
0.13721997941898204,0.1974205547020296
0.14493786115728646,0.20886229481685128
0.15186416528140584,0.21901026926497938
0.16021530911105833,0.23081588097355865
0.167656138684398,0.24112557613002344
0.17450328504709886,0.25301204819277107
0.18075674819916093,0.2655858332659497
0.18863294546030238,0.2770680035578556
0.1953613551808755,0.2892779170372766
0.20288134251563367,0.30136653998544516
0.209491015594079,0.3118783860273308
0.2174859494973482,0.3237244279129943
0.2249267790706879,0.33690466564243554
0.23205097759835352,0.3499636128406242
0.23893770284176363,0.3611627718929409
0.24610148025013853,0.3737769871432037
0.2536214675848967,0.38529958761219374
0.2609435605161086,0.39791380286245653
0.2681073379244835,0.411821783779413
0.2761022718277527,0.424719010269265
0.28279110266761653,0.4359585994986658
0.2903110900023747,0.4483706638635077
0.2983456027863532,0.46009541521791864
0.3053906435526003,0.4701220991347942
0.31346473521728807,0.4824533031454678
0.32102430143275545,0.49510794857281476
0.32838597324467667,0.5058623756772055
0.33586638169872557,0.5161316406565861
0.3438613156019948,0.5266434866984717
0.35078761972611416,0.5378426457507884
0.357793081611652,0.5475458882509905
0.3669358030554896,0.5576938626991186
0.3740600015831552,0.5680035578555834
0.38205493548642444,0.5786366944287216
0.39040607931607696,0.5892294008247756
0.3985593287421832,0.5990539338562303
0.4070292092139634,0.6115468585752406
0.41478666983297713,0.6216544028462845
0.4234544447083036,0.631438505700655
0.4320826407029209,0.6421929328050456
0.44023589012902714,0.6527856392010997
0.4484682973165519,0.662286730815881
0.4567402833847859,0.6730007277431875
0.4649726905723106,0.6833104228996523
0.47502572627246104,0.6934988275248646
0.4832185545792765,0.7031616398479825
0.49228211826169554,0.7116519770356594
0.5014248397055331,0.7220425325462926
0.5102905089844059,0.731584054338158
0.5184833372912214,0.739872240640414
0.5272302699279664,0.748605158890596
0.5365708857753503,0.7574997978491146
0.5469009736404654,0.7664752971618015
0.5571519037441621,0.7750464947036468
0.5662154674265811,0.7845071561413439
0.575397767751128,0.7927953424436
0.5860840655426265,0.800881377860435
0.5967307844534157,0.8088056925689334
0.6073379244834957,0.8182259238295464
0.6164806459273332,0.8267566911943074
0.6260587350589726,0.8350853076736476
0.6366262962083432,0.8422414490175467
0.6476292250455157,0.8506104956739711
0.658750890524816,0.8589795423303954
0.6705849758568828,0.8668634268618096
0.68186495685902,0.8741004285598771
0.6974986147391752,0.8846527047788469
0.7087785957413124,0.8921727177165036
0.7219979418982031,0.8996927306541602
0.7332383440196312,0.9069297323522277
0.7464181112958126,0.9148540470607261
0.7586084065542626,0.9216058866337835
0.7729359613710124,0.9283577262068408
0.7871843584263437,0.9353521468424032
0.800799493390327,0.9414975337591979
0.8155228370141693,0.9478046413843293
0.8311960737750337,0.9545969111344708
0.8473838359851183,0.961106169645023
0.8574368716852687,0.9696773671868683
0.8710915855299612,0.9762674860515889
0.8936119686535264,0.9820894315517102
0.9151033008786511,0.9881539581143366
0.9400775746061901,0.994016333791542
0.9758568827673554,0.9991105361041481
1.0,1.0


==> data/cifar/l2/lira_d10_bayes.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.006570094197736088,0.025471011563030645
0.01428797593604053,0.03671060079243147
0.022876593049948546,0.04512007762594
0.030000791577614185,0.05579364437616237
0.03870814533364996,0.06606290935554297
0.04816749782316156,0.07665561575159699
0.05727064038628987,0.0870866014393143
0.06562178421594238,0.09820490013746261
0.07326050819282831,0.10912104795019002
0.08149291538035304,0.11995633540874909
0.08925037599936674,0.13111506428398156
0.09744320430618222,0.14073744643001537
0.10543813820945144,0.15165359424274277
0.11268107337924484,0.16337834559715372
0.12079474392464182,0.174496644295302
0.12823557349798148,0.18626182582679712
0.13650755956621546,0.19814829788954474
0.14375049473600887,0.20975175871270316
0.1519037441621151,0.22127435918169322
0.15914667933190849,0.23287782000485163
0.16623129897886488,0.24403654888008408
0.17303886646085648,0.2568124848386836
0.181390010290509,0.2700735829222932
0.1889495765059764,0.2826473679954718
0.1965487216021531,0.29598932643324977
0.20402913005620202,0.30726934583973475
0.2114303807488324,0.3186302256003881
0.21807963270798703,0.33136573138190345
0.22453099026359535,0.3436160750384087
0.2318926620755165,0.35525996603865123
0.23984801709807646,0.36751030969515647
0.24689305786432358,0.3795585024662408
0.2540568352726985,0.39306218161235545
0.2617351381302937,0.4070510228834802
0.26874060001583155,0.41946308724832215
0.27677511279981004,0.43191558179024825
0.28441383677669596,0.44461065739467936
0.29229003403783743,0.45540551467615425
0.30000791577614183,0.4674941376243228
0.30756748199160927,0.4778038327807876
0.3145333649964379,0.4885178297080941
0.3222908256154516,0.5001617207083368
0.3309981793714874,0.5102692649793806
0.33808279901844374,0.5223174577504649
0.34568194411462044,0.5330314546777715
0.35462677115491176,0.5430177084175629
0.36234465289321616,0.5534891242823644
0.3708145333649964,0.5628689253658931
0.3786907306261379,0.5728956092827686
0.38700229557508115,0.5832053044392335
0.39483891395551335,0.5949704859707285
0.4027942689780733,0.6045928681167624
0.41134330721127205,0.6172475135441093
0.4198131876830523,0.627314627638069
0.4276498060634845,0.6375838926174496
0.4368716852687406,0.6465998221072208
0.4451040924562653,0.6563434947845072
0.45381144621230113,0.6653594242742783
0.4620834322805351,0.6746987951807228
0.4711074170822449,0.6837551548475782
0.4800918230032455,0.6934583973477804
0.48959075437346633,0.702353036306299
0.49817937148737435,0.711773267566912
0.5080345127839785,0.7210317781191882
0.5169001820628513,0.7296838360152017
0.5258845879838518,0.7382146033799628
0.5359772025647115,0.7471092423384814
0.5455948705770601,0.7552357079324007
0.5553708541122457,0.7640899167138352
0.5648302066017573,0.773024985849438
0.57476450565978,0.7810301609121048
0.5854112245705692,0.7891566265060241
0.5998575160294467,0.8005579364437616
0.6101876038945618,0.8082801002668392
0.6217842159423731,0.8164874262149269
0.632233040449616,0.8247351823400987
0.6435921792131718,0.832416915986092
0.6555054223066572,0.8398964987466645
0.6678936119686535,0.8474165116843212
0.6802026438692313,0.8542492116115469
0.6916805192749149,0.8615266434866985
0.7033562890841447,0.8686423546535134
0.7170110029288371,0.8758389261744967
0.7320905564790627,0.882388614862133
0.7453099026359534,0.8902320692164631
0.7532256787778041,0.900097032425002
0.7623288213409325,0.9104875879356351
0.7712340695005145,0.9202312606129215
0.7815245784849204,0.9282768658526724
0.7924879284413837,0.9356351580819924
0.8027784374257896,0.9425082881863023
0.8159977835826803,0.9493814182906121
0.8302857595187209,0.955809816446996
0.849046148974907,0.9621977844262958
0.859969920050661,0.9704455405514676
0.8734663183725164,0.9773186706557775
0.8967387002295575,0.9828980350933937
0.916330246180638,0.9887604107705992
0.9427689384944193,0.9947845071561413
0.9903031742262329,0.9998382792916632
1.0,1.0


==> data/cifar/l2/lira_d10_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.005105675611493707,0.018840462521225843
0.013931766009657247,0.02822026360475459
0.02770521649647748,0.03392091857362335
0.03273173434655268,0.052842241449017543
0.0374812000316631,0.06654807148055308
0.042943085569540095,0.07811110212662732
0.0770205018602074,0.14041400501334195
0.08339270165439722,0.14825745936767204
0.08948784928362226,0.15731381903452737
0.09578089131639357,0.16665318994097195
0.10175730230349085,0.17522438748281718
0.10801076545555292,0.1837955850246624
0.11351222987413916,0.1926093636290127
0.11980527190691047,0.20118056117085792
0.12653368162748357,0.20991347942103986
0.1329850391830919,0.21969758227541036
0.13975302778437426,0.22830920999433976
0.14624396422069183,0.23752729036953182
0.1530119528219742,0.24593676720304036
0.1598986780653843,0.25410366297404385
0.16666666666666666,0.2616236759117005
0.17375128631362305,0.2693054095576939
0.18190453573972928,0.27642112072450875
0.18863294546030238,0.28345597153715535
0.28207868281485,0.38582517991428805
0.28864877701258607,0.39273874019568206
0.2957729755402517,0.3996118702999919
0.3026992796643711,0.4068893021751435
0.3095860049077812,0.41432845475863184
0.3169080978389931,0.42192932805045685
0.323913559724531,0.42936848063394517
0.3317897569856724,0.4359181693215816
0.33800364125702526,0.44566184199886794
0.34338636903348374,0.45451605078030244
0.3486503601678145,0.465472628770114
0.35403308794427296,0.47372038489528584
0.3599303411699517,0.48196814102045765
0.36555054223066574,0.4907414894477238
0.37251642523549433,0.5009703242500202
0.3787698883875564,0.509905393385623
0.38530040370458324,0.5204172394275087
0.391514287975936,0.5297566103339533
0.3974511200823241,0.5385703889383036
0.40326921554658435,0.5463734131155494
0.4092852054143909,0.5552276218969839
0.4155782474471622,0.5636775289075766
0.42199002612206127,0.5717635643244118
0.42776854270561226,0.580334761866257
0.4339824269769651,0.59024015525188
0.4405129422939919,0.5986092019083044
0.4465685110425077,0.6063313657313819
0.452386606506768,0.614174820085712
0.4586796485395393,0.6227864478046414
0.4651310060951476,0.6306299021589714
0.47201773133855773,0.6400501334195844
0.47846908889416606,0.6489852025551872
0.48515791973402994,0.6571116681491065
0.4917675928124753,0.6658850165763726
0.49877305469801314,0.6739710519932077
0.5060555687485158,0.6819357968787904
0.5182854428876751,0.6970971132853562
0.5261220612681073,0.7041723942750869
0.5330087865115175,0.7110859545564809
0.5400142483970554,0.7181612355462117
0.547930024538906,0.7258025390151209
0.556360326129977,0.7328778200048516
0.5629699992084224,0.7412064364841918
0.5714003007994934,0.7475944044634916
0.5784057626850313,0.7551548475782324
0.5859257500197894,0.7627961510471416
0.5932478429510013,0.769103258672273
0.6009657246893058,0.7758550982453303
0.6092377107575397,0.7830516697663136
0.6169951713765535,0.7897630791622867
0.6260983139396817,0.7957871755478289
0.635043140979973,0.8016899814021186
0.6434338636903348,0.8080375192043341
0.651587113116441,0.813778604350287
0.6597403625425473,0.8209347456941861
0.6680915063721998,0.8274035740276542
0.7397292804559487,0.8802053852995876
0.7496635795139713,0.8866337834559715
0.7591229320034829,0.8928600307269345
0.7688593366579594,0.8985202555187192
0.7789915301195283,0.9043826311959247
0.7879363571598195,0.9098407051022883
0.7977519195757145,0.9155817902482413
0.8091902161006886,0.92128244521711
0.8208264070292092,0.9279129942589148
0.8311169160136151,0.9338158001132045
0.8422385814929154,0.9390312929570631
0.8572785561624318,0.9446106573946794
0.8684398005224412,0.950028301123959
0.8789282039103934,0.9549203525511442
0.8909601836460065,0.9600145548637503
0.904773213013536,0.9650683269992723
0.9181904535739729,0.9702029594889625
0.9332304282434892,0.975135441093232
0.9479141929866224,0.9799870623433331
0.992519591545951,0.9991105361041481
1.0,1.0


==> data/cifar/l2/lira_d2.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.007876197261141455,0.022802619875475053
0.011477875405683527,0.07394679388695723
0.021412174463706166,0.14239508369046655
0.025093010369666748,0.15755640009703242
0.028338478587825535,0.17158567154524137
0.032217208897332386,0.18585752405595538
0.036175096968257735,0.19899733160831246
0.040172563919892344,0.21136896579607017
0.044090873110108446,0.22507479582760573
0.048444549988126334,0.23429287620279776
0.05275864798543497,0.24383439799466322
0.05632074724926779,0.2544675345678014
0.060516108604448664,0.26364518476590926
0.06455315443679253,0.272095091776502
0.06914430459906594,0.2801002668391688
0.13543892978706562,0.3931026117894396
0.1409008153249426,0.39989488153958114
0.14608564869785481,0.40701059270639606
0.15170584975856882,0.4139645831648743
0.15669278872793477,0.4214037357483626
0.162035937623684,0.42710439071723133
0.167339507638724,0.43341149834236276
0.17295970869943797,0.44149753375919787
0.17905485632866303,0.44735990943640336
0.18463547850866777,0.45362658688445057
0.19029525845009104,0.4598528341554136
0.19548009182300324,0.4659982210722083
0.2011398717644265,0.4719414571035821
0.20691838834797752,0.4782485647287135
0.21206364284018048,0.48495997412468667
0.21815879046940553,0.49110536104148134
0.22480804242856012,0.4971698876041077
0.2294387714715428,0.5046899005417643
0.23569223462360483,0.5100671140939598
0.2409958046386448,0.515646478531576
0.24614105913084777,0.5211045524379396
0.2507322092931212,0.5316163984798253
0.2556795693817779,0.5389746907091453
0.260231140663342,0.5497695479906202
0.26434734425710443,0.5612112881054419
0.2683052323280298,0.5715614134389909
0.27222354151824585,0.581507237001698
0.27618142958917125,0.5925042451685938
0.2804559487057706,0.6014393143041966
0.28536372991371806,0.6120320207002506
0.2902715111216655,0.6230290288671464
0.2947043457611019,0.6331365731381904
0.2988997071162828,0.6423546535133824
0.30325338399430063,0.6508449907010593
0.30800284967941105,0.6607503840866823
0.31295020976806776,0.6695237325139484
0.3174226232882134,0.6777310584620361
0.3222116678540331,0.6857362335247028
0.326881975777725,0.6942670008894639
0.3317501781049632,0.7020295948896256
0.33681627483574766,0.7103986415460499
0.34204068708936913,0.7185251071399693
0.3469088894166073,0.7276218969839088
0.35237077495448427,0.7351014797444813
0.35810971265732605,0.7426619228592222
0.3650755956621547,0.7491711813697745
0.3711707432913797,0.7551548475782324
0.37698883875564,0.7611385137866904
0.3836380907147946,0.7680925042451686
0.39012902715111214,0.7727824047869329
0.39729280455948707,0.77807875798496
0.4035858465922584,0.7832538206517344
0.4091268898915539,0.7885097436726772
0.4172009815562416,0.7938060968707042
0.42472096889099975,0.7985364275895528
0.4321222195836302,0.8036306299021589
0.4425710440908731,0.8079162286730815
0.48317897569856727,0.8204900137462602
0.4929153803530436,0.8246138918088461
0.5022164173197182,0.8292633621735264
0.5132985039183092,0.8339532627152907
0.5253700625346315,0.8384814425487184
0.5365708857753503,0.8425648904342201
0.5474550779703949,0.8467291986738902
0.5588142167339508,0.8511360879760653
0.5690255679569381,0.8550173849761462
0.5833135438929787,0.8587369612678903
0.5979973086361118,0.8628608393304763
0.611612443600095,0.8670251475701464
0.6237631599778358,0.8707447238618905
0.6363492440433784,0.8744238699765505
0.6489353281089211,0.8783860273307997
0.6614818332937544,0.8819843130912913
0.6761655980368875,0.8854208781434463
0.6885933665795931,0.8891808846122746
0.7035146046069817,0.8928600307269345
0.7158236365075595,0.8964987466645103
0.7307448745349482,0.900097032425002
0.8674107496240007,0.9742055470202959
0.8933349164885617,0.9776825422495351
0.9158157207314177,0.9811191073016899
0.9390485237077495,0.9845556723538449
0.9614897490698963,0.9881539581143366
0.9768067759043775,0.9920756852915016
0.986266128393889,0.9969273065416027
1.0,1.0


==> data/cifar/l2/lira_d2_bayes.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.0067679886012823555,0.031090806177731058
0.02244122536214676,0.0530848225115226
0.029684160531940156,0.06080698633460015
0.036847937940315045,0.06897388210560362
0.04385339982585292,0.07794938141829061
0.049790231932240955,0.09024015525188
0.05592495844217526,0.10435028705425729
0.06221800047494657,0.11405352955445945
0.0681548325813346,0.12533354896094445
0.07401250692630412,0.13855421686746988
0.07955355022559962,0.15120886229481686
0.08564869785482467,0.16285275329505944
0.09118974115412017,0.17542653836823804
0.0966912055727064,0.18820247432683754
0.10199477558774638,0.20097841028543706
0.10761497664846038,0.21646316810867633
0.11256233673711707,0.2299264170777068
0.1178263278714478,0.24379396781757903
0.12309031900577852,0.25689334519285195
0.12882925670862028,0.2694671302660306
0.13417240560436952,0.2843454354330072
0.13915934457373547,0.30035578555834075
0.14450249346948468,0.3146680682461389
0.14972690572310615,0.3313253012048193
0.15514921238027388,0.3432117732675669
0.16049236127602312,0.3566750222365974
0.16599382569460935,0.36722729845556723
0.17102034354468457,0.3817013018517021
0.17640307132114305,0.39686261825826796
0.18127127364838122,0.41360071157111666
0.18669358030554897,0.42730654160265225
0.19199715032058892,0.44149753375919787
0.19694451040924563,0.4552842241449018
0.20212934378215783,0.4703242500202151
0.20707670387081453,0.486415460499717
0.2122219583630175,0.4991509662812323
0.2178421594237315,0.5120481927710844
0.22298741391593446,0.5250667097921888
0.22773687960104488,0.5385703889383036
0.2333570806617589,0.5482736314385057
0.2392147550067284,0.5606856958033476
0.24459748278318688,0.5741893749494623
0.24990105279822686,0.5849842322309372
0.25552125385894087,0.596466402522843
0.26110187603894564,0.6093231988356109
0.2665637615768226,0.6199563354087491
0.2725005936832106,0.630306460742298
0.27887279347740046,0.6415056197946147
0.288015514921238,0.6522196167219212
0.2949418190453574,0.6601843616075038
0.3021055964537323,0.668755559149349
0.310338003641257,0.6761542815557532
0.3176600965724689,0.6847254790975984
0.3254967149529011,0.6919624807956659
0.33321459669120557,0.6995633540874909
0.34006174305390646,0.707164227379316
0.34754215150795537,0.7137947764211208
0.35624950526399113,0.720061453869168
0.36610464656059527,0.7265707123797203
0.37540568352726983,0.7343737365569661
0.3843900894482704,0.7415298779008652
0.3946014406712578,0.747917845880165
0.40267553233594555,0.7542653836823805
0.41185783266049236,0.7610576534325221
0.42072350193936514,0.7678499231826635
0.4299453811446212,0.7737527290369531
0.43940473363413285,0.7802619875475054
0.44977440037995725,0.7859626425163743
0.45939206839230584,0.7919463087248322
0.46968257737671176,0.7981725559957953
0.4802501385260825,0.8043988032667583
0.48990738541914036,0.8100994582356271
0.5013852608248238,0.8160426942670009
0.5129422939919259,0.8214199078191963
0.5239452228290984,0.8265949704859707
0.5350668883083987,0.8320934745694186
0.5469405525211747,0.8377941295382874
0.5594078999445896,0.8435756448613245
0.5698171455711233,0.8491954394760249
0.5807409166468772,0.8552599660386513
0.6510330087865115,0.8988841271124768
0.6665875089052482,0.9037357483625779
0.6836460064909364,0.9085065092585105
0.6988442966832898,0.91343899086278
0.7150716377740838,0.9184523328212177
0.7342278160373624,0.923101803185898
0.7535818887041874,0.9275895528422414
0.7758647985434972,0.9320773024985849
0.7964853953930183,0.9368076332174335
0.8178975698567245,0.9413358130508611
0.8383598511834085,0.9462278644780464
0.8611968653526478,0.9508369046656424
0.8849837726589092,0.9554863750303226
0.9012506926304125,0.9609040187596022
0.9119369904219109,0.9674537074472386
0.9274519116599382,0.9735990943640334
0.9397213646798068,0.9791380286245653
0.9542468139001029,0.9848386835934342
0.9687326842396897,0.9909436403331446
0.980329296287501,0.9968060160103501
1.0,1.0


==> data/cifar/l2/lira_d2_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.007876197261141455,0.022802619875475053
0.011477875405683527,0.07394679388695723
0.021412174463706166,0.14239508369046655
0.025093010369666748,0.15755640009703242
0.028338478587825535,0.17158567154524137
0.032217208897332386,0.18585752405595538
0.036175096968257735,0.19899733160831246
0.040172563919892344,0.21136896579607017
0.044090873110108446,0.22507479582760573
0.048444549988126334,0.23429287620279776
0.05275864798543497,0.24383439799466322
0.05632074724926779,0.2544675345678014
0.060516108604448664,0.26364518476590926
0.06455315443679253,0.272095091776502
0.06914430459906594,0.2801002668391688
0.13543892978706562,0.3931026117894396
0.1409008153249426,0.39989488153958114
0.14608564869785481,0.40701059270639606
0.15170584975856882,0.4139645831648743
0.15669278872793477,0.4214037357483626
0.162035937623684,0.42710439071723133
0.167339507638724,0.43341149834236276
0.17295970869943797,0.44149753375919787
0.17905485632866303,0.44735990943640336
0.18463547850866777,0.45362658688445057
0.19029525845009104,0.4598528341554136
0.19548009182300324,0.4659982210722083
0.2011398717644265,0.4719414571035821
0.20691838834797752,0.4782485647287135
0.21206364284018048,0.48495997412468667
0.21815879046940553,0.49110536104148134
0.22480804242856012,0.4971698876041077
0.2294387714715428,0.5046899005417643
0.23569223462360483,0.5100671140939598
0.2409958046386448,0.515646478531576
0.24614105913084777,0.5211045524379396
0.2507322092931212,0.5316163984798253
0.2556795693817779,0.5389746907091453
0.260231140663342,0.5497695479906202
0.26434734425710443,0.5612112881054419
0.2683052323280298,0.5715614134389909
0.27222354151824585,0.581507237001698
0.27618142958917125,0.5925042451685938
0.2804559487057706,0.6014393143041966
0.28536372991371806,0.6120320207002506
0.2902715111216655,0.6230290288671464
0.2947043457611019,0.6331365731381904
0.2988997071162828,0.6423546535133824
0.30325338399430063,0.6508449907010593
0.30800284967941105,0.6607503840866823
0.31295020976806776,0.6695237325139484
0.3174226232882134,0.6777310584620361
0.3222116678540331,0.6857362335247028
0.326881975777725,0.6942670008894639
0.3317501781049632,0.7020295948896256
0.33681627483574766,0.7103986415460499
0.34204068708936913,0.7185251071399693
0.3469088894166073,0.7276218969839088
0.35237077495448427,0.7351014797444813
0.35810971265732605,0.7426619228592222
0.3650755956621547,0.7491711813697745
0.3711707432913797,0.7551548475782324
0.37698883875564,0.7611385137866904
0.3836380907147946,0.7680925042451686
0.39012902715111214,0.7727824047869329
0.39729280455948707,0.77807875798496
0.4035858465922584,0.7832538206517344
0.4091268898915539,0.7885097436726772
0.4172009815562416,0.7938060968707042
0.42472096889099975,0.7985364275895528
0.4321222195836302,0.8036306299021589
0.4425710440908731,0.8079162286730815
0.48317897569856727,0.8204900137462602
0.4929153803530436,0.8246138918088461
0.5022164173197182,0.8292633621735264
0.5132985039183092,0.8339532627152907
0.5253700625346315,0.8384814425487184
0.5365708857753503,0.8425648904342201
0.5474550779703949,0.8467291986738902
0.5588142167339508,0.8511360879760653
0.5690255679569381,0.8550173849761462
0.5833135438929787,0.8587369612678903
0.5979973086361118,0.8628608393304763
0.611612443600095,0.8670251475701464
0.6237631599778358,0.8707447238618905
0.6363492440433784,0.8744238699765505
0.6489353281089211,0.8783860273307997
0.6614818332937544,0.8819843130912913
0.6761655980368875,0.8854208781434463
0.6885933665795931,0.8891808846122746
0.7035146046069817,0.8928600307269345
0.7158236365075595,0.8964987466645103
0.7307448745349482,0.900097032425002
0.8674107496240007,0.9742055470202959
0.8933349164885617,0.9776825422495351
0.9158157207314177,0.9811191073016899
0.9390485237077495,0.9845556723538449
0.9614897490698963,0.9881539581143366
0.9768067759043775,0.9920756852915016
0.986266128393889,0.9969273065416027
1.0,1.0


==> data/cifar/l2/lira_d5.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.008351143829652498,0.026805207406808442
0.015475342357318135,0.03626586884450554
0.02366817066413362,0.04588825099053934
0.031227736879601044,0.05551063313657314
0.03783740995804639,0.06557774723053288
0.04595108050344336,0.07483625778280908
0.05260033246259796,0.08668229966847255
0.0597245309902636,0.09767930783536832
0.06779862265495132,0.10827201423142234
0.0747249267790707,0.11934988275248645
0.08133459985751602,0.13346001455486375
0.0886962716694372,0.14534648661761138
0.09534552362859178,0.15885016576372604
0.10148025013852609,0.1708983585348104
0.10745666112562337,0.18399773591008328
0.11394759756194095,0.19786528664995554
0.12059684952109555,0.21173283738982776
0.1266919971503206,0.22390232069216462
0.13314335470592892,0.2385380447966362
0.13947597561940947,0.251152260046899
0.14612522757856408,0.26433249777634027
0.1525765851341724,0.27925123312040107
0.15890920604765296,0.2950190021832296
0.16472730151191325,0.3091291339856069
0.17026834481120873,0.32170291905878545
0.17604686139475975,0.3352065982049001
0.1827356922346236,0.34810382469475215
0.18843505105675612,0.3616075038408668
0.19429272540172565,0.37401956820570875
0.20066492519591547,0.3887361526643487
0.20636428401804796,0.4031697258833994
0.21245943164727302,0.41630953343575644
0.21839626375366106,0.4296514918735344
0.22583709332700072,0.4420231260612921
0.23236760864402756,0.4572653028220264
0.23798780970474154,0.47133500444731946
0.24396422069183885,0.4831810463329829
0.24950526399113432,0.497008166895771
0.2556004116203594,0.5095819519689496
0.26149766484603815,0.5222770275733808
0.26739491807171695,0.5352955445944854
0.27412332779229004,0.5480714805530849
0.28041636982506135,0.5606452656262635
0.287223937307053,0.5740276542411256
0.2943481358347186,0.5849842322309372
0.30147233436238424,0.5949704859707285
0.30871526953217765,0.6066548071480553
0.31544367925275074,0.6174496644295302
0.3233198765138922,0.6269103258672273
0.33076070608723185,0.6363305571278403
0.3377661679727697,0.6461955203363791
0.3448112087390169,0.6554540308886553
0.35217288055093804,0.6648742621492683
0.3597720256471147,0.6736071803994501
0.3676086440275469,0.6827039702433897
0.37548484128868836,0.6911538772539824
0.38300482862344654,0.700048516212501
0.39175176126019157,0.7091857362335247
0.399469642998496,0.7173526320045281
0.40829573339665953,0.7259238295463735
0.4172801393176601,0.7346567477965553
0.42586875643156813,0.7427023530363063
0.4343386369033484,0.7510309695156465
0.4430855695400934,0.7582679712137139
0.452703237552442,0.7672030403493167
0.46145017018918705,0.7750869248807309
0.4701179450645136,0.781313172151694
0.47902319322409564,0.7881863022560038
0.48895749228211827,0.7954637341311555
0.49944589567007047,0.8023772944125496
0.5086281959946173,0.8095334357564486
0.5192749149054064,0.8172960297566103
0.5294466872476846,0.8245734616317619
0.5410828781762052,0.8314061615589876
0.5522441225362147,0.8379154200695399
0.5656613630966516,0.8449502708821864
0.5772579751444629,0.8521468424031697
0.5886962716694372,0.8589391121533112
0.600530357001504,0.8658122422576211
0.6111374970315839,0.8719980593515
0.6410195519670704,0.8906768011643891
0.6528140584184279,0.896862618258268
0.6669437188316314,0.9032101560604835
0.6804401171534868,0.9089512412064364
0.6939365154753424,0.9147327565294736
0.7111533285838676,0.9206355623837632
0.7260745666112562,0.9262957871755478
0.7399667537402043,0.9320368723215008
0.7555608327396501,0.9381822592382955
0.7721048048761181,0.9438424840300801
0.7868281484999604,0.9495027088218646
0.8061030634053669,0.9550820732594809
0.8281089210797119,0.9603784264575079
0.8484524657642681,0.9658769305409558
0.8635320193144937,0.9722648985202555
0.8772263120398955,0.9787741570308078
0.9134805667695718,0.9838683593434139
0.9395630491569699,0.9890434220101884
0.9652497427372754,0.9943397752082154
0.9888783345206997,0.9995148378749898
1.0,1.0


==> data/cifar/l2/lira_d5_bayes.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.008351143829652498,0.026805207406808442
0.015475342357318135,0.03626586884450554
0.02366817066413362,0.04588825099053934
0.031227736879601044,0.05551063313657314
0.03783740995804639,0.06557774723053288
0.04595108050344336,0.07483625778280908
0.05260033246259796,0.08668229966847255
0.0597245309902636,0.09767930783536832
0.06779862265495132,0.10827201423142234
0.0747249267790707,0.11934988275248645
0.08133459985751602,0.13346001455486375
0.0886962716694372,0.14534648661761138
0.09534552362859178,0.15885016576372604
0.10148025013852609,0.1708983585348104
0.10745666112562337,0.18399773591008328
0.11394759756194095,0.19786528664995554
0.12059684952109555,0.21173283738982776
0.1266919971503206,0.22390232069216462
0.13314335470592892,0.2385380447966362
0.13947597561940947,0.251152260046899
0.14612522757856408,0.26433249777634027
0.1525765851341724,0.27925123312040107
0.15890920604765296,0.2950190021832296
0.16472730151191325,0.3091291339856069
0.17026834481120873,0.32170291905878545
0.17604686139475975,0.3352065982049001
0.1827356922346236,0.34810382469475215
0.18843505105675612,0.3616075038408668
0.19429272540172565,0.37401956820570875
0.20066492519591547,0.3887361526643487
0.20636428401804796,0.4031697258833994
0.21245943164727302,0.41630953343575644
0.21839626375366106,0.4296514918735344
0.22583709332700072,0.4420231260612921
0.23236760864402756,0.4572653028220264
0.23798780970474154,0.47133500444731946
0.24396422069183885,0.4831810463329829
0.24950526399113432,0.497008166895771
0.2556004116203594,0.5095819519689496
0.26149766484603815,0.5222770275733808
0.26739491807171695,0.5352955445944854
0.27412332779229004,0.5480714805530849
0.28041636982506135,0.5606452656262635
0.287223937307053,0.5740276542411256
0.2943481358347186,0.5849842322309372
0.30147233436238424,0.5949704859707285
0.30871526953217765,0.6066548071480553
0.31544367925275074,0.6174496644295302
0.3233198765138922,0.6269103258672273
0.33076070608723185,0.6363305571278403
0.3377661679727697,0.6461955203363791
0.3448112087390169,0.6554540308886553
0.35217288055093804,0.6648742621492683
0.3597720256471147,0.6736071803994501
0.3676086440275469,0.6827039702433897
0.37548484128868836,0.6911538772539824
0.38300482862344654,0.700048516212501
0.39175176126019157,0.7091857362335247
0.399469642998496,0.7173526320045281
0.40829573339665953,0.7259238295463735
0.4172801393176601,0.7346567477965553
0.42586875643156813,0.7427023530363063
0.4343386369033484,0.7510309695156465
0.4430855695400934,0.7582679712137139
0.452703237552442,0.7672030403493167
0.46145017018918705,0.7750869248807309
0.4701179450645136,0.781313172151694
0.47902319322409564,0.7881863022560038
0.48895749228211827,0.7954637341311555
0.49944589567007047,0.8023772944125496
0.5086281959946173,0.8095334357564486
0.5192749149054064,0.8172960297566103
0.5294466872476846,0.8245734616317619
0.5410828781762052,0.8314061615589876
0.5522441225362147,0.8379154200695399
0.5656613630966516,0.8449502708821864
0.5772579751444629,0.8521468424031697
0.5886962716694372,0.8589391121533112
0.600530357001504,0.8658122422576211
0.6111374970315839,0.8719980593515
0.6410195519670704,0.8906768011643891
0.6528140584184279,0.896862618258268
0.6669437188316314,0.9032101560604835
0.6804401171534868,0.9089512412064364
0.6939365154753424,0.9147327565294736
0.7111533285838676,0.9206355623837632
0.7260745666112562,0.9262957871755478
0.7399667537402043,0.9320368723215008
0.7555608327396501,0.9381822592382955
0.7721048048761181,0.9438424840300801
0.7868281484999604,0.9495027088218646
0.8061030634053669,0.9550820732594809
0.8281089210797119,0.9603784264575079
0.8484524657642681,0.9658769305409558
0.8635320193144937,0.9722648985202555
0.8772263120398955,0.9787741570308078
0.9134805667695718,0.9838683593434139
0.9395630491569699,0.9890434220101884
0.9652497427372754,0.9943397752082154
0.9888783345206997,0.9995148378749898
1.0,1.0


==> data/cifar/l2/lira_d5_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.008390722710361752,0.023004770760895934
0.014921238027388586,0.04750545807390636
0.018958283859732448,0.07641303468909194
0.0357793081611652,0.14170777068003557
0.040370458323438614,0.15327080132610982
0.044842871843584264,0.16499555268052074
0.04955275864798543,0.17611385137866903
0.0541834876909681,0.186463976712218
0.05857674344969524,0.19446915177488477
0.06316789361196866,0.20344465108757176
0.06760072825140505,0.21359262553569985
0.07250850945935249,0.2229724266192286
0.07725797514446292,0.2320692164631681
0.08248238739808438,0.24100428559877093
0.08762764189028734,0.2503032263281313
0.09312910630887358,0.2599660386512493
0.09870972848887834,0.2680520740680844
0.10480487611810338,0.27735101479744484
0.10987097284888783,0.2851540389746907
0.11652022480804243,0.2936443761623676
0.2128156415736563,0.42358696531090806
0.21986068233990344,0.43041966523813374
0.22623288213409326,0.437616236759117
0.23331750178104962,0.44412549526966927
0.2397292804559487,0.45055389342605323
0.24507242935169793,0.4571035821136897
0.2512071558616322,0.46389585186383114
0.25682735692234626,0.4706476914368885
0.2631203989551176,0.47832942508288184
0.26933428322647035,0.4853238457184442
0.27531069421356763,0.4913883722810706
0.28160373624633894,0.49741246866661276
0.2883717248476213,0.5032344141667341
0.2951001345681944,0.5093798010835288
0.301749386527349,0.5168593838441012
0.30851737512863137,0.5236920837713269
0.31441462835431017,0.529473599094364
0.3209055647906277,0.5364275895528422
0.3264861869706325,0.5439880326675831
0.33095860049077813,0.5549446106573946
0.3354310140109238,0.5642435513867551
0.3400221641731972,0.5735020619390313
0.34492994538114463,0.5831648742621492
0.34916488561703474,0.5926659658769305
0.35387477242143595,0.6018436160750384
0.3589408691522204,0.6115468585752406
0.36372991371804003,0.6201180561170858
0.368716852687406,0.6288914045443519
0.37386210717960894,0.6380286245653756
0.37896778279110266,0.6469232635238943
0.3842317739254334,0.6564647853157597
0.38929787065621785,0.6643486698471739
0.394166072983456,0.6725964259723458
0.39958837964062377,0.6806824613891809
0.4058418427926858,0.6912347376081507
0.41130372833056283,0.7004528179833428
0.41644898282276577,0.707851540389747
0.4226628670941186,0.7155737042128244
0.4286788569619251,0.723538449098407
0.4343386369033484,0.7308158809735587
0.4405525211747012,0.738052882671626
0.4460539855932874,0.7458154766717878
0.45222829098393097,0.7530524783698552
0.4588775429430856,0.7605320611304277
0.46714952901131956,0.7687798172555996
0.47296762447557983,0.7752082154119835
0.4796960341961529,0.7820409153392092
0.4871764426502019,0.7881863022560038
0.49414232565503047,0.7941699684644619
0.5002374732842555,0.7996280423708256
0.5078366183804321,0.8050456861001051
0.5171376553471068,0.8106654807148055
0.524341011636191,0.8156383924961591
0.5332858386764823,0.8206517344545969
0.5419140346710996,0.8257459367672031
0.5511754927570648,0.831244440850651
0.5597245309902636,0.837025956173688
0.5694213567640307,0.8416754265383682
0.626454523866065,0.8676720304034932
0.6378928203910393,0.8720384895285841
0.648302066017573,0.8767688202474326
0.658909206047653,0.8816204414975337
0.6709807646639753,0.8860677609767931
0.6838834797751919,0.890434220101884
0.6966674582442809,0.8943963774561332
0.7084223858149291,0.8990054176437293
0.7211272065225995,0.9034527371229886
0.7311802422227499,0.9077383358939112
0.7441621150953851,0.9118622139564971
0.7584105121507164,0.9159456618419989
0.7707591229320034,0.9207568529150157
0.7859969920050661,0.9251233120401068
0.7998891791340141,0.9296514918735344
0.8176205176917597,0.9338562302902886
0.8315127048207077,0.9381418290612112
0.8459589962795853,0.942225276946713
0.8609198131876831,0.9462682946551306
0.8778199952505343,0.9503113123635482
0.9743924641811129,0.9952696692811515
0.9957650597641099,0.9995148378749898
1.0,1.0


==> data/cifar/l2/rmia_d10.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.006332620913480567,0.01544432764615509
0.014010923771075753,0.02781596183391283
0.020937227895195126,0.03885340017789278
0.02825932082640703,0.049607827282283495
0.035700150399746694,0.06040268456375839
0.0424285601203198,0.07152098326190669
0.050660967307844536,0.08470122099134794
0.05798306023905644,0.09569822915824372
0.06522599540884984,0.10806986334600145
0.07203356289084145,0.11850084903371877
0.07903902477637932,0.13099377375272903
0.08636111770759122,0.14389100024258106
0.09403942056518641,0.15581790248241287
0.1015594078999446,0.16944287215978007
0.10923771075753978,0.17995471820166573
0.11691601361513497,0.19099215654564566
0.12427768542705613,0.20429368480633944
0.13175809388110504,0.21662488881701303
0.13975302778437426,0.22871351176518154
0.14656059526636586,0.2410447157758551
0.15396184595899629,0.2533759197865287
0.16132351777091744,0.2662327160992965
0.16828940077574606,0.2786852106412226
0.17509696825773768,0.2896417886310342
0.18253779783107735,0.3037114902563273
0.18978073300087073,0.3153553812565699
0.1967861948864086,0.32699927225681247
0.20402913005620202,0.339087895204981
0.21063880313464736,0.35000404301770843
0.21855457927649807,0.36140535295544596
0.22556004116203593,0.37418128891404545
0.23288213409324784,0.3866742136330557
0.24071875247368005,0.3978329425082882
0.2474075833135439,0.4092746826231099
0.25441304519908176,0.42112072450877336
0.26090398163539935,0.4328050456861001
0.26850312673157606,0.4429934503113124
0.2762605873505897,0.45540551467615425
0.2839784690888942,0.46603865124929245
0.2918150874693264,0.47849114579121854
0.29941423256550304,0.4887604107705992
0.30721127206522597,0.4995148378749899
0.3148104171614027,0.5109565779898116
0.3230428243489274,0.5233282121775693
0.3311564948943244,0.534284790167381
0.3392701654397214,0.5446349155009299
0.34694846829731657,0.5546211692407212
0.3543892978706562,0.5655373170534487
0.3628195994617272,0.5773024985849438
0.3708145333649964,0.5869653109080618
0.3789282039103934,0.5969919948249374
0.388070925354231,0.6072208296272338
0.39563049156969843,0.617611385137867
0.40342753106942136,0.627072046575564
0.41245151587113116,0.6364922778361769
0.42143592179213174,0.6471658445863993
0.42943085569540096,0.6563434947845072
0.4376236840022164,0.6661275976388776
0.4468059843267632,0.6761138513786691
0.45511754927570647,0.6858170938788712
0.4640227974352885,0.6944287215978006
0.4721364679806855,0.7032425002021508
0.48021055964537324,0.7126223012856796
0.488759597878572,0.7216382307754508
0.4982981081295021,0.7317457750464947
0.5067679886012824,0.7410851459529393
0.5148025013852608,0.7503436565052155
0.5241431172326446,0.7594808765262392
0.5325734188237157,0.7674860515889059
0.5422702445974827,0.7759359585994987
0.5507797039499723,0.7851944691517749
0.5608327396501227,0.7936848063394518
0.570569144304599,0.802013422818792
0.5799889179134015,0.8105037600064688
0.5901211113749704,0.8195601196733242
0.5979577297554025,0.8282121775693377
0.6079316076941345,0.8364195035174254
0.6186574843663422,0.8442629578717554
0.628473046782237,0.8518234009864963
0.6397926066650835,0.8603945985283415
0.650003957888071,0.8675507398722406
0.6594237314968733,0.8757580658203283
0.6709016069025568,0.8837632408829951
0.681231694767672,0.8920918573623352
0.6927491490540647,0.8999353117166653
0.7043061822211668,0.9079809169564163
0.7159819520303966,0.9150966281232312
0.7276973007203357,0.9228187919463087
0.74071875247368,0.9297727824047869
0.7548088340061743,0.9368884935716019
0.7675928124752632,0.9439233443842484
0.7802580543022243,0.9513220667906526
0.795812554420961,0.9580739063637099
0.8081215863215389,0.9651491873534406
0.8241114541280773,0.9712137139160669
0.8458798385181667,0.9773186706557775
0.8673711707432914,0.9831406161558988
0.8927412332779229,0.988719980593515
0.9211192907464577,0.9939354734373737
0.9723343623842318,0.9990296757499798
1.0,1.0


==> data/cifar/l2/rmia_d10_bayes.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.007045040766247131,0.01564647853157597
0.013971344890366501,0.027532950594323605
0.021253858940869154,0.038812970000808605
0.028892582917755087,0.05001212905312525
0.03625425472967624,0.061453869167946956
0.04325971661521412,0.07325948087652624
0.05105675611493707,0.08453950028301124
0.058260112404021215,0.09646640252284305
0.06538431093168685,0.10847416511684321
0.07227103617509696,0.11975418452332821
0.07951397134489037,0.13261098083609607
0.08628195994617273,0.14461874343009623
0.09415815720731417,0.15682865690951725
0.10215309111058339,0.1682299668472548
0.10907939523470277,0.17987385784749738
0.117390960183646,0.19155817902482414
0.12431726430776538,0.20364680197299265
0.13140188395472177,0.2169887604107706
0.13828860919813188,0.2282687798172556
0.14545238660650678,0.24059998382792916
0.1523391118499169,0.25357807067194954
0.15970078366183804,0.26667744804722243
0.16761655980368875,0.27941295382873776
0.1748990738541914,0.2911377051831487
0.18222116678540332,0.3027411660063071
0.1897411541201615,0.31414247594404465
0.19706324705137337,0.3261502385380448
0.20430618222116678,0.33953262715290694
0.2114303807488324,0.3516212501010754
0.21863373703791658,0.36403331446591736
0.22647035541834876,0.3747473113932239
0.23327792290034038,0.3853400177892779
0.24012506926304125,0.39791380286245653
0.24752631995567165,0.40907253173768904
0.2546505184833373,0.4209994339775208
0.2622892424602232,0.4310261178943964
0.2692155465843426,0.44372119349882755
0.2768938494419378,0.45532465432198593
0.2851658355101718,0.46745370744723863
0.293319084936278,0.47743996118703
0.30052244122536215,0.4878709468747473
0.30776537639515555,0.49822107220829626
0.3152062059684952,0.5094606614376971
0.3222116678540331,0.5200937980108353
0.3300482862344653,0.5304843535214684
0.3372120636428402,0.541198350448775
0.3456423652339112,0.5527209509177651
0.3535581413757619,0.5640818306784183
0.36234465289321616,0.5738659335327889
0.37132905881421674,0.5840947683350853
0.3794427293596137,0.5935958599498666
0.3871210322172089,0.6041077059917522
0.3955513338082799,0.6144174011482171
0.40445658196786194,0.6243227945338401
0.4121348848254571,0.6346324896903048
0.42068392305865593,0.6446187434300962
0.42891633024618064,0.6548475782323927
0.4373862107179609,0.6645103905555106
0.4460144067125782,0.6749009460661438
0.45488007599145097,0.6852915015767769
0.4632707987018127,0.6945500121290531
0.4715427847700467,0.7041723942750869
0.4795377186733159,0.7129053125252689
0.48804717802580544,0.7227298455567236
0.4984564236523391,0.7327969596506833
0.5077574606190137,0.7405999838279291
0.5161481833293754,0.7491711813697745
0.5248555370854112,0.7584701220991348
0.5341169951713766,0.7675264817659901
0.5430618222116679,0.776704131964098
0.5521649647747962,0.7851136087976065
0.5608327396501227,0.7933613649227783
0.5703316710203435,0.8015282606937818
0.5798306023905644,0.8106250505377214
0.5890524815958205,0.8196005498504083
0.5992638328188079,0.8283738982776745
0.6099105517295971,0.8366216544028463
0.6196469563840734,0.8447885501738498
0.6295020976806776,0.8531980270073583
0.6402675532335945,0.8610414813616883
0.6507559566215467,0.8700574108514595
0.6612839388902082,0.8781434462682947
0.6728805509380195,0.885825179914288
0.6839626375366105,0.8933856230290289
0.6960341961529328,0.901026926497938
0.706522599540885,0.9093959731543624
0.7175651072587668,0.9165521144982615
0.7292012981872873,0.9235061049567397
0.7424602232248873,0.9304600954152179
0.7542151507955355,0.9375758065820329
0.7674344969524262,0.9439233443842484
0.78207868281485,0.9509986253739792
0.7955355022559962,0.9584782081345516
0.8101005303570015,0.9651087571763565
0.826723660254888,0.9720223174577505
0.8486107812871052,0.9778442629578717
0.8696271669437188,0.9837066386350772
0.8951951238818966,0.9892860030726934
0.9231773925433389,0.9945823562707204
0.9812000316631045,0.9995552680520741
1.0,1.0


==> data/cifar/l2/rmia_d10_glrt.csv <==
FPR,TPR
0.0,0.0
3.9578880709253545e-05,0.00016172070833670252
0.005422306657167735,0.023813374302579446
0.011161244360009499,0.04305813859464704
0.018522916171930658,0.0578960135845395
0.025172168131085252,0.07176356432441174
0.03213805113591388,0.084256489043422
0.03906435526003325,0.09484919543947602
0.04698013140188396,0.10770599175224388
0.056558220533523315,0.11886472062747634
0.06328663025409642,0.13030646074229804
0.07017335549750653,0.14207164227379315
0.07868281484999604,0.15363467291986738
0.08600490778120795,0.16463168108676315
0.09443520937227895,0.17558825907657474
0.10235098551412966,0.18577666370178703
0.10963349956463231,0.1960863588582518
0.12043853399825853,0.20530443923344385
0.12859178342436475,0.21706962076493896
0.13627008628195994,0.226287701140131
0.14410670466239214,0.2369208377132692
0.15206205968495212,0.2505862375677205
0.15914667933190849,0.2607746421929328
0.1670624554737592,0.27072046575564
0.17458244280851737,0.28131317215169405
0.1826565344732051,0.29210802943316894
0.19666745824428086,0.3012856796312768
0.20462281326684081,0.31212096708983583
0.21202406395947124,0.3259885178297081
0.22029605002770522,0.33819843130912913
0.22777645848175412,0.3493975903614458
0.23628591783424366,0.36092019083043586
0.2442412728568036,0.3712703161639848
0.25706483020660176,0.3834397994663217
0.26668249821895035,0.3973073502061939
0.27352964458165124,0.40773833589391123
0.2806934219900261,0.4185331931753861
0.2887279347740046,0.42920675992560847
0.29719781524578487,0.4401229077383359
0.3049948547455078,0.4512007762594
0.31275231536452147,0.46179348265545406
0.32023272381857043,0.47258833993692895
0.32795060555687483,0.48398964987466647
0.33594553946014405,0.49409719414571035
0.3433072112720652,0.5050133419584377
0.35248951159661207,0.5155251880003234
0.3593762368400222,0.5271286488234819
0.36705453969761737,0.5382873776987144
0.3752077891237236,0.5485970728551791
0.38716061109791816,0.5609687070429369
0.39598670149608167,0.5712379720223174
0.4040607931607694,0.5806582032829304
0.41074962400063325,0.5906848871998059
0.42167339507638724,0.6002668391687556
0.43002453890603975,0.6101722325543786
0.4372278951951239,0.6212096708983585
0.4452624079791023,0.6324088299506752
0.45400934061584736,0.6427589552842241
0.46220216892266286,0.6522196167219212
0.47043457611018763,0.6609525349721032
0.4804084540489195,0.6711005094202313
0.488759597878572,0.6806016010350125
0.49798147708382806,0.688768496806016
0.5090239848017099,0.6985525996603865
0.5173751286313623,0.7080941214522519
0.5261220612681073,0.717554782889949
0.5352647827119449,0.7263685614942993
0.5467426581176285,0.7356270720465755
0.5556479062772105,0.7448855825988517
0.5666112562336737,0.7554782889949058
0.5750019789440355,0.7654645427346972
0.5884192195044724,0.7756529473599094
0.5983930974432043,0.7844262957871756
0.6074962400063326,0.7932400743915259
0.617232644660809,0.8023368642354654
0.6287500989472018,0.8115145144335733
0.6399113433072112,0.8193175386108191
0.6502810100530357,0.8275248645589067
0.659859099184675,0.8353278887361527
0.6718119211588697,0.8432522034446511
0.6830127443995884,0.8507317862052236
0.6936198844296684,0.8589795423303954
0.7049790231932241,0.867631600226409
0.7158632153882688,0.8748686019244765
0.7300720335628909,0.8832780787579849
0.7411145412807726,0.8917684159456618
0.7508905248159582,0.8993288590604027
0.7620517691759677,0.9068488719980593
0.7740441700308716,0.9146518961753053
0.785047098868044,0.9217271771650359
0.7958521333016703,0.929085469394356
0.8091506372199794,0.9357160184361607
0.825932082640703,0.9429934503113123
0.8376870102113512,0.9501900218322956
0.849996042111929,0.9567397105199321
0.8644027546900974,0.9644214441659255
0.8825694609356447,0.9714158648014878
0.8968574368716853,0.9779251233120401
0.9138763555766642,0.9843130912913398
0.9333887437663263,0.9901754669685453
0.9557903902477638,0.9952292391040672
0.9963587429747487,0.9999595698229158
1.0,1.0


==> data/cifar/l2/rmia_d2.csv <==
FPR,TPR
0.0,0.0
0.0,0.0004447319479259319
0.0038391514287975936,0.09848791137705183
0.00815324942610623,0.12416107382550336
0.013021451753344416,0.1539176841594566
0.017810496319164093,0.17401148217029191
0.022480804242856013,0.19220506185817093
0.027230269927966438,0.20793240074391525
0.03265257658513417,0.2245896337025956
0.03756035779308161,0.2365973962965958
0.04282434892741233,0.2503436565052155
0.048444549988126334,0.2632004528179833
0.05382727776458482,0.27553165682865693
0.058735058972532256,0.28774157030807795
0.06388031346473522,0.30100266839168754
0.06946093564473997,0.31098892213147894
0.07531860998970949,0.3222689415379639
0.081017968811842,0.3332255195277755
0.08932953376078524,0.34531414247594405
0.09479141929866224,0.3564728713511765
0.10108446133143355,0.36722729845556723
0.10670466239214756,0.3797606533516617
0.11188949576505977,0.3916875555914935
0.11766801234861078,0.40252284305005254
0.12328821340932479,0.4122260855502547
0.12930420327713132,0.4222123392900461
0.13567640307132114,0.43223902320692165
0.14189028734267395,0.4427508692488073
0.14723343623842317,0.4546373413115549
0.15305153170268346,0.4650278968221881
0.15910710045119925,0.4753375919786529
0.16567719464893532,0.4859707285517911
0.1717327633974511,0.4952292391040673
0.1777883321459669,0.5046899005417643
0.18392305865590122,0.5145548637503032
0.1896224174780337,0.5233686423546535
0.19548009182300324,0.5327484434381823
0.20185229161719306,0.5424112557613002
0.21032217208897333,0.5508611627718929
0.2162985830760706,0.560523975095011
0.22247288846671417,0.5697824856472872
0.228845088260904,0.5786366944287216
0.23521728805509381,0.5891081102935231
0.24202485553708541,0.5980836096062101
0.2490303174226233,0.6066952373251395
0.2553233594553946,0.6163176194711733
0.26106229715823637,0.6249696773671869
0.2678302857595187,0.6358858251799143
0.2738858545080345,0.6451443357321905
0.27982268661442256,0.6534729522115307
0.28575951872081057,0.661841998867955
0.2924087706799652,0.6709387887118946
0.29897886487770126,0.6795908466079081
0.3052323280297633,0.688525915743511
0.3114857911818254,0.6974205547020296
0.3203514604606982,0.7050214279938546
0.32735692234623603,0.713633055712784
0.33357080661758887,0.7215978005983666
0.3396263753661046,0.7312606129214846
0.34623604844454997,0.741004285598771
0.3532019314493786,0.7489690304843535
0.35989076228924244,0.7576210883803671
0.36689622417478035,0.7659901350367915
0.37477242143592177,0.7754507964744886
0.38165914667933193,0.7832942508288187
0.3887437663262883,0.7925527613810949
0.3955117549275706,0.8006387967979299
0.40592100055410435,0.8094930055793644
0.4138763555766643,0.8164469960378427
0.42088181746220216,0.8244117409234253
0.429589171218238,0.8314465917360718
0.4381382094514367,0.8377941295382874
0.4464893532810892,0.844141667340503
0.455038391514288,0.8505700654968869
0.466278793635716,0.8564728713511766
0.47534235731813507,0.8623352470283819
0.4850787619726114,0.867874181288914
0.4965962162590042,0.8736961267890353
0.5072825140505026,0.8797606533516616
0.5186812316947677,0.885340017789278
0.5296841605319401,0.8914854047060726
0.5430618222116679,0.8969839087895205
0.5557666429193382,0.9022398318104633
0.5707274598274361,0.907455324654322
0.5848966991213489,0.9124686666127597
0.5965724689305787,0.9181288914045443
0.6122852845721523,0.9237486860192448
0.6260191561782633,0.928883318508935
0.6399905010686298,0.9341392415298779
0.6523391118499169,0.9396781757904099
0.6678936119686535,0.9446510875717635
0.6816274835747645,0.9505538934260532
0.6938969365946331,0.9557289560928277
0.7080661758885459,0.9610657394679388
0.7232644660808992,0.966159941780545
0.7479221087627642,0.9731543624161074
0.767553233594554,0.9777634026037034
0.7861553075279031,0.9825745936767203
0.8058260112404021,0.9872240640414005
0.8344415419931924,0.9918331042289965
0.8767117865906752,0.9959569822915825
0.9615689068313148,0.9998382792916632
1.0,1.0


==> data/cifar/l2/rmia_d2_bayes.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.004076624713053115,0.06743753537640494
0.008351143829652498,0.09084660790814264
0.013140188395472176,0.1108191153877254
0.018087548484128867,0.1275572087005741
0.023272381857041082,0.14207164227379315
0.02873426739491807,0.15800113204495836
0.03415657405208581,0.17316244845152423
0.03957888070925354,0.1854936524621978
0.044644977440037995,0.2000889463895852
0.05050265178500752,0.21310746341068973
0.05592495844217526,0.2284709307026765
0.061307686218633736,0.2423789116196329
0.06657167735296446,0.2530524783698553
0.0720731417715507,0.2660709953909598
0.07785165835510172,0.2785639201099701
0.08370933270007125,0.29243147084984233
0.08913163935723897,0.30298374706881215
0.09475184041795298,0.3143446268294655
0.10088656692788728,0.32558421605886634
0.10650676798860129,0.33730896741327726
0.11192907464576901,0.3474973720384895
0.11754927570648302,0.35942427427832135
0.12332779229003404,0.37021913155979624
0.1291458877542943,0.3803266758308401
0.13472650993429905,0.39140454435190425
0.14050502651785007,0.40288671464381015
0.14715427847700466,0.4137220021023692
0.15340774162906673,0.42382954637341314
0.1595820470197103,0.4357968787903291
0.16532098472255205,0.44485323845718444
0.17129739570964933,0.45633540874909034
0.17715507005461886,0.46672596425972346
0.18309190216100688,0.4764696369370098
0.18910789202881342,0.4884369693539258
0.195440512942294,0.4980997816770437
0.201219029525845,0.5101075442710439
0.20767038708145333,0.5207406808441821
0.2146758489669912,0.530160912104795
0.22096889099976252,0.5395002830112395
0.22718277527111533,0.550659011886472
0.23288213409324784,0.5621411821783779
0.2392939127681469,0.5709953909598124
0.2451120082324072,0.5800517506266677
0.25326525765851343,0.5921808037519204
0.2599936673790865,0.6020053367833751
0.2659700783661838,0.612355462116924
0.27198606823399035,0.6223012856796313
0.27736879601044884,0.633298293846527
0.28330562811683685,0.6449421848467697
0.2891237235810971,0.6571925285032748
0.2947043457611019,0.6679469556076656
0.30068075674819916,0.678175790409962
0.3068550621388427,0.6888493571601844
0.3128710520066493,0.6993612032020701
0.3194015673236761,0.7076898196814102
0.3256946093564474,0.7168674698795181
0.33305628116836855,0.7247109242338482
0.33938890208184913,0.7335247028381985
0.3458006807567482,0.7412468666612759
0.35351856249505265,0.750222365973963
0.36084065542626453,0.7586722729845556
0.36772738066967464,0.7664752971618015
0.3756431568115254,0.7739953100994582
0.3838755639990501,0.7819600549850408
0.391039341407425,0.7893183472143608
0.3985593287421832,0.7973235222770275
0.40615847383835985,0.8050861162771893
0.41474709095226786,0.8126869895690143
0.4230982347819204,0.8198835610899976
0.4315285363729914,0.8272014231422333
0.4398796802026439,0.8344384248403008
0.44858703395867966,0.8411902644133581
0.45899627958521333,0.8478208134551629
0.4672682656534473,0.8542087814344627
0.47712340695005145,0.8607989002991833
0.48693896936594633,0.8667421363305571
0.49493390326921555,0.8728875232473519
0.5056993588221325,0.8806096870704294
0.5151587113116441,0.8867146438101399
0.5288134251563366,0.8947198188728067
0.5398559328742183,0.9004609040187596
0.5516108604448666,0.9069297323522277
0.5617430539064355,0.9133177003315275
0.5734188237156653,0.9188162044149754
0.5845009103142563,0.9240316972588339
0.5971265732605082,0.9294897711651977
0.6088815008311564,0.935311716665319
0.6202406395947122,0.9410123716341877
0.6344890366500435,0.94703646801973
0.6474709095226787,0.9526562626344304
0.6614818332937544,0.9583569176032991
0.6756510725876672,0.9633298293846527
0.6935407266682498,0.9685453222285113
0.7123406950051453,0.9735990943640334
0.7304282434892742,0.9779655534891243
0.7507322092931212,0.9826958842079728
0.7740441700308716,0.9869814829788954
0.8110900023747328,0.9913883722810706
0.848729517929233,0.9957144012290774
0.9164094039420565,0.9996361284062424
1.0,1.0


==> data/cifar/l2/rmia_d2_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,0.0006873130104309857
0.003641257025251326,0.0968707042936848
0.007440829573339666,0.12464623595051347
0.012467347423414866,0.15019810786771245
0.016860603182142008,0.17174739225357807
0.021491332225124674,0.19042613406646722
0.02580543022243331,0.2098326190668715
0.03194015673236761,0.22475135441093233
0.03692709570173355,0.23882105603622544
0.0419140346710995,0.25272903695318183
0.04717802580543022,0.26700088946389583
0.05252117470117945,0.28046413843292634
0.057587271431963905,0.2929974933290208
0.06257421040132985,0.3060968707042937
0.07005461885537877,0.3176599013503679
0.07583313543892979,0.3281313172151694
0.08145333649964379,0.34216058866337834
0.08703395867964854,0.35230856311150643
0.0927728963824903,0.36273954879922377
0.0983139396817858,0.3730896741327727
0.10417161402675533,0.38323764858090076
0.11022718277527112,0.3938303549769548
0.12194253146521017,0.41020457669604593
0.1281168368558537,0.42027169079000565
0.13413282672366025,0.42977278240478695
0.13931766009657248,0.4401229077383359
0.14513575556083275,0.44950270882186466
0.15142879759360406,0.45912509096789844
0.1570885775350273,0.46919220506185816
0.1630649885221246,0.4771569499474408
0.16821024301432755,0.48698148297889543
0.1737117074329138,0.4973720384895286
0.17925275073220928,0.5070752809897308
0.18447716298583075,0.5163742217190911
0.19069104725718355,0.5265221961672192
0.1965487216021531,0.5354168351257379
0.203712499010528,0.5450392172717716
0.20957017335549752,0.5541764372927953
0.21491332225124674,0.5646074229805127
0.2213251009261458,0.573421201584863
0.22674740758331355,0.5820732594808765
0.23288213409324784,0.5920190830435837
0.23881896619963588,0.6000646882833347
0.24986147391751762,0.6077868521064123
0.25587746378532417,0.6165602005336783
0.2623288213409325,0.6246058057734293
0.2687801788965408,0.6329344222527694
0.2747565898836381,0.6433654079404868
0.2817224728884667,0.6505215492843859
0.28833214596691203,0.6593757580658204
0.29517929232961293,0.6682299668472548
0.30068075674819916,0.6769224549203525
0.30622180004749466,0.686908708660144
0.31259399984168446,0.6958437777957468
0.3193224095622576,0.7046171262230129
0.32640702920921394,0.712945742702353
0.3329375445262408,0.7209509177650198
0.3393097443204306,0.7290773833589391
0.3451674186654001,0.7381337430257945
0.3570806617588855,0.7459771973801246
0.36460064909364365,0.7542249535052964
0.37168526874060004,0.7627961510471416
0.3782949418190454,0.7727419746098488
0.38553787698883873,0.7811918816204415
0.3922267078287026,0.7907738335893911
0.3993509063563682,0.7990215897145629
0.4065542626454524,0.806865044068893
0.4142325655030476,0.8138594647044554
0.42107971186574844,0.8214199078191963
0.4280851737512863,0.828737769871432
0.4401171534868994,0.8375919786528665
0.4483099817937149,0.8448289803509339
0.4567798622654951,0.8511360879760653
0.4678619488640861,0.8574027654241125
0.4774400379957255,0.8635885825179914
0.4867806538431093,0.8684806339451767
0.49912926462439644,0.8738982776744562
0.5104488245072429,0.8800032344141667
0.5214121744637061,0.8855017384976146
0.536531306894641,0.8912023934664833
0.5488799176759281,0.8969839087895205
0.5622971582363651,0.9026441335813051
0.5778516583551018,0.9075361850084903
0.592416686456107,0.9130751192690224
0.6046069817145571,0.9183714724670494
0.6211113749703159,0.9231826635400663
0.634726509934299,0.9280747149672516
0.6490540647510489,0.9338966604673729
0.6631045674028339,0.9398803266758309
0.6770759122932003,0.9448532384571845
0.6900973640465448,0.950028301123959
0.7115095385102509,0.9549203525511442
0.7252038312356527,0.9619147731867066
0.7396501226945302,0.9666046737284709
0.7559170426660334,0.9717797363952454
0.7801788965408059,0.9789358777391445
0.7985039183091902,0.9832214765100671
0.817976727618143,0.987790086520579
0.8438217367212856,0.9920352551144174
0.8822528298899707,0.9959569822915825
0.9563840734584026,0.9996361284062424
1.0,1.0


==> data/cifar/l2/rmia_d5.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.0047098868044011715,0.05858332659497049
0.009617668012348611,0.07972830920999434
0.014446291458877544,0.09864963208538853
0.019829019235336025,0.11368965796070186
0.025765851341724055,0.12715290692973236
0.03130689464101955,0.14247594404463493
0.0374812000316631,0.15545403088865528
0.043140979973086364,0.16911943074310665
0.048919496556637375,0.18246138918088461
0.05517295970869944,0.19535861567073665
0.06217842159423732,0.20639605401471658
0.06914430459906594,0.21787822430662246
0.07626850312673157,0.22968383601520176
0.08264070292092139,0.24080213471335005
0.08841921950447242,0.25244602571359265
0.09530594474788252,0.26356432441174094
0.10195519670703712,0.2743996118703
0.1077732921712974,0.28576049163095335
0.11426422860761498,0.2967979299749333
0.12103221720889733,0.30751192690223983
0.1269294704345761,0.3186706557774723
0.13286630254096415,0.33023368642354656
0.13915934457373547,0.34135198512169485
0.1459273331750178,0.35275329505943237
0.1517454286392781,0.3640737446430015
0.15823636507559566,0.3757176356432441
0.16563761576822608,0.3872402361122342
0.1727618142958917,0.39949057976873936
0.1794110662550463,0.41052801811271933
0.18693105358980447,0.4202312606129215
0.19385735771392384,0.4299749332902078
0.20042745191165995,0.4394760249049891
0.2076308082007441,0.45237325139484114
0.21475500672840972,0.4631276784992318
0.22251246734742341,0.474448128082801
0.2295179292329613,0.4862537397913803
0.2368400221641732,0.49692730654160266
0.2434101163619093,0.5073582922293199
0.25025726272461013,0.5165763726045121
0.2575397767751128,0.5284628446672597
0.26414944985355815,0.5387321096466402
0.27079870181271276,0.5483949219697583
0.27756669041399507,0.5583811757095496
0.28441383677669596,0.5695399045847821
0.29165677194648937,0.5783132530120482
0.29874139159344576,0.5877739144497452
0.3059447478825299,0.5975175871270316
0.3130689464101955,0.6068165278563921
0.3204701971028259,0.6175305247836985
0.3277922900340378,0.6274359181693215
0.33515396184595897,0.6370987304924396
0.34223858149291536,0.6470041238780626
0.34872951792923296,0.6559391930136654
0.3557349798147708,0.6657232958680359
0.363254967149529,0.6754669685453222
0.37037916567719464,0.6847659092746826
0.3775033642048603,0.6948734535457265
0.38605240243805905,0.7053044392334439
0.39353281089210795,0.7160184361607503
0.4017652180796327,0.7249535052963532
0.4090873110108446,0.7349801892132287
0.416013615134964,0.7443195601196734
0.4235731813504314,0.7534567801406971
0.4318451674186654,0.7624727096304682
0.4393255758727143,0.7713673485889868
0.4481120873901686,0.7802215573704213
0.4568985989076229,0.7887927549122665
0.4667141613235178,0.7976065335166168
0.47506530515317025,0.8055712784021994
0.4844850787619726,0.8132530120481928
0.4938652734900657,0.8204900137462602
0.5029288371724847,0.8275248645589067
0.5120319797356131,0.8346001455486375
0.5220058576743449,0.8417562868925366
0.5314256312831473,0.8489124282364356
0.5416369825061347,0.8553812565699038
0.5520858070133776,0.8620522357887928
0.5625346315206206,0.8682380528826716
0.574922821182617,0.8749494622786448
0.5854112245705692,0.8819843130912913
0.5976410987097285,0.8893021751435272
0.609277289638249,0.8958922940082478
0.6215467426581176,0.9015525188000324
0.6323913559724531,0.9077787660709954
0.6459273331750178,0.9137220021023692
0.6580384706720493,0.9201908304358373
0.6703870814533365,0.926093636290127
0.682339903427531,0.9319155817902482
0.6951634607773293,0.9383439799466322
0.7107971186574844,0.944731947925932
0.725243410116362,0.9502708821864639
0.7379482308240323,0.956254548394922
0.7525528378057469,0.9617934826554541
0.7686218633737038,0.9676558583326595
0.7863136230507402,0.9733565133015283
0.807052956542389,0.9791380286245653
0.8293358663816988,0.9841918007600873
0.8532810892107972,0.9891647125414409
0.8807092535423098,0.994016333791542
0.9273727538985197,0.9984636532708013
1.0,1.0


==> data/cifar/l2/rmia_d5_bayes.csv <==
FPR,TPR
0.0,0.0
0.0,4.043017708417563e-05
0.00490778120794744,0.031535538125656994
0.010448824507242936,0.050335570469798654
0.016583551017177234,0.06472871351176518
0.022639119765693026,0.07790895124120643
0.02814058418427927,0.09028058542896418
0.03455236285917834,0.1046737284709307
0.04044961608485712,0.11740923425244602
0.046465605952663656,0.1298617287943721
0.05279822686614422,0.14259723457588744
0.05857674344969524,0.15363467291986738
0.06502810100530357,0.16576372604512007
0.07100451199240085,0.1773671868682785
0.07729755402517217,0.18872806662893182
0.08370933270007125,0.2020700250667098
0.09012111137497032,0.214320368723215
0.09597878571993984,0.22689415379639363
0.10227182775271115,0.23817417320287862
0.10900023747328426,0.24795827605724913
0.11549117390960184,0.2605724913075119
0.1217446370616639,0.2720142314223336
0.12823557349798148,0.2843454354330072
0.13448903665004353,0.2956254548394922
0.14070292092139633,0.3079970890272499
0.14648143750494735,0.3196814102045767
0.15273490065700943,0.3315678822673243
0.15879046940552521,0.342767041319641
0.16512309031900577,0.354976954799062
0.17212855220454365,0.3674294493409881
0.1778674899073854,0.3788307592787256
0.18364600649093643,0.3903129295706315
0.1905723106150558,0.4017546696854532
0.19718198369350115,0.41315597962319073
0.20367292012981872,0.42589148540470606
0.20945143671336974,0.4394760249049891
0.21534868993904852,0.4509177650198108
0.2212459431647273,0.4628850974367268
0.22745982743608012,0.474448128082801
0.2339507638723977,0.48536427589552844
0.23984801709807646,0.4986658041562222
0.24602232248872002,0.5093393709064445
0.2518404179529803,0.5208619713754347
0.2585688276735534,0.5320611304277513
0.2652972373941265,0.5449987870946875
0.27238185704108286,0.5560766556157516
0.27911026676165596,0.5682865690951726
0.28552204543655507,0.5801730411579202
0.2922108762764189,0.5908870380852268
0.2994538114462123,0.6027330799708903
0.30570727459827435,0.6145386916794695
0.31279189424523074,0.6251718282526078
0.32023272381857043,0.633985606856958
0.3269611335391435,0.6440931511280019
0.33357080661758887,0.6537963936282041
0.3409720573102193,0.6648742621492683
0.349046148974907,0.6746987951807228
0.35589329533760783,0.6838764453788307
0.36400696588300485,0.6930540955769386
0.3706957967228687,0.7029594889625617
0.3786511517454286,0.7119754184523328
0.3863294546030238,0.720546615994178
0.39440354626771157,0.7293199644214442
0.4033087944272936,0.7377698714320369
0.41130372833056283,0.7471092423384814
0.4190611889495765,0.7566103339532627
0.42721443837568274,0.7663135764534649
0.43540726668249824,0.7739548799223741
0.44193778199952505,0.7821217756933775
0.4513575556083274,0.7902482412872969
0.4597086994379799,0.7981321258187111
0.4678223699833769,0.8060160103501254
0.47712340695005145,0.8141020457669604
0.4883242301907702,0.8219859302983747
0.4979023193224096,0.8290207811110213
0.5065700941977361,0.8368642354653514
0.5154753423573182,0.8441820975175871
0.5250534314889574,0.8512978086844021
0.5349877305469801,0.8597072855179105
0.545119924008549,0.8672272984555672
0.5553708541122457,0.8735344060806987
0.5655030475738146,0.8811757095496078
0.5756352410353835,0.8884127112476753
0.5853320668091506,0.8953262715290693
0.5953455236285918,0.9027249939354735
0.6053589804480329,0.9095576938626991
0.6146204385339983,0.915743510956578
0.6251088419219505,0.9217676073421202
0.6365471384469247,0.9286811676235142
0.6487770125860841,0.9352308563111507
0.6618380432201377,0.941295382873777
0.6755323359455394,0.9469960378426457
0.6900973640465448,0.9527371229885987
0.7043457611018761,0.95855906848872
0.7200981556241589,0.9643810139888412
0.7347027626058735,0.9700412387806259
0.7498614739175176,0.975378022155737
0.7717881738304441,0.9811191073016899
0.7945064513575556,0.9862133096142961
0.8256154515950289,0.9909840705102289
0.8642444391672603,0.9955526805207406
1.0,1.0


==> data/cifar/l2/rmia_d5_glrt.csv <==
FPR,TPR
0.0,0.0
3.9578880709253545e-05,0.00036387159375758063
0.004076624713053115,0.060523975095010916
0.009103142563128315,0.0824371310746341
0.014327554816749782,0.10350125333548961
0.01911659938256946,0.1235950513463249
0.025370062534631522,0.1411821783779413
0.03095068471463627,0.1564647853157597
0.03665004353676878,0.17029190587854776
0.04266603340457532,0.1833508530767365
0.04828623446528932,0.1955607665561575
0.054341803213805114,0.21060079243147084
0.06059526636586717,0.22301285679631278
0.06954009340615848,0.2347376081507237
0.07504155782474471,0.2465027896822188
0.08078049552758648,0.2571763564324412
0.08691522203752078,0.2689415379639363
0.09344573735454761,0.28426457507883884
0.09946172722235415,0.29425082881863024
0.10595266365867173,0.3053691275167785
0.11208739016860603,0.3174981806420312
0.11885537876988839,0.3280908870380852
0.13021451753344415,0.33819843130912913
0.13627008628195994,0.3471739306218161
0.14287975936040528,0.357038893830355
0.14901448587033958,0.36973396943478615
0.15586163223304045,0.378911619632894
0.1626296208343228,0.38796797929974935
0.16947676719702368,0.39718605967494136
0.17580938811050423,0.40648500040430174
0.18297316551887913,0.41715856715452415
0.19017652180796327,0.42795342443599904
0.20517691759677037,0.4415783941133662
0.21202406395947124,0.4537478774157031
0.21871289479933506,0.4631276784992318
0.22544130451990818,0.4718605967494138
0.2324863452861553,0.48184685048920517
0.23877938731892662,0.4915905231664915
0.24558695480091822,0.5010511846041885
0.2523945222829098,0.5111991590523166
0.25920208976490144,0.5213067033233606
0.2658117628433468,0.5311716665318994
0.27238185704108286,0.5409153392091858
0.27907068788094674,0.5503760006468829
0.28560120319797355,0.5618177407617045
0.29173592970790785,0.5726530282202636
0.2981477083828069,0.5829222931996442
0.306736325496715,0.5926659658769305
0.3138209451436713,0.6033799628042371
0.3207076703870815,0.6133662165440285
0.32810892107971185,0.6231098892213148
0.3350352252038312,0.63168108676316
0.34140742499802107,0.6417077706800356
0.35462677115491176,0.6500768173364599
0.3628195994617272,0.6589714562949786
0.3701021135122299,0.6683108272014231
0.377305469801314,0.6784588016495512
0.38399430064117784,0.6880003234414167
0.3923058655901211,0.6980674375353764
0.39982585292487927,0.7068407859626425
0.40675215704899864,0.7176760734212015
0.41514287975936043,0.7269345839734778
0.4221483416448983,0.737567720546616
0.42947043457611017,0.7463410689738821
0.43695084303015913,0.7547101156303064
0.44458956700704505,0.7636856149429935
0.45571123248634526,0.7718120805369127
0.4630333254175572,0.7798172555995795
0.47106783820153564,0.789358777391445
0.4795772975540252,0.7978491145791219
0.48725560041162036,0.8052882671626101
0.4956067442412729,0.8136977439961187
0.5050265178500752,0.8212177569337754
0.5158315522837014,0.8285356189860111
0.5237473284255522,0.8354491792674051
0.53605636032613,0.8430904827363144
0.5468613947597561,0.8499636128406243
0.5561228528457215,0.8563111506428398
0.5682339903427531,0.8628204091533921
0.5796327079870182,0.8690466564243552
0.5903585846592259,0.8757176356432441
0.6059130847779625,0.8818630225600388
0.6192115886962717,0.8882914207164228
0.6330246180638012,0.8945176679873857
0.6444629145887755,0.9002587531333387
0.6602944668724768,0.9071723134147328
0.6723264466080899,0.9133177003315275
0.6829731655188791,0.9196248079566588
0.695440512942294,0.9256893345192851
0.7086598590991847,0.9315112800194065
0.7225916251088419,0.9376566669362012
0.7358505501464419,0.9434786124363225
0.7524341011636191,0.9490175466968546
0.7679094435209373,0.9544756206032182
0.7816037362463389,0.9601358453950029
0.7984643394284809,0.9665238133743026
0.8140979973086361,0.9719818872806663
0.8362621705058181,0.97743996118703
0.8522520383123565,0.984110940405919
0.8745745270323755,0.9898115953747877
0.9008549038233199,0.9943397752082154
0.9427293596137101,0.9986658041562222
1.0,1.0


==> data/cifar/noaug_rmia_norange_avg_augs_wrn.csv <==
FPR,TPR
0.0,0.0
0.006327593111734081,0.008629644426687974
0.010973167801361634,0.020015980823012387
0.018622346816179414,0.026727926488214142
0.026031237484981977,0.033519776268477824
0.03336003203844613,0.039992009588493804
0.04072887464957949,0.04814222932481023
0.04713656387665198,0.05585297642828606
0.052663195835002,0.0637634838194167
0.05806968362034441,0.07439073112265282
0.06235482579094914,0.09165001997602877
0.06696035242290749,0.10739113064322812
0.07196635963155787,0.11921693967239314
0.07729275130156188,0.12900519376747902
0.08253904685622747,0.13963244107071515
0.0881457749299159,0.14962045545345584
0.09287144573488186,0.1601278465840991
0.0973968762515018,0.17151418298042348
0.10200240288346016,0.1880543347982421
0.10676812174609532,0.20251697962445067
0.11149379255106127,0.2147423092289253
0.11645975170204245,0.22748701558130244
0.12162595114136965,0.2382740711146624
0.12655186223468162,0.24974031162604873
0.13207849419303164,0.2617259288853376
0.13748498197837405,0.2704354774270875
0.14297156587905488,0.2808629644426688
0.1484181017220665,0.2920095884938074
0.15370444533440128,0.3026767878545745
0.15943131758109733,0.3123851378345985
0.16487785342410893,0.3224530563324011
0.17076491790148177,0.3316020775069916
0.1766119343211854,0.34202956452257294
0.18201842210652783,0.3513783459848182
0.1881457749299159,0.3613663603675589
0.19395274329195034,0.3701158609668398
0.19935923107729275,0.3794646424290851
0.20428514217060473,0.38877347183379946
0.20985182218662396,0.3980823012385138
0.21493792551061275,0.4066719936076708
0.22066479775730877,0.41558130243707553
0.22603123748498197,0.4244107071514183
0.23111734080897076,0.43367958449860167
0.23600320384461354,0.44314822213343985
0.24124949939927914,0.45173791450259687
0.2461353624349219,0.4604075109868158
0.2515018021625951,0.46931681981622053
0.2563075690828995,0.4781462245305633
0.26127352823388067,0.4862165401518178
0.26623948738486186,0.49460647223332
0.27172607128554266,0.5024370755093888
0.27625150180216257,0.5106272473032362
0.281257509010813,0.5186975629244907
0.28630356427713255,0.5265681182580902
0.2918702442931518,0.5336795844986016
0.29791750100120146,0.5414702357171395
0.3041649979975971,0.5499800239712345
0.3095714857829395,0.5576907710747103
0.31625951141369646,0.5669196963643628
0.3235883059671606,0.5790251697962445
0.33384060873047655,0.5934478625649221
0.3475770925110132,0.6115061925689173
0.37921505806968364,0.6524570515381543
0.5144173007609131,0.7747103475829005
0.5354425310372447,0.7912105473431882
0.5472567080496596,0.801078705553336
0.5557068482178614,0.8094286855773072
0.5655586704044854,0.8157810627247303
0.57336804164998,0.8212944466640032
0.5800160192230677,0.8281262485017978
0.5877452943532239,0.8339992009588494
0.5957949539447337,0.8391929684378745
0.6040849018822587,0.8445465441470236
0.613816579895875,0.8493407910507391
0.6237885462555066,0.8540551338393927
0.6327993592310773,0.8586496204554535
0.6422507008410092,0.8634039153016381
0.6530236283540248,0.8683579704354775
0.6637565078093712,0.873112265281662
0.6752503003604325,0.8780263683579704
0.6873047657188627,0.8827007590890931
0.6987985582699239,0.888134238913304
0.7087304765718863,0.8928086296444266
0.7218261914297157,0.8982820615261686
0.7332398878654385,0.9035956851777867
0.7446936323588306,0.9092289252896524
0.7534241089307169,0.9148222133439872
0.7628354024829795,0.9207750699161007
0.7717260712855426,0.9272872552936476
0.7799359231077293,0.9337994406711946
0.7883059671605928,0.9399520575309629
0.7968762515018022,0.9455852976428286
0.805126151381658,0.9528166200559329
0.8121345614737685,0.9603276068717539
0.8188626351621946,0.9671194566520176
0.8289547456948338,0.9727526967638833
0.8374449339207048,0.9780663204155013
0.8474969963956748,0.9831801837794646
0.8577492991589908,0.9883739512584898
0.869643572286744,0.9935677187375149
0.8797757308770524,0.9981222532960448


==> data/cifar/noaug_rmia_norange_base_wrn.csv <==
FPR,TPR
0.0,0.0
0.00276331597917501,0.026488214143028366
0.0062074489387264715,0.039992009588493804
0.009971966359631558,0.048262085497403115
0.013696435722867441,0.05641230523371954
0.01802162595114137,0.06308429884139033
0.022787344813776533,0.06911705952856573
0.027152583099719664,0.07562924490611267
0.03147777332799359,0.08270075908909309
0.03584301161393672,0.09013184178985217
0.03968762515018022,0.09648421893727527
0.04405286343612335,0.1037554934079105
0.04825790949138967,0.11078705553335996
0.051661994393271925,0.1191370355573312
0.05554665598718462,0.12676787854574512
0.059671605927112535,0.1348381941669996
0.06331597917501001,0.1445065920894926
0.06635963155786945,0.16200559328805433
0.06932318782539047,0.19252896524170995
0.07264717661193432,0.20643228126248503
0.07597116539847817,0.21697962445065921
0.07937525030036044,0.2282860567319217
0.08325991189427313,0.237634838194167
0.0868241890268322,0.24750299640431483
0.09046856227472967,0.2563324011186576
0.09415298358029636,0.265601278465841
0.09807769323187826,0.2743108270075909
0.10164197036443733,0.2831402317219337
0.10552663195835002,0.2905313623651618
0.10937124549459351,0.30059928086296445
0.11381657989587506,0.307550938873352
0.11790148177813375,0.3159408709548542
0.12170604725670806,0.32361166600079905
0.12559070885062074,0.3306432281262485
0.12963556267521026,0.33911306432281263
0.13360032038446135,0.3468637634838194
0.13764517420905087,0.35437475029964044
0.14160993191830196,0.36216540151817816
0.1460953143772527,0.3697163403915302
0.14957949539447338,0.37670795045944866
0.1537845414497397,0.3846983619656412
0.157589106928314,0.39336795844986017
0.1615939126952343,0.40075908909308827
0.16483780536643972,0.4066719936076708
0.16880256307569083,0.41426288453855376
0.1726071285542651,0.4222532960447463
0.17577092511013215,0.4295645225729125
0.17933520224269123,0.437634838194167
0.1829395274329195,0.44422692768677585
0.1867440929114938,0.451578106272473
0.19050861033239888,0.46016779864163004
0.19415298358029637,0.4675189772273272
0.19823788546255505,0.47391130643228124
0.20216259511413698,0.48166200559328803
0.20580696836203444,0.48889332800639235
0.2093311974369243,0.49660407510986815
0.2131758109731678,0.5040751098681582
0.21653984781738086,0.5121054734318817
0.21958350020024028,0.5202956452257291
0.22294753704445333,0.5274071114662405
0.22675210252302763,0.5359568517778666
0.2302362835402483,0.542948461845785
0.23348017621145375,0.5502197363164203
0.23724469363235884,0.5571314422692769
0.2404885863035643,0.5646024770275669
0.24381257509010812,0.5713144226927687
0.24689627553063676,0.5784258889332801
0.25066079295154187,0.5854174990011985
0.2543051661994393,0.5915301638034359
0.2573087705246296,0.5992409109069117
0.26127352823388067,0.60539352776668
0.26483780536643975,0.6117459049141031
0.2685222266720064,0.6179784258889333
0.27292751301561874,0.624650419496604
0.27737284741690027,0.6314822213343987
0.2814177012414898,0.638633639632441
0.28606327593111736,0.6453855373551738
0.2903884661593913,0.6533759488613664
0.2964357228674409,0.6622852576907711
0.3024829795754906,0.673152217339193
0.3103323988786544,0.6845785057930484
0.32022426912294755,0.7004794246903715
0.33368041649979974,0.7216939672393128
0.36211453744493394,0.7626448262085498
0.5142571085302363,0.9015980823012385
0.5388065678814578,0.9230523371953656
0.5519823788546255,0.9355573312025569
0.563115738886664,0.9438274071114663
0.5704445334401281,0.9499400719137036
0.5770524629555467,0.955932880543348
0.5830596716059271,0.9614862165401519
0.5902683219863837,0.9661606072712745
0.5955546655987185,0.9709548541749901
0.6016019223067681,0.9748701558130244
0.6073688426111333,0.9790651218537755
0.6136563876651983,0.9825809029165002
0.6204245094112936,0.9861366360367559
0.6267120544653584,0.9904115061925689
0.6340408490188226,0.9937275269676389
0.6432118542250701,0.9965641230523372
0.657589106928314,0.9991210547343188


==> data/cifar/noaug_rmia_norange_unmatched_wrn.csv <==
FPR,TPR
0.0,0.0
0.013095714857829396,0.004834198961246504
0.024789747697236682,0.010187774670395526
0.035682819383259914,0.016100679184978026
0.04449339207048458,0.022133439872153417
0.054385262314777735,0.02896524170994806
0.061754104925911095,0.03699560527367159
0.06776131357629155,0.0471034758290052
0.07216659991990389,0.07099480623252097
0.07713255907088507,0.0878545745105873
0.08253904685622747,0.09952057530962845
0.08770524629555466,0.1115061925689173
0.0934721665999199,0.12261286456252497
0.09887865438526232,0.13256092688773471
0.10468562274729676,0.14266879744306832
0.11089307168602323,0.15221733919296843
0.11750100120144173,0.16136636036755894
0.12346816179415299,0.17023571713943267
0.1299559471365639,0.17970435477427088
0.13616339607529035,0.18885337594886137
0.1422907488986784,0.19760287654814224
0.14889867841409693,0.20563324011186576
0.15562675210252302,0.2149420695165801
0.16147376852222667,0.22357171394326808
0.16728073688426112,0.23260087894526568
0.1738085702843412,0.24159009188973232
0.18117741289547457,0.2504594486616061
0.1870244293151782,0.2593288054334798
0.19407288746495796,0.26747902516979627
0.2000400480576692,0.2757091490211746
0.20584701641970365,0.2841789852177387
0.21205446535843012,0.2908909308829405
0.2185822987585102,0.298961246504195
0.22494993992791348,0.3067518977227327
0.23103724469363235,0.31510187774670395
0.23748498197837406,0.3233719536556133
0.24309171005206248,0.33212145425489414
0.24969963956748098,0.33963244107071516
0.25590708850620747,0.3463843387934479
0.26207448938726474,0.35437475029964044
0.268241890268322,0.3624450659208949
0.2754905887064477,0.3707950459448662
0.28329995995194235,0.38126248501797844
0.29138966760112134,0.39157011586096685
0.30212254705646774,0.40487415101877744
0.3182619142971566,0.4246104674390731
0.3613536243492191,0.47610866959648424
0.5432919503404084,0.6372752696763884
0.5643572286744093,0.653735517379145
0.579094913896676,0.6627247303236117
0.5876251501802162,0.6705952856572114
0.5961553864637565,0.6767079504594486
0.6043652382859431,0.6823012385137834
0.6129355226271526,0.6876548142229325
0.6211854225070084,0.6936875749101079
0.628394072887465,0.6999200958849381
0.637084501401682,0.7059928086296444
0.6442931517821385,0.7117459049141031
0.6521025230276332,0.7178585697163404
0.6603924709651582,0.7235317618857371
0.669243091710052,0.7294846184578506
0.6780136163396075,0.736556132640831
0.686784140969163,0.7422692768677587
0.6961153384060873,0.7487015581302437
0.7048858630356428,0.7554135037954455
0.7148578293952743,0.7625649220934878
0.723668402082499,0.76887734718338
0.7323187825390468,0.7749500599280863
0.7412494993992791,0.7817818617658809
0.7483780536643972,0.7877746703955254
0.7576291549859832,0.7936875749101079
0.765879054865839,0.7998002397123452
0.7742891469763716,0.8063523771474231
0.7824589507408891,0.8126248501797843
0.789747697236684,0.8191370355573312
0.7978774529435322,0.8261286456252497
0.8054865839006808,0.8330403515781063
0.8137765318382059,0.840870954854175
0.8212254705646777,0.84730323611666
0.8292350820985183,0.8538553735517379
0.8360032038446136,0.8610467439073112
0.8440929114937925,0.8674790251697962
0.8515418502202643,0.8751498202157411
0.8592310772927513,0.8825409508589692
0.868041649979976,0.8900119856172592
0.8754905887064477,0.8969636436276468
0.8830596716059271,0.9036356372353176
0.8904685622747297,0.9107870555333599
0.897637164597517,0.9192169396723932
0.9052863436123348,0.9252497003595685
0.9128554265118142,0.9321214542548941
0.9213055666800161,0.938713543747503
0.9290348418101722,0.9458250099880143
0.936884261113336,0.9524570515381542
0.9464957949539448,0.9593288054334799
0.9538245895074089,0.9661606072712745
0.9624349219062875,0.9724330803036356
0.9709251101321585,0.9794646424290852
0.9808169803764517,0.985936875749101
0.989547456948338,0.992489013184179
0.9988786543852624,0.9994806232520975


==> data/purchase/corr.csv <==
x,y
0.445,0.632
0.4848,0.6132
0.4088,0.5504
0.6954,0.9056
0.4992,0.6208
0.4346,0.5504
0.5486,0.716
0.7116,0.7912
0.212,0.3306
0.5874,0.7022
0.9374,0.9758
0.1502,0.8088
0.7804,0.8818
0.4088,0.3106
0.987,0.9978
0.8256,0.94
0.5396,0.7064
0.967,0.9578
0.452,0.3474
0.4222,0.5504
0.4088,0.5504
0.4088,0.5504
0.4808,0.6232
0.8266,0.9446
0.6012,0.2578
0.5222,0.655
0.5316,0.3234
0.9082,0.969
0.5126,0.6596
0.9498,0.991
0.2294,0.3544
0.176,0.1432
0.558,0.7472
0.7252,0.7598
0.4612,0.5908
0.7424,0.7664
0.4852,0.5698
0.1726,0.1468
0.4222,0.5862
0.9834,0.9942
0.5992,0.6876
0.8776,0.8286
0.4088,0.5504
0.9692,0.9884
0.4222,0.5504
0.9366,0.9434
0.4088,0.5504
0.4808,0.5978
0.445,0.5698
0.994,0.1814
0.4772,0.5504
0.8588,0.941
0.4088,0.5504
0.6752,0.5642
0.5556,0.5504
0.832,0.9712
0.9796,0.9702
0.8302,0.2146
0.9706,0.9826
0.9226,0.9298
0.9634,0.9692
0.6742,0.8234
0.176,0.2578
0.933,0.9758
0.9926,0.9938
0.4088,0.5504
0.5574,0.7318
0.9356,0.9772
0.4088,0.5504
0.7188,0.8212
0.5828,0.6058
0.534,0.307
0.4088,0.5504
0.998,0.9786
0.8778,0.9504
0.4088,0.5504
0.7634,0.8606
0.4874,0.6244
0.6934,0.708
0.4346,0.5566
0.8588,0.8262
0.2194,0.2998
0.549,0.7384
0.4088,0.5504
0.7294,0.8262
0.5062,0.5566
0.9362,0.943
0.9104,0.93
0.9182,0.9488
0.8572,0.9316
0.933,0.9516
0.9288,0.9436
0.4088,0.5504
0.4088,0.5504
0.8222,0.2672
0.9834,0.9852
0.9334,0.834
0.7706,0.8828
0.9346,0.964
0.439,0.5642
0.4088,0.5504
0.4416,0.5504
0.503,0.6144
0.992,0.9976
0.4416,0.6464
0.4088,0.5504
0.9794,0.159
0.996,0.9978
0.9594,0.297
0.5464,0.6546
0.2318,0.3444
0.994,0.9686
0.4088,0.5504
0.4088,0.5504
0.971,0.9962
0.9032,0.979
0.6392,0.7424
0.9442,0.8218
0.7648,0.7442
0.4088,0.5504
0.5096,0.5566
0.9994,1.0
0.452,0.5504
0.4088,0.5504
0.963,0.9378
0.7046,0.834
0.9266,0.9492
0.8762,0.8562
0.4222,0.5642
0.5826,0.819
0.5732,0.7266
0.9586,0.1174
0.2298,0.3624
0.1082,0.1356
0.8746,0.2854
0.8752,0.834
0.4222,0.5504
0.5032,0.6006
0.9884,0.9582
0.4088,0.5504
0.9742,0.9884
0.8452,0.93
0.7658,0.8574
0.9976,0.1502
0.7504,0.5908
0.9524,0.9464
0.6008,0.7084
0.6352,0.6556
0.977,0.299
0.7802,0.7632
0.911,0.7508
0.8796,0.9598
0.0274,0.0204
0.4088,0.5504
0.4712,0.6032
0.5518,0.5642
0.9392,0.2584
0.1728,0.1842
0.4088,0.5504
0.4088,0.3774
0.6452,0.7708
0.4222,0.5504
0.4416,0.5878
0.7514,0.7612
0.4664,0.5818
0.9876,0.9688
0.5458,0.3272
0.8996,0.9668
0.4088,0.5504
0.9386,0.9746
0.6648,0.688
0.4222,0.5504
0.9156,0.9292
0.1642,0.2314
0.9882,0.9968
0.9436,0.9244
0.1002,0.1748
0.7688,0.871
0.5176,0.6464
0.4346,0.5642
0.7508,0.7712
0.4788,0.2906
0.6982,0.8624
0.9922,0.9876
0.9834,0.8164
0.6188,0.7624
0.8586,0.8114
0.5068,0.688
0.2318,0.321
0.7904,0.846
0.8548,0.9488
0.9374,0.8786
0.493,0.5908
0.877,0.3006
0.4088,0.5504
0.6224,0.672
0.196,0.3318
0.2386,0.3708
0.53,0.6416
0.8672,0.8826
0.4088,0.5504
0.697,0.8408
0.5022,0.6368
0.4088,0.3544
0.4346,0.6416
0.7554,0.173
0.5244,0.6218
0.4088,0.5504
0.4346,0.3318
0.554,0.3474
0.7124,0.7092
0.6598,0.8886
0.7582,0.0588
0.5376,0.6794
0.769,0.35
0.8736,0.8964
0.7696,0.8518
0.589,0.6528
0.7754,0.8422
0.9976,0.997
0.9086,0.9478
0.4222,0.5504
0.4088,0.5504
0.4088,0.5504
0.5476,0.6014
0.4088,0.5504
0.937,0.9694
0.7024,0.2398
0.9958,0.9988
0.622,0.7976
0.9268,0.964
0.9922,0.9996
0.8898,0.1572
0.4088,0.5504
0.7762,0.8898
0.5362,0.5788
0.7556,0.7772
0.7688,0.8448
0.5024,0.646
0.4346,0.5788
0.648,0.8572
0.4088,0.5504
0.4088,0.5642
0.967,0.1426
0.8948,0.2492
0.8748,0.2836
0.5606,0.685
0.8756,0.9434
0.7732,0.8924
0.2234,0.3468
0.8796,0.788
0.642,0.752
0.4088,0.5504
0.882,0.8624
0.997,1.0
0.7402,0.834
0.9974,0.863
0.5326,0.7554
0.5068,0.5802
0.8898,0.1394
0.4088,0.5504
0.5314,0.5766
0.9246,0.9542
0.4088,0.5504
0.7982,0.8184
0.87,0.9656
0.9336,0.9168
0.2372,0.3546
0.2198,0.3282
0.4222,0.5504
0.8494,0.8914
0.7068,0.7356
0.486,0.5978
0.9806,0.9932
0.5434,0.6662
0.4088,0.5504
0.7276,0.8294
0.7064,0.816
0.9344,0.8428
0.9594,0.9976
0.4876,0.6232
0.4702,0.5504
0.439,0.5504
0.4088,0.5504
0.6368,0.7914
0.1952,0.2386
0.5176,0.722
0.9374,0.96
0.7548,0.8214
0.999,0.8828
0.4852,0.6664
0.6498,0.7448
0.8266,0.9712
0.7614,0.827
0.4756,0.5504
0.8672,0.113
0.967,0.9882
0.9364,0.9834
0.9528,0.969
0.9412,0.9776
0.9178,0.9234
0.5814,0.1926
0.885,0.9688
0.4088,0.5504
0.7826,0.8208
0.4346,0.5566
0.216,0.3604
0.6042,0.6376
0.4088,0.5504
0.648,0.5766
0.4088,0.5504
0.7282,0.9062
0.7694,0.8314
0.57,0.6998
0.743,0.2552
0.895,0.2852
0.6368,0.78
0.9628,0.9822
0.7662,0.786
0.8794,0.9434
0.4346,0.5908
0.818,0.9308
0.4088,0.5504
0.5388,0.62
0.9688,0.9586
0.6096,0.67
0.5,0.1666
0.4088,0.5504
0.6332,0.6364
0.6062,0.7218
0.8408,0.7562
0.4978,0.6132
0.976,0.2508
0.769,0.8728
0.9436,0.8304
0.8392,0.9468
0.6656,0.7352
0.7682,0.7366
0.4088,0.5504
0.7722,0.8564
0.4088,0.5504
0.5452,0.6596
0.8668,0.2722
0.4088,0.5504
0.619,0.3046
0.2234,0.3608
0.5844,0.6882
0.9874,0.989
0.4088,0.5504
0.5434,0.8408
0.9188,0.9242
0.4088,0.5504
0.7682,0.1804
0.8938,0.9392
0.1856,0.3106
0.4806,0.5698
0.8762,0.9864
0.4088,0.5504
0.7728,0.8578
0.9074,0.956
0.5396,0.6558
0.8542,0.8856
0.5434,0.1594
0.7732,0.7082
0.4088,0.5504
0.4762,0.5908
0.5948,0.7028
0.774,0.9202
0.9278,0.9348
0.4088,0.6408
0.2092,0.314
0.8606,0.7984
0.8284,0.7746
0.4088,0.5504
0.4088,0.5504
0.8794,0.9316
0.4088,0.5504
0.996,0.9982
0.8422,0.9144
0.9358,0.9562
0.4088,0.5504
0.445,0.5908
0.7608,0.7282
0.7864,0.802
0.1456,0.2206
0.6212,0.7262
0.8392,0.8662
0.839,0.7442
0.7582,0.7884
0.5818,0.7008
0.4346,0.5908
0.6326,0.8356
0.2302,0.366
0.4088,0.5504
0.9976,0.9854
0.6062,0.8208
0.6662,0.7912
0.5408,0.1688
0.8506,0.9362
0.9988,0.2392
0.8548,0.2262
0.9518,0.997
0.8828,0.9614
0.6368,0.713
0.992,0.8212
0.9618,0.9792
0.4772,0.5878
0.931,0.96
0.5016,0.6382
0.9842,0.8896
0.4088,0.5504
0.7698,0.8646
0.7538,0.2542
0.5504,0.6754
0.768,0.8784
0.4088,0.5504
0.4222,0.5504
0.9564,0.12
0.5332,0.3606
0.4874,0.5504
0.9974,1.0
0.2204,0.716
0.9528,0.9686
0.694,0.7942
0.6002,0.6882
0.4088,0.5504
0.8784,0.924
0.9456,0.9112
0.7762,0.8824
0.5968,0.7196
0.9328,0.9694
0.4088,0.5504
0.7456,0.2386
0.7694,0.922
0.4088,0.5504
0.7394,0.2006
0.9662,0.964
0.6956,0.271
0.623,0.2862
0.9238,0.9072
0.6168,0.2178
0.874,0.9272
0.6736,0.7896
0.9406,0.2072
0.5682,0.3166
0.4222,0.5504
0.4222,0.5566
0.5142,0.6074
0.4088,0.5504
0.4088,0.5504
0.1956,0.2488
0.993,0.9748
0.5186,0.6356
0.6972,0.7764
0.6798,0.7926
0.5806,0.7384
0.4088,0.3458
0.6368,0.6398
0.7826,0.92
0.765,0.8424
0.6692,0.7698
0.6846,0.773
0.716,0.8616
0.4088,0.5504
0.4088,0.5504
0.6068,0.5504
0.8568,0.8188
0.6002,0.6786
0.4088,0.5504
0.8772,0.9558
0.5326,0.6376
0.9438,0.95
0.9598,0.9854
0.4416,0.5504
0.8776,0.9072
0.641,0.7894
0.9372,0.957
0.491,0.5766
0.4088,0.5504
0.205,0.2958
0.831,0.9362
0.4088,0.3614
0.4874,0.6026
0.4416,0.5504
0.4088,0.5504
0.1892,0.192
0.839,0.9678
0.5104,0.335
0.9994,0.9984
0.4462,0.5642
0.2408,0.374
0.9934,1.0
0.2214,0.3544
0.523,0.7012
0.7458,0.9316
0.4612,0.6096
0.7786,0.8044
0.4222,0.5504
0.7288,0.2034
0.7696,0.8676
0.4088,0.5504
0.4088,0.5504
0.9874,0.998
0.4088,0.5504
0.4088,0.5504
0.2244,0.3574
0.922,0.9316
0.4088,0.5504
0.6172,0.6788
0.9886,0.9996
0.5064,0.3262
0.7524,0.8468
0.8764,0.9284
0.9552,0.992
0.8778,0.8666
0.5902,0.7112
0.439,0.5642
0.9626,0.9932
0.998,0.968
0.4088,0.5504
0.9694,0.9694
0.4718,0.6294
0.8754,0.923
0.2358,0.366
0.7318,0.9366
0.617,0.7508
0.7698,0.8442
0.439,0.5766
0.4088,0.3474
0.4756,0.6824
0.4088,0.5504
0.5312,0.358
0.6712,0.7782
0.4088,0.5504
0.7574,0.8184
0.4088,0.5504
0.7786,0.8552
0.775,0.8718
0.4088,0.3646
0.439,0.5504
0.204,0.3128
0.8588,0.9178
0.6392,0.654
0.4088,0.5504
0.8794,0.953
0.651,0.762
0.6412,0.2954
0.7294,0.2468
0.8042,0.791
1.0,0.9964
0.5176,0.7828
0.8544,0.9606
0.768,0.7782
0.5298,0.3754
0.9874,0.8272
0.5188,0.6464
0.5196,0.5766
0.8534,0.9176
0.88,0.969
0.9134,0.834
0.51,0.3626
0.2348,0.366
0.8842,0.965
0.962,0.272
0.7438,0.7384
0.919,0.9322
0.8328,0.8302
0.7688,0.5504
0.1462,0.8422
0.4088,0.5566
0.4736,0.5878
0.4612,0.5908
0.987,0.9932
0.7206,0.8044
0.8836,0.964
0.4992,0.366
0.7666,0.742
0.9134,0.8776
0.5292,0.764
0.7322,0.738
0.4088,0.5504
0.4088,0.5504
0.7274,0.7386
0.4222,0.5504
0.4462,0.3486
0.7024,0.7442
0.4088,0.5504
0.697,0.7524
0.5292,0.6464
0.502,0.596
0.9002,0.976
0.8892,0.944
0.4088,0.5504
0.7146,0.831
0.934,0.9752
0.8626,0.824
0.5796,0.7246
0.7274,0.685
0.8572,0.9248
0.4616,0.5642
0.5094,0.5924
0.4088,0.5504
0.1298,0.2698
0.4088,0.5504
0.9362,0.9702
0.204,0.2314
0.7638,0.8752
0.9752,0.9366
0.8588,0.834
0.4088,0.5504
0.1966,0.3272
0.7828,0.9736
0.4416,0.3288
0.6946,0.787
0.5,0.6436
0.9992,1.0
0.4088,0.5504
0.655,0.83
0.509,0.1358
0.8446,0.9316
0.957,0.9598
0.9334,0.9712
0.4088,0.5504
0.197,0.2226
0.9684,0.9932
0.8212,0.7838
0.6664,0.7494
0.4088,0.5504
0.7048,0.3506
0.469,0.5642
0.765,0.8184
0.9134,0.9794
0.8586,0.9568
0.4088,0.5504
0.4712,0.6558
0.4088,0.3646
0.614,0.749
0.8372,0.6754
0.7668,0.8738
0.9408,0.9964
0.636,0.7266
0.996,0.9996
0.4088,0.5504
0.7456,0.7524
0.642,0.75
0.931,0.7654
0.4088,0.382
0.1002,0.1208
0.445,0.6006
0.8808,0.944
0.901,0.9506
0.1856,0.2334
0.5068,0.6488
0.4088,0.5504
0.4088,0.5504
0.916,0.9582
0.5246,0.6684
0.848,0.8784
0.4088,0.5504
0.688,0.8858
0.4718,0.333
0.6844,0.799
1.0,1.0
0.4088,0.5504
0.8218,0.2064
0.7236,0.84
0.8718,0.8738
0.4088,0.5504
0.692,0.7572
0.4756,0.6096
0.5184,0.7148
0.6594,0.787
0.8778,0.8684
0.4088,0.5788
0.4642,0.3774
0.6956,0.2532
0.9568,0.964
0.8416,0.9044
0.4088,0.5504
0.7068,0.7936
0.9448,0.9652
0.5586,0.6846
0.8678,0.9246
0.707,0.75
0.6846,0.732
0.7336,0.7386
0.689,0.8184
0.9842,0.9198
0.6118,0.6918
0.6518,0.7746
0.4088,0.5504
0.4088,0.6096
0.8174,0.8148
0.6832,0.5642
0.4088,0.5504
0.8688,0.93
0.5186,0.6132
0.892,0.9496
0.9568,0.8292
0.5538,0.7824
0.745,0.834
0.9552,0.1116
0.4088,0.5504
0.686,0.8208
0.4222,0.5504
1.0,0.1428
0.9752,0.9944
0.51,0.694
0.999,0.9996
0.4088,0.5504
0.755,0.7878
0.9664,0.936
0.8788,0.9488
0.998,0.9984
0.4088,0.5504
0.4756,0.5818
0.9456,0.9546
0.8556,0.935
0.8646,0.262
0.7482,0.8258
0.636,0.754
0.8926,0.9746
0.605,0.684
0.9258,0.96
0.7698,0.8826
0.5516,0.669
0.4088,0.5504
0.4088,0.5504
0.9886,0.997
0.7704,0.8834
0.4346,0.5642
0.4088,0.5504
0.92,0.9378
0.475,0.5504
0.4088,0.5504
0.6118,0.6734
0.4088,0.5504
0.7036,0.7
0.7698,0.8938
0.4088,0.3462
0.8946,0.9776
0.7344,0.854
0.4088,0.361
0.6504,0.632
0.942,0.8242
0.8256,0.9646
0.9946,0.1754
0.6924,0.2146
0.4088,0.5504
0.4088,0.5504
0.7698,0.949
0.707,0.8216
0.4088,0.5504
0.4088,0.374
0.485,0.5504
0.4088,0.5504
0.5786,0.7648
0.9358,0.8236
0.8854,0.8828
0.9168,0.922
0.955,0.978
0.88,0.9498
0.5252,0.2076
0.6414,0.7386
0.4088,0.5504
0.439,0.5566
0.4222,0.5504
0.7336,0.3106
0.9334,0.972
0.6118,0.7454
0.7788,0.8824
0.8796,0.8522
0.7694,0.8794
0.761,0.2584
0.7704,0.8792
0.8466,0.9362
0.4088,0.5504
0.4088,0.5504
0.9402,0.8926
0.648,0.7718
0.746,0.8562
0.449,0.5826
0.9922,0.3116
0.9394,0.9446
0.6578,0.7756
0.9566,0.9544
0.4088,0.5504
0.7634,0.953
0.9676,0.997
0.7786,0.8418
0.4088,0.5504
0.7044,0.7584
0.7698,0.8806
0.9238,0.9308
0.4088,0.5504
0.4088,0.5504
0.8636,0.9372
0.4088,0.5504
0.5562,0.6446
0.7698,0.8824
0.7548,0.8
0.993,0.9808
0.635,0.2938
0.9992,1.0
0.5016,0.6398
0.202,0.2378
0.7706,0.8894
0.775,0.2002
0.4088,0.5504
0.724,0.7362
0.9452,0.9668
0.7694,0.84
0.7002,0.8612
0.494,0.6434
0.5086,0.3472
0.8776,0.1084
0.2032,0.3224
0.4088,0.5504
0.7308,0.7932
0.2408,0.3444
0.7458,0.1188
0.761,0.152
0.5464,0.2588
0.9884,0.991
0.9752,0.976
0.7152,0.7178
0.9372,0.9694
0.8784,0.1972
0.987,0.9748
0.4222,0.5504
0.4828,0.5972
0.4088,0.5504
0.4572,0.654
0.4088,0.275
0.5826,0.7012
0.8372,0.8106
0.4872,0.5698
0.6044,0.6212
0.7694,0.8826
0.2434,0.374
0.603,0.678
0.7118,0.7808
0.2082,0.2976
0.211,0.3474
0.5954,0.7376
0.5922,0.915
0.861,0.9326
0.9168,0.2858
0.8466,0.8406
0.8382,0.9592
0.7706,0.7808
0.4088,0.3774
0.9774,0.9946
0.2434,0.3646
0.6198,0.5826
0.4088,0.5504
0.4088,0.5504
0.4088,0.5504
0.486,0.6238
0.6208,0.8078
0.445,0.5642
0.9406,0.9834
0.5408,0.681
0.8248,0.865
0.6238,0.1286
0.658,0.687
0.4088,0.2876
0.7794,0.917
0.4088,0.5504
0.6248,0.6278
0.8692,0.9066
0.7726,0.873
0.0778,0.1206
0.5032,0.6526
0.996,0.9982
0.9254,0.246
0.4088,0.5504
0.7564,0.8768
0.9962,0.9988
0.7274,0.8182
0.861,0.2894
0.768,0.6442
0.9158,0.9284
0.4088,0.5504
0.5432,0.3444
0.5836,0.6734
0.4088,0.5566
0.69,0.6888
0.999,0.9894
0.2238,0.5698
0.8372,0.865
0.9874,0.99
0.5816,0.6994
0.9108,0.9292
0.5734,0.6746
0.885,0.1778
0.76,0.8666
0.832,0.9214
0.6554,0.7712
0.8588,0.716
0.4088,0.5504
0.9702,0.981
0.6948,0.7698
0.4222,0.5504
0.7594,0.8698
0.4088,0.5504
0.4088,0.5504
0.8558,0.652
0.708,0.8478
0.216,0.316
0.7704,0.882
0.5062,0.218
0.4088,0.5504
0.7306,0.2164
0.6706,0.6934
0.6196,0.7612
0.6832,0.8684
0.7406,0.9072
0.974,0.9628
0.4596,0.5826
0.85,0.2044
0.9664,0.8008
0.7548,0.8606
0.572,0.7088
0.536,0.648
0.4088,0.5504
0.6048,0.2732
0.4222,0.5504
0.4088,0.5504
0.4088,0.5504
0.9374,0.1784
0.4088,0.5504
0.7426,0.844
0.4088,0.5504
0.656,0.7204
0.452,0.6074
0.5482,0.8078
0.4642,0.6032
0.992,0.992
0.9336,0.972
0.4088,0.5504
0.993,0.976
0.565,0.65
0.8146,0.7932
0.9678,0.9874
0.9292,0.9712
0.7794,0.8186
0.4222,0.5642
0.852,0.8966
0.4088,0.5504
0.954,0.844
0.118,0.1468
0.9532,0.7112
0.987,0.9694
0.4088,0.5504
0.4088,0.5504
0.5292,0.3512
0.7128,0.7542
0.4088,0.5504
0.6928,0.7384
0.8392,0.8252
0.9254,0.9434
0.8742,0.732
0.6788,0.706
0.992,0.9236
0.977,0.9702
0.9794,0.9832
0.7782,0.8742
0.6102,0.2912
0.4544,0.5978
0.6146,0.837
0.9996,1.0
0.9718,0.9794
0.6744,0.2736
0.9372,0.2364
0.4088,0.5504
0.7704,0.7828
0.7046,0.7552
0.4088,0.5504
0.4702,0.5934
0.6346,0.647
0.4222,0.5504
0.4088,0.5504
0.9854,0.9632
0.4088,0.5504
0.647,0.7206
0.6092,0.7304
0.987,0.9968
0.4088,0.5504
0.9418,0.925
0.4088,0.5504
0.911,0.9826
0.7722,0.7854
0.9804,0.994
0.4544,0.3476
0.4088,0.5504
0.215,0.3446
0.9326,0.9456
0.2298,0.5788
0.4088,0.5504


==> data/purchase/l1/norange_lira_d10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0032,0.0268
0.0076,0.0422
0.0118,0.0512
0.0178,0.0636
0.0222,0.0728
0.026,0.08
0.03,0.087
0.0354,0.0942
0.0406,0.1018
0.045,0.1076
0.0494,0.1144
0.055,0.1242
0.0636,0.1334
0.11,0.1912
0.114,0.2074
0.1182,0.2238
0.1228,0.2328
0.1272,0.2464
0.1312,0.2556
0.1356,0.2662
0.1402,0.2726
0.1448,0.2824
0.1502,0.2904
0.155,0.3002
0.1608,0.3074
0.166,0.3156
0.1692,0.3236
0.174,0.3318
0.179,0.3368
0.1844,0.3456
0.1892,0.3508
0.1944,0.3576
0.2,0.3636
0.205,0.3714
0.209,0.3776
0.215,0.3838
0.2198,0.3892
0.2266,0.396
0.232,0.4028
0.2384,0.4082
0.2432,0.4144
0.2478,0.42
0.2534,0.426
0.2612,0.4322
0.2672,0.4382
0.2728,0.446
0.2782,0.4506
0.285,0.4564
0.2914,0.462
0.2958,0.4682
0.3028,0.4742
0.3096,0.4802
0.3142,0.4846
0.3206,0.4896
0.326,0.497
0.3318,0.5024
0.3392,0.5066
0.3448,0.5114
0.5956,0.7666
0.6018,0.772
0.607,0.777
0.6138,0.7824
0.6228,0.789
0.629,0.7936
0.6356,0.8002
0.6432,0.8044
0.6506,0.811
0.659,0.8154
0.6702,0.822
0.676,0.8264
0.6824,0.8318
0.6896,0.8372
0.696,0.842
0.7028,0.8476
0.7112,0.8514
0.7194,0.8558
0.7278,0.8624
0.7362,0.8676
0.7446,0.8732
0.7534,0.8782
0.7654,0.8826
0.7756,0.888
0.7836,0.8918
0.7912,0.8968
0.8018,0.901
0.8118,0.9048
0.822,0.9088
0.8304,0.913
0.8412,0.9176
0.856,0.922
0.8742,0.9252
0.8904,0.9294
0.903,0.9332
0.9218,0.9366
0.9638,0.97
0.971,0.9766
0.9754,0.9824
0.9828,0.9866
0.9892,0.9914
0.9962,0.9976
1.0,1.0


==> data/purchase/l1/norange_lira_d20.csv <==
FPR,TPR
0.0,0.0
0.0002,0.0
0.0038,0.0176
0.009,0.0316
0.0138,0.0424
0.0186,0.052
0.0248,0.0604
0.0312,0.0732
0.0362,0.0822
0.04,0.0908
0.0444,0.101
0.0494,0.1072
0.0554,0.1162
0.065,0.1276
0.114,0.1818
0.1186,0.1944
0.1234,0.2094
0.1282,0.2178
0.134,0.233
0.1394,0.2434
0.1442,0.2552
0.148,0.265
0.1532,0.2706
0.158,0.2798
0.1628,0.289
0.1684,0.296
0.174,0.3038
0.1792,0.3124
0.1852,0.3202
0.1924,0.3262
0.1984,0.3332
0.2046,0.3416
0.2098,0.3488
0.2164,0.3568
0.2218,0.3642
0.2278,0.3726
0.233,0.378
0.2382,0.3836
0.2442,0.3898
0.25,0.396
0.2574,0.403
0.264,0.4122
0.2702,0.4176
0.279,0.4234
0.2884,0.4316
0.294,0.4388
0.3012,0.4446
0.311,0.4518
0.3168,0.4594
0.3222,0.4652
0.3302,0.4728
0.3374,0.479
0.3458,0.4856
0.3524,0.4922
0.3624,0.4974
0.3698,0.5036
0.5956,0.7226
0.6038,0.7294
0.6118,0.7354
0.6178,0.74
0.6252,0.7476
0.6322,0.7538
0.6416,0.7608
0.65,0.7662
0.6558,0.7722
0.6632,0.7784
0.6698,0.7836
0.6758,0.7888
0.6836,0.7938
0.689,0.799
0.6966,0.805
0.7042,0.8108
0.7094,0.8166
0.7164,0.8214
0.7246,0.8268
0.7342,0.832
0.743,0.8368
0.7508,0.842
0.7606,0.8462
0.768,0.8514
0.7782,0.8568
0.7858,0.8618
0.7948,0.8668
0.8056,0.8724
0.812,0.8784
0.8214,0.883
0.834,0.8882
0.8438,0.894
0.8544,0.8986
0.8658,0.9034
0.8736,0.9076
0.885,0.9118
0.895,0.917
0.906,0.9222
0.914,0.9276
0.9284,0.9326
0.9632,0.962
0.971,0.9704
0.9782,0.9784
0.986,0.984
0.9914,0.9906
0.9968,0.998
1.0,1.0


==> data/purchase/l1/norange_lira_d50.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0052,0.0196
0.0124,0.0288
0.0182,0.0404
0.0244,0.0502
0.0324,0.0592
0.0402,0.0678
0.0464,0.0766
0.0532,0.0862
0.0586,0.0958
0.0646,0.1028
0.0722,0.1094
0.0822,0.1202
0.1242,0.1642
0.1308,0.1794
0.1382,0.1894
0.1446,0.2026
0.1516,0.214
0.1586,0.2258
0.166,0.236
0.1752,0.2466
0.1812,0.2582
0.189,0.2664
0.1976,0.2784
0.2044,0.288
0.2122,0.2962
0.2196,0.3112
0.2274,0.3184
0.2356,0.3266
0.243,0.3348
0.2494,0.3422
0.2598,0.352
0.2674,0.36
0.2758,0.3698
0.2844,0.3788
0.2914,0.385
0.2984,0.3942
0.308,0.4014
0.316,0.4074
0.3238,0.4178
0.33,0.4248
0.3386,0.4324
0.3482,0.4418
0.3544,0.4478
0.3618,0.457
0.3696,0.4646
0.3778,0.471
0.3838,0.4792
0.3924,0.487
0.3998,0.4932
0.4104,0.5008
0.5478,0.6446
0.5542,0.65
0.56,0.6572
0.5672,0.6646
0.5768,0.6706
0.5852,0.6782
0.5938,0.6862
0.6052,0.6926
0.6142,0.6984
0.6206,0.7052
0.6288,0.7144
0.636,0.7208
0.6488,0.7302
0.6586,0.7366
0.6638,0.7444
0.6748,0.75
0.681,0.7574
0.6874,0.7642
0.6956,0.7722
0.7036,0.7778
0.712,0.7842
0.721,0.7918
0.7278,0.799
0.739,0.8084
0.748,0.8136
0.7564,0.8214
0.7648,0.8292
0.775,0.8348
0.7838,0.8416
0.7944,0.8496
0.8044,0.8562
0.8142,0.8618
0.8218,0.8684
0.8324,0.8752
0.8424,0.8808
0.8508,0.8882
0.8578,0.8954
0.8666,0.9014
0.8736,0.908
0.8844,0.9126
0.8934,0.919
0.9032,0.9266
0.9132,0.9332
0.9278,0.9386
0.9388,0.9456
0.9652,0.9668
0.9734,0.9748
0.9806,0.9824
0.9866,0.9878
0.994,0.994
1.0,1.0


==> data/purchase/l1/norange_rmia_d10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0032,0.0156
0.008,0.0258
0.012,0.0414
0.0194,0.051
0.024,0.0606
0.0282,0.0738
0.0332,0.0838
0.0384,0.0958
0.0432,0.107
0.0484,0.1176
0.0538,0.1258
0.0594,0.1314
0.0662,0.1372
0.0712,0.1466
0.0758,0.1584
0.0804,0.1702
0.0844,0.1788
0.0906,0.1848
0.0964,0.1924
0.1078,0.1974
0.1142,0.2028
0.1198,0.213
0.1248,0.2304
0.13,0.238
0.1356,0.2496
0.1418,0.2568
0.147,0.264
0.153,0.272
0.1584,0.2786
0.1634,0.2848
0.17,0.2924
0.178,0.298
0.1838,0.304
0.2012,0.3076
0.2088,0.3126
0.2146,0.3186
0.2202,0.3286
0.2246,0.3484
0.2286,0.3604
0.2342,0.3732
0.241,0.3838
0.2464,0.3898
0.251,0.397
0.2562,0.4032
0.2646,0.4094
0.2726,0.4164
0.2786,0.4244
0.2846,0.4312
0.29,0.44
0.296,0.447
0.301,0.4546
0.3088,0.46
0.314,0.471
0.3188,0.4784
0.3236,0.4854
0.3304,0.4914
0.3356,0.4978
0.3416,0.506
0.3506,0.5128
0.358,0.518
0.3662,0.5238
0.3722,0.5314
0.3794,0.5386
0.385,0.5452
0.392,0.5516
0.3984,0.558
0.4046,0.5656
0.411,0.5728
0.4164,0.5792
0.4226,0.5872
0.43,0.5934
0.4354,0.5976
0.4416,0.6028
0.4474,0.6092
0.4536,0.6174
0.461,0.6242
0.4682,0.6304
0.4754,0.6406
0.485,0.6492
0.498,0.6638
0.5322,0.699
0.747,0.9054
0.7542,0.9108
0.7608,0.9158
0.7686,0.9222
0.774,0.9282
0.7802,0.9334
0.7886,0.9382
0.7974,0.9436
0.81,0.9484
0.8224,0.9534
0.8358,0.959
0.847,0.9634
0.8572,0.9678
0.8686,0.9728
0.882,0.977
0.9016,0.9824
0.9122,0.9864
0.9308,0.9906
0.946,0.9944
0.9726,0.998
1.0,1.0


==> data/purchase/l1/norange_rmia_d20.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.004,0.015
0.009,0.0296
0.014,0.0454
0.0208,0.0556
0.0254,0.0716
0.0298,0.0796
0.0364,0.0866
0.0428,0.0972
0.047,0.1104
0.0516,0.1232
0.0572,0.1306
0.0652,0.1364
0.0722,0.1438
0.0768,0.1618
0.0822,0.171
0.0876,0.1818
0.0934,0.19
0.1016,0.1972
0.111,0.2024
0.1184,0.2088
0.1254,0.214
0.1312,0.2214
0.1372,0.2324
0.1416,0.241
0.147,0.249
0.1528,0.2584
0.1594,0.2644
0.1668,0.2722
0.173,0.2786
0.181,0.2862
0.192,0.2924
0.2034,0.2986
0.2208,0.3028
0.2274,0.3082
0.233,0.3178
0.2368,0.338
0.2404,0.355
0.2458,0.3658
0.2512,0.3746
0.2574,0.3844
0.2652,0.3922
0.273,0.4016
0.2782,0.4086
0.2854,0.4152
0.291,0.423
0.2974,0.4312
0.3068,0.44
0.3146,0.4472
0.3218,0.4554
0.3282,0.4646
0.3334,0.472
0.34,0.4794
0.3454,0.4896
0.3532,0.496
0.3612,0.5054
0.3672,0.5116
0.3738,0.5184
0.3804,0.5272
0.3866,0.533
0.3934,0.5418
0.3984,0.5472
0.4048,0.555
0.4124,0.5612
0.4202,0.568
0.4274,0.5752
0.4318,0.5828
0.438,0.5892
0.4442,0.5966
0.4518,0.6034
0.4598,0.6108
0.4692,0.6192
0.4808,0.6322
0.5038,0.6556
0.7216,0.8544
0.73,0.861
0.737,0.8682
0.745,0.875
0.7534,0.8808
0.7604,0.886
0.7692,0.8912
0.7806,0.897
0.7898,0.9016
0.796,0.9072
0.8066,0.913
0.8156,0.9184
0.826,0.9244
0.834,0.93
0.8432,0.936
0.8522,0.942
0.8612,0.947
0.8716,0.9524
0.8794,0.9582
0.8912,0.9628
0.901,0.969
0.9162,0.974
0.9298,0.9792
0.9466,0.984
0.9628,0.9894
0.9782,0.9944
0.9954,0.9986
1.0,1.0


==> data/purchase/l1/norange_rmia_d50.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0056,0.0204
0.0118,0.0358
0.0182,0.0464
0.024,0.0574
0.0304,0.072
0.036,0.0792
0.0424,0.0894
0.048,0.104
0.0552,0.1146
0.0634,0.1206
0.0716,0.1288
0.0774,0.1418
0.0842,0.1498
0.0914,0.1586
0.1002,0.166
0.1076,0.1724
0.1166,0.18
0.123,0.1928
0.1286,0.2052
0.1362,0.2154
0.1434,0.224
0.1496,0.233
0.158,0.241
0.1658,0.2486
0.1748,0.2554
0.1894,0.261
0.1986,0.267
0.2034,0.2784
0.2084,0.2952
0.2142,0.3058
0.2232,0.3192
0.2326,0.3272
0.2402,0.3344
0.2484,0.3436
0.2558,0.3528
0.2626,0.361
0.27,0.3696
0.2788,0.3786
0.285,0.3862
0.2922,0.394
0.2998,0.405
0.3056,0.4144
0.3122,0.421
0.3188,0.4274
0.3264,0.436
0.3332,0.4424
0.34,0.4544
0.3472,0.4612
0.3556,0.471
0.362,0.4786
0.37,0.488
0.3762,0.4948
0.3838,0.5034
0.394,0.51
0.401,0.5184
0.412,0.526
0.431,0.5412
0.6008,0.7088
0.6088,0.7158
0.6176,0.7228
0.6268,0.7298
0.6356,0.7366
0.6438,0.746
0.6538,0.7532
0.6628,0.759
0.6726,0.7666
0.6804,0.7734
0.6928,0.7798
0.701,0.7866
0.7104,0.7946
0.72,0.8024
0.731,0.8108
0.7388,0.8174
0.7456,0.8254
0.7538,0.8328
0.762,0.8394
0.7716,0.844
0.7828,0.8512
0.7906,0.8574
0.8004,0.8636
0.8102,0.8698
0.8204,0.8758
0.8282,0.884
0.842,0.892
0.8494,0.8994
0.8592,0.9052
0.866,0.9118
0.8738,0.9198
0.8828,0.9264
0.8942,0.9336
0.9064,0.9434
0.9158,0.9498
0.926,0.9552
0.9376,0.961
0.9446,0.9664
0.9566,0.972
0.965,0.979
0.9726,0.9858
0.9874,0.9906
0.9952,0.9972
1.0,1.0


==> data/purchase/l1/range_lira_bayes_d10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0052,0.0206
0.013,0.0332
0.0198,0.0448
0.0256,0.0602
0.0316,0.0732
0.0378,0.0898
0.0428,0.1034
0.0488,0.1182
0.055,0.1254
0.0612,0.1398
0.0688,0.1528
0.0744,0.166
0.0802,0.1802
0.086,0.1938
0.0912,0.2042
0.098,0.214
0.1038,0.2254
0.1092,0.2406
0.1144,0.2498
0.12,0.263
0.1262,0.272
0.1332,0.2838
0.14,0.2938
0.148,0.3094
0.1538,0.319
0.16,0.3352
0.1662,0.3446
0.1728,0.3564
0.1794,0.3648
0.1862,0.3766
0.1924,0.3878
0.1994,0.3968
0.206,0.4044
0.2124,0.4118
0.2206,0.4204
0.228,0.4286
0.2358,0.4374
0.2422,0.4466
0.252,0.454
0.2596,0.4626
0.2676,0.471
0.2736,0.4808
0.2824,0.4874
0.288,0.4966
0.295,0.5036
0.3028,0.5102
0.3092,0.5176
0.3188,0.5254
0.3268,0.5332
0.336,0.54
0.3452,0.5488
0.4668,0.6598
0.4762,0.6656
0.4852,0.6728
0.5056,0.6928
0.5124,0.7018
0.5184,0.7094
0.5264,0.7166
0.5416,0.7248
0.551,0.7318
0.559,0.7378
0.5688,0.7454
0.5764,0.7528
0.5844,0.761
0.5956,0.7678
0.6066,0.7738
0.6154,0.7792
0.6278,0.785
0.6362,0.7912
0.644,0.7984
0.6526,0.8046
0.6636,0.8126
0.6758,0.8196
0.6878,0.8264
0.6992,0.833
0.7094,0.8378
0.7208,0.8434
0.7324,0.8486
0.7458,0.854
0.7584,0.8592
0.768,0.8644
0.7808,0.8706
0.794,0.8762
0.8066,0.883
0.8224,0.8906
0.84,0.8956
0.8582,0.9018
0.87,0.9102
0.883,0.916
0.894,0.9214
0.906,0.9286
0.9166,0.9354
0.9274,0.9416
0.9362,0.9502
0.9442,0.9576
0.9556,0.9646
0.963,0.9732
0.9754,0.9806
0.9842,0.988
0.993,0.995
1.0,1.0


==> data/purchase/l1/range_lira_bayes_d20.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0066,0.0162
0.013,0.0316
0.0198,0.0462
0.0262,0.0562
0.0314,0.0736
0.0374,0.085
0.0428,0.0998
0.0496,0.1118
0.0554,0.1256
0.0626,0.1364
0.067,0.1502
0.0728,0.163
0.0792,0.1732
0.0872,0.1856
0.0926,0.2006
0.0986,0.2162
0.1062,0.2292
0.1124,0.2406
0.1192,0.2498
0.1262,0.2656
0.1332,0.2742
0.1398,0.2936
0.1464,0.3038
0.1532,0.316
0.1588,0.3272
0.167,0.3356
0.1736,0.3466
0.1808,0.3596
0.1878,0.3702
0.1954,0.3828
0.204,0.3912
0.2122,0.4014
0.2194,0.4114
0.2266,0.4194
0.2336,0.4302
0.2428,0.441
0.2502,0.4502
0.2576,0.46
0.2658,0.4682
0.2722,0.4758
0.2802,0.4846
0.2898,0.4946
0.2982,0.5022
0.3054,0.5132
0.3164,0.5204
0.324,0.5288
0.33,0.5362
0.3394,0.543
0.3478,0.55
0.3556,0.5576
0.4258,0.6214
0.4328,0.631
0.4514,0.644
0.4626,0.6544
0.475,0.6638
0.4866,0.6712
0.497,0.679
0.5088,0.6866
0.5164,0.6936
0.5272,0.702
0.5372,0.7102
0.5442,0.7158
0.553,0.7232
0.5614,0.7316
0.5698,0.738
0.5844,0.7442
0.5924,0.7512
0.5984,0.7588
0.6092,0.7666
0.6202,0.7734
0.6308,0.7808
0.642,0.7886
0.6522,0.796
0.6652,0.805
0.6766,0.8112
0.6914,0.8182
0.7056,0.825
0.7158,0.8318
0.7326,0.837
0.7478,0.8432
0.7642,0.8492
0.7746,0.856
0.7862,0.8634
0.7992,0.8696
0.8148,0.8752
0.826,0.8808
0.8398,0.8858
0.8548,0.8918
0.8676,0.8988
0.878,0.9072
0.8896,0.9138
0.902,0.9214
0.9158,0.928
0.9252,0.9362
0.9344,0.945
0.9438,0.9526
0.9532,0.9614
0.9592,0.97
0.9678,0.9778
0.9806,0.9832
0.9904,0.9904
0.998,0.9988
1.0,1.0


==> data/purchase/l1/range_lira_bayes_d50.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0072,0.0138
0.0132,0.0284
0.02,0.0476
0.0264,0.0606
0.0346,0.0758
0.0412,0.0902
0.0474,0.1078
0.0546,0.1208
0.0634,0.1322
0.0698,0.1454
0.077,0.1574
0.0858,0.1682
0.0918,0.177
0.0992,0.1892
0.1078,0.2034
0.1152,0.2166
0.125,0.229
0.1332,0.2384
0.139,0.249
0.147,0.2634
0.1562,0.2768
0.164,0.2924
0.172,0.3044
0.1806,0.317
0.1884,0.3292
0.197,0.3408
0.2054,0.3518
0.2146,0.3624
0.2218,0.3754
0.2284,0.3876
0.2352,0.3984
0.2442,0.4084
0.2508,0.4178
0.258,0.4272
0.2656,0.4382
0.275,0.4482
0.2846,0.4578
0.2922,0.4676
0.3006,0.477
0.3094,0.4856
0.3214,0.4954
0.3316,0.5046
0.3406,0.5114
0.3496,0.523
0.3588,0.5318
0.3796,0.55
0.3888,0.5598
0.3998,0.569
0.411,0.5764
0.4224,0.5836
0.4306,0.5928
0.4408,0.6028
0.448,0.612
0.4574,0.6222
0.466,0.6318
0.4748,0.6388
0.486,0.6478
0.4966,0.6554
0.5058,0.662
0.5184,0.671
0.5316,0.6794
0.5432,0.6862
0.5552,0.693
0.5676,0.7006
0.5762,0.709
0.5906,0.718
0.6024,0.7264
0.6124,0.7358
0.6222,0.744
0.6348,0.752
0.6482,0.7594
0.6586,0.7656
0.6736,0.7724
0.6838,0.782
0.6914,0.7894
0.705,0.7986
0.7172,0.8054
0.7334,0.812
0.7468,0.8204
0.7632,0.8278
0.7734,0.8346
0.7852,0.8422
0.797,0.8492
0.8104,0.8572
0.8258,0.8638
0.8394,0.8706
0.8536,0.8776
0.8658,0.8848
0.878,0.8926
0.892,0.9036
0.904,0.912
0.9136,0.9226
0.9232,0.9304
0.932,0.9398
0.9418,0.9472
0.9522,0.9582
0.9622,0.9666
0.9732,0.9762
0.9814,0.9856
0.9916,0.992
1.0,1.0


==> data/purchase/l1/range_lira_d10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0048,0.0172
0.0136,0.0294
0.0192,0.04
0.0252,0.056
0.0312,0.069
0.036,0.0808
0.0418,0.0978
0.0476,0.1162
0.0536,0.1274
0.06,0.141
0.0642,0.1556
0.0692,0.169
0.0756,0.1866
0.0806,0.1966
0.0848,0.2094
0.0896,0.223
0.0954,0.237
0.1014,0.2486
0.107,0.264
0.1128,0.2788
0.1196,0.2906
0.1256,0.3074
0.1322,0.3186
0.138,0.3262
0.1442,0.3376
0.1518,0.3462
0.1584,0.3544
0.1654,0.363
0.1738,0.3734
0.181,0.3826
0.1858,0.3934
0.1922,0.4018
0.1988,0.4096
0.2054,0.4158
0.3242,0.5284
0.3336,0.5362
0.3414,0.5424
0.3504,0.5506
0.3594,0.5588
0.367,0.566
0.381,0.5846
0.3946,0.5972
0.401,0.6032
0.4086,0.612
0.4168,0.62
0.4234,0.6262
0.431,0.6356
0.4396,0.6444
0.4506,0.653
0.4572,0.6612
0.4662,0.667
0.4736,0.6734
0.4804,0.6792
0.491,0.6882
0.4994,0.6952
0.5054,0.7066
0.5156,0.713
0.525,0.7194
0.534,0.727
0.5448,0.7342
0.5538,0.7424
0.5606,0.7502
0.572,0.7554
0.5792,0.7618
0.5924,0.7674
0.6026,0.7748
0.613,0.781
0.6254,0.7878
0.6346,0.7948
0.6442,0.8004
0.6534,0.8058
0.6634,0.8124
0.6732,0.8182
0.6874,0.8262
0.699,0.833
0.713,0.838
0.7248,0.844
0.7422,0.849
0.7562,0.856
0.773,0.8616
0.786,0.8672
0.8026,0.8724
0.8148,0.8774
0.8292,0.8824
0.8436,0.8872
0.8574,0.893
0.871,0.8986
0.8822,0.905
0.893,0.9118
0.9032,0.9192
0.913,0.929
0.9206,0.936
0.9298,0.943
0.9392,0.95
0.9488,0.9578
0.9578,0.965
0.968,0.9732
0.976,0.9804
0.985,0.9868
0.9942,0.9958
1.0,1.0


==> data/purchase/l1/range_lira_d20.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0066,0.0142
0.013,0.0298
0.019,0.0416
0.0266,0.055
0.0324,0.0734
0.0374,0.0836
0.0424,0.0986
0.048,0.1076
0.0536,0.121
0.0598,0.1362
0.065,0.149
0.071,0.1634
0.0778,0.1798
0.0852,0.1926
0.0908,0.2048
0.0962,0.2216
0.1018,0.2372
0.1078,0.251
0.1136,0.2612
0.12,0.2754
0.1256,0.2848
0.1324,0.295
0.1414,0.3114
0.1492,0.3218
0.1562,0.3332
0.1632,0.3422
0.1708,0.3528
0.1772,0.3634
0.1844,0.3722
0.1906,0.3836
0.196,0.3904
0.204,0.402
0.2108,0.4136
0.2748,0.4794
0.2832,0.488
0.2912,0.4946
0.3012,0.5032
0.3098,0.5124
0.3262,0.5302
0.335,0.5388
0.344,0.5502
0.3534,0.557
0.362,0.5664
0.373,0.5768
0.3844,0.5862
0.392,0.5928
0.4012,0.6012
0.411,0.6096
0.4168,0.6178
0.4258,0.626
0.4354,0.6328
0.444,0.6404
0.4526,0.6476
0.4618,0.656
0.4724,0.6644
0.4832,0.6728
0.4936,0.6796
0.502,0.687
0.5138,0.6928
0.523,0.7004
0.531,0.709
0.5414,0.72
0.5526,0.7272
0.5616,0.7338
0.571,0.7402
0.5794,0.7498
0.5906,0.7562
0.6014,0.7626
0.6102,0.7696
0.6222,0.7756
0.63,0.7818
0.6426,0.792
0.6508,0.799
0.6636,0.805
0.676,0.8118
0.685,0.8182
0.6948,0.8246
0.7156,0.8308
0.7314,0.8356
0.746,0.8428
0.759,0.8486
0.7708,0.8554
0.7822,0.8624
0.7998,0.868
0.8146,0.8734
0.83,0.8784
0.844,0.8836
0.8588,0.8902
0.8698,0.897
0.8788,0.9042
0.8928,0.911
0.9036,0.9182
0.9162,0.9262
0.9238,0.9336
0.9324,0.942
0.9422,0.9504
0.9506,0.9584
0.9572,0.9662
0.9668,0.974
0.9768,0.9828
0.9912,0.9916
1.0,1.0


==> data/purchase/l1/range_lira_d50.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0076,0.0138
0.0148,0.0356
0.0222,0.051
0.0288,0.065
0.035,0.0758
0.0426,0.093
0.049,0.1102
0.0564,0.1218
0.0638,0.1318
0.07,0.146
0.0774,0.1564
0.0862,0.1692
0.0944,0.182
0.1026,0.194
0.1094,0.2082
0.1204,0.22
0.1284,0.233
0.135,0.2422
0.1428,0.2548
0.1502,0.2692
0.1576,0.2806
0.1654,0.2942
0.1724,0.3032
0.1786,0.3126
0.1872,0.328
0.1952,0.338
0.2036,0.3498
0.2104,0.3582
0.2172,0.367
0.2242,0.3804
0.2314,0.3926
0.2408,0.405
0.249,0.4154
0.2568,0.4266
0.2674,0.4392
0.2756,0.4486
0.2832,0.4568
0.2908,0.4666
0.2982,0.4778
0.311,0.4868
0.3234,0.4942
0.333,0.503
0.351,0.5236
0.361,0.5316
0.3686,0.5432
0.3808,0.5528
0.3918,0.562
0.4008,0.5694
0.4118,0.5792
0.4232,0.587
0.4336,0.5944
0.4432,0.602
0.4516,0.614
0.4628,0.6258
0.4726,0.6352
0.482,0.6444
0.4928,0.6532
0.505,0.6634
0.5176,0.6712
0.5306,0.6774
0.5418,0.6874
0.5568,0.6944
0.5702,0.7012
0.5776,0.7104
0.5898,0.7174
0.6006,0.7256
0.6102,0.7334
0.6226,0.741
0.6334,0.7488
0.6428,0.758
0.6542,0.7652
0.669,0.772
0.6838,0.7806
0.6926,0.7882
0.7024,0.7966
0.715,0.8044
0.7286,0.8114
0.7436,0.8198
0.7578,0.8268
0.7694,0.8344
0.7826,0.8416
0.7946,0.8496
0.8092,0.8564
0.82,0.8634
0.8344,0.8686
0.847,0.8746
0.8598,0.8818
0.8732,0.8894
0.8862,0.8988
0.8962,0.9078
0.9084,0.9184
0.9164,0.927
0.9266,0.9342
0.9354,0.9428
0.945,0.951
0.9566,0.963
0.9674,0.9692
0.9782,0.981
0.9864,0.9888
0.9948,0.9954
1.0,1.0


==> data/purchase/l1/range_lira_glrt_d10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0072,0.0284
0.0122,0.0462
0.0182,0.0616
0.0236,0.0794
0.0284,0.095
0.0342,0.1078
0.1536,0.227
0.1592,0.2408
0.1652,0.253
0.1716,0.2634
0.1784,0.2744
0.185,0.2848
0.1906,0.296
0.1954,0.3064
0.2016,0.3156
0.2064,0.3254
0.2128,0.3334
0.2202,0.3428
0.2272,0.3518
0.234,0.3588
0.2394,0.3664
0.245,0.3742
0.2504,0.3844
0.2562,0.3948
0.2628,0.4046
0.2682,0.4122
0.2754,0.4222
0.2824,0.4312
0.2908,0.4404
0.2978,0.451
0.3072,0.4608
0.3152,0.4698
0.3228,0.4778
0.3296,0.4892
0.335,0.4982
0.3424,0.5064
0.351,0.5134
0.3586,0.52
0.3676,0.5254
0.3752,0.5326
0.3842,0.54
0.3926,0.548
0.4016,0.553
0.4094,0.5616
0.4176,0.569
0.4268,0.5774
0.437,0.587
0.4444,0.5954
0.4536,0.6046
0.4608,0.611
0.4688,0.618
0.4764,0.6254
0.4844,0.632
0.4922,0.6386
0.5044,0.6454
0.5136,0.6526
0.522,0.6584
0.5296,0.6666
0.5382,0.6724
0.549,0.6792
0.5582,0.6848
0.5654,0.6928
0.5814,0.7
0.591,0.7056
0.5992,0.7108
0.61,0.716
0.6194,0.722
0.6288,0.727
0.6394,0.7326
0.6514,0.7384
0.6616,0.7444
0.6738,0.7504
0.6852,0.7564
0.6956,0.762
0.7084,0.7672
0.725,0.7724
0.735,0.7796
0.7508,0.784
0.7762,0.7888
0.819,0.8286
0.8352,0.8444
0.8448,0.8544
0.852,0.8624
0.8604,0.8686
0.8696,0.8764
0.8778,0.8826
0.887,0.891
0.8942,0.8968
0.9006,0.9046
0.9084,0.9108
0.9156,0.92
0.9262,0.9268
0.9326,0.9338
0.9396,0.9416
0.9478,0.9512
0.9546,0.9568
0.9624,0.9652
0.9668,0.9728
0.9762,0.9796
0.9864,0.9864
0.9932,0.9938
1.0,1.0


==> data/purchase/l1/range_lira_glrt_d20.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0058,0.0288
0.0696,0.1
0.075,0.1106
0.0828,0.1218
0.0888,0.137
0.0968,0.149
0.1032,0.1662
0.1084,0.18
0.1154,0.1904
0.124,0.2022
0.1316,0.2112
0.1392,0.2226
0.1476,0.236
0.154,0.2474
0.1612,0.2608
0.1688,0.2724
0.1756,0.2818
0.1836,0.2942
0.1904,0.3034
0.1968,0.3142
0.2032,0.327
0.2124,0.3382
0.219,0.3464
0.2284,0.3544
0.235,0.363
0.2416,0.3698
0.2504,0.38
0.2592,0.3888
0.2676,0.3988
0.2788,0.4102
0.2882,0.4184
0.2956,0.4258
0.303,0.4334
0.3114,0.44
0.3206,0.4482
0.331,0.4562
0.341,0.4658
0.3512,0.4742
0.3598,0.482
0.3674,0.491
0.3758,0.4992
0.3838,0.5064
0.393,0.5148
0.4006,0.5226
0.4118,0.5328
0.4208,0.5414
0.4302,0.5496
0.4358,0.5586
0.4474,0.5676
0.4556,0.5732
0.4654,0.5798
0.475,0.5896
0.4862,0.5986
0.5014,0.6074
0.5086,0.6152
0.5172,0.6228
0.5278,0.63
0.5372,0.6376
0.547,0.6464
0.5602,0.6544
0.5696,0.662
0.58,0.6688
0.5902,0.6774
0.6034,0.6842
0.6138,0.6908
0.6236,0.6976
0.6368,0.7046
0.6448,0.7116
0.6556,0.717
0.6684,0.724
0.6824,0.7302
0.6918,0.7374
0.7036,0.7436
0.7156,0.7502
0.7292,0.7564
0.7368,0.7636
0.7544,0.7762
0.7806,0.7976
0.7916,0.8062
0.8002,0.8128
0.8112,0.8206
0.8196,0.8296
0.827,0.8366
0.8374,0.845
0.8482,0.8542
0.8572,0.862
0.8654,0.8694
0.8752,0.877
0.8852,0.8854
0.8942,0.8944
0.904,0.905
0.9116,0.9136
0.9208,0.923
0.9312,0.9308
0.9418,0.9396
0.9498,0.9488
0.9582,0.958
0.968,0.9662
0.9786,0.9786
0.9866,0.9862
0.9946,0.9956
1.0,1.0


==> data/purchase/l1/range_lira_glrt_d50.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0168,0.0236
0.0244,0.0378
0.0332,0.051
0.0416,0.0642
0.0486,0.074
0.0558,0.088
0.0644,0.1026
0.0726,0.1134
0.0804,0.1248
0.0868,0.1358
0.0964,0.1448
0.1048,0.1556
0.1142,0.1696
0.1214,0.179
0.1302,0.1884
0.1382,0.198
0.148,0.2068
0.1558,0.2176
0.1634,0.2286
0.1734,0.2398
0.1826,0.2492
0.1912,0.2614
0.2018,0.2702
0.2102,0.2824
0.2226,0.2924
0.2318,0.301
0.2422,0.3098
0.252,0.322
0.2634,0.334
0.2724,0.3464
0.2826,0.3556
0.2924,0.3662
0.302,0.3746
0.3112,0.3834
0.3206,0.3906
0.3316,0.4002
0.34,0.408
0.3528,0.416
0.3634,0.4264
0.374,0.4368
0.3848,0.4448
0.3964,0.456
0.4044,0.4674
0.4166,0.4796
0.4262,0.491
0.4378,0.4998
0.4456,0.5072
0.4538,0.516
0.4624,0.5234
0.475,0.5322
0.4848,0.5408
0.4962,0.5494
0.5056,0.5598
0.5162,0.569
0.5274,0.5788
0.5366,0.5886
0.5458,0.5976
0.5574,0.6056
0.5666,0.6158
0.5786,0.6252
0.5912,0.6332
0.601,0.6416
0.61,0.649
0.6208,0.6584
0.629,0.6674
0.6368,0.6758
0.6472,0.6834
0.6562,0.692
0.667,0.7004
0.6788,0.7074
0.689,0.7166
0.697,0.7236
0.7078,0.7326
0.7192,0.7436
0.7336,0.753
0.7442,0.7614
0.7538,0.77
0.7658,0.7816
0.7764,0.7902
0.7864,0.7982
0.7962,0.8066
0.806,0.817
0.8196,0.8258
0.8318,0.8342
0.8416,0.846
0.8514,0.8548
0.8586,0.8632
0.8722,0.8732
0.8832,0.8834
0.894,0.8952
0.9032,0.9042
0.9118,0.9144
0.9222,0.927
0.931,0.937
0.9398,0.9452
0.9494,0.9522
0.9582,0.9622
0.969,0.9718
0.9776,0.9812
0.9888,0.9896
1.0,0.9994
1.0,1.0


==> data/purchase/l1/range_rmia_bayes_d10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0046,0.0284
0.0094,0.0574
0.014,0.078
0.0186,0.0966
0.0232,0.1114
0.0296,0.126
0.0342,0.1378
0.0394,0.1456
0.0458,0.1626
0.0526,0.1734
0.0588,0.1912
0.0636,0.2028
0.0688,0.2134
0.0744,0.224
0.0806,0.2352
0.087,0.2436
0.0934,0.2566
0.1004,0.2658
0.1078,0.275
0.1128,0.2834
0.1202,0.294
0.1268,0.304
0.1336,0.3126
0.1418,0.323
0.1486,0.331
0.1572,0.3392
0.164,0.3516
0.1704,0.3598
0.1772,0.3692
0.1846,0.3794
0.1914,0.3884
0.1992,0.3992
0.2072,0.4074
0.2154,0.418
0.223,0.4266
0.2312,0.435
0.2374,0.4442
0.2454,0.4528
0.2532,0.4628
0.261,0.4698
0.2666,0.4786
0.2732,0.486
0.2796,0.4934
0.2888,0.5036
0.2958,0.5102
0.3016,0.5186
0.31,0.5272
0.3186,0.537
0.3274,0.5442
0.3354,0.5524
0.341,0.5616
0.3502,0.5672
0.3592,0.5758
0.3662,0.5824
0.3738,0.5892
0.3804,0.5968
0.387,0.6034
0.3942,0.6098
0.4024,0.6164
0.4092,0.6232
0.4168,0.6302
0.4258,0.637
0.4316,0.6464
0.4374,0.6522
0.4446,0.6618
0.4548,0.671
0.4624,0.679
0.4682,0.6862
0.4764,0.6964
0.4826,0.7058
0.4898,0.7138
0.4988,0.7206
0.5068,0.7264
0.5154,0.735
0.525,0.7434
0.6276,0.835
0.6366,0.842
0.6458,0.8492
0.6532,0.8564
0.6626,0.8656
0.67,0.8742
0.6768,0.8812
0.6884,0.8888
0.6992,0.8976
0.7074,0.9072
0.7164,0.914
0.7236,0.9206
0.731,0.9294
0.741,0.9378
0.753,0.9442
0.7624,0.9522
0.775,0.959
0.7872,0.965
0.8002,0.97
0.8158,0.9752
0.83,0.9806
0.846,0.9862
0.8678,0.991
0.8914,0.995
0.9468,0.9994
1.0,1.0


==> data/purchase/l1/range_rmia_bayes_d20.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0046,0.0298
0.0098,0.0522
0.0142,0.079
0.0192,0.0998
0.0246,0.115
0.0308,0.1286
0.0364,0.145
0.0436,0.16
0.0486,0.1718
0.0558,0.1872
0.0622,0.1972
0.0682,0.2092
0.073,0.2226
0.0794,0.2328
0.0858,0.244
0.0922,0.2568
0.0992,0.2678
0.1054,0.278
0.1118,0.289
0.1178,0.2978
0.1246,0.3074
0.132,0.3188
0.1394,0.3288
0.1456,0.339
0.1542,0.3472
0.1618,0.3562
0.1688,0.3696
0.1774,0.38
0.1844,0.3906
0.1924,0.3998
0.2,0.4084
0.2068,0.4188
0.2138,0.4272
0.223,0.435
0.2326,0.4424
0.2404,0.452
0.2488,0.4624
0.2558,0.4712
0.266,0.4804
0.276,0.4876
0.2818,0.4952
0.2904,0.5054
0.298,0.5132
0.306,0.5234
0.314,0.5316
0.3232,0.5422
0.3338,0.5492
0.3412,0.557
0.349,0.5648
0.3564,0.5714
0.363,0.5808
0.3714,0.5882
0.3792,0.5968
0.3886,0.6052
0.3956,0.6122
0.4042,0.62
0.4118,0.6284
0.4196,0.635
0.429,0.6426
0.4374,0.6508
0.447,0.66
0.503,0.71
0.5124,0.7168
0.5196,0.7252
0.5292,0.7324
0.5386,0.7426
0.5464,0.7492
0.557,0.7576
0.565,0.765
0.5708,0.7736
0.582,0.7834
0.5902,0.7944
0.5984,0.804
0.6074,0.8144
0.6172,0.8222
0.6254,0.8314
0.634,0.84
0.6442,0.8488
0.654,0.8562
0.6628,0.866
0.6708,0.8734
0.6814,0.8802
0.6944,0.889
0.704,0.895
0.7128,0.9018
0.724,0.9086
0.7312,0.9172
0.7406,0.9248
0.7498,0.933
0.7612,0.9398
0.7692,0.9452
0.781,0.952
0.7946,0.9584
0.8098,0.9648
0.8216,0.9712
0.8336,0.9768
0.8486,0.984
0.8752,0.989
0.9006,0.9942
0.9396,0.9984
1.0,1.0


==> data/purchase/l1/range_rmia_bayes_d50.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0052,0.028
0.0118,0.048
0.0172,0.0648
0.0244,0.0838
0.0308,0.0988
0.0368,0.1094
0.0438,0.1194
0.0496,0.13
0.0574,0.143
0.065,0.1536
0.0718,0.1656
0.0778,0.1788
0.0852,0.1892
0.0926,0.203
0.1002,0.2136
0.1078,0.2252
0.1144,0.2374
0.1254,0.2492
0.1346,0.2618
0.1414,0.2702
0.1512,0.2812
0.1608,0.2884
0.1684,0.2968
0.1754,0.3042
0.1834,0.314
0.1904,0.3228
0.202,0.3322
0.2112,0.3422
0.2266,0.3578
0.235,0.3656
0.2422,0.3754
0.2538,0.3868
0.2624,0.3946
0.2732,0.404
0.2818,0.4126
0.2904,0.4226
0.303,0.431
0.3112,0.4394
0.3206,0.4518
0.3292,0.463
0.3378,0.4696
0.346,0.477
0.3538,0.4866
0.3652,0.4954
0.3742,0.5052
0.3832,0.512
0.3936,0.5226
0.4024,0.5346
0.41,0.541
0.418,0.553
0.4248,0.5614
0.435,0.572
0.4426,0.58
0.45,0.591
0.4592,0.6024
0.468,0.6106
0.475,0.6194
0.4824,0.6276
0.4894,0.6384
0.4982,0.6474
0.507,0.6558
0.5198,0.6668
0.529,0.677
0.5384,0.6848
0.5488,0.6934
0.5582,0.7024
0.566,0.713
0.5738,0.724
0.5812,0.7334
0.5898,0.7426
0.6,0.7518
0.6098,0.7596
0.6202,0.771
0.6288,0.781
0.6384,0.7878
0.6464,0.7964
0.654,0.8066
0.6656,0.8176
0.676,0.8274
0.6828,0.8344
0.6902,0.8454
0.6992,0.8528
0.7096,0.8608
0.7196,0.8688
0.7312,0.877
0.742,0.8848
0.7498,0.892
0.7574,0.9004
0.7706,0.9068
0.7836,0.9142
0.7944,0.9268
0.8066,0.9348
0.8166,0.94
0.8268,0.948
0.8366,0.9552
0.8482,0.9626
0.8616,0.9686
0.8732,0.9756
0.8886,0.982
0.9058,0.9892
0.928,0.9942
0.9786,1.0
1.0,1.0


==> data/purchase/l1/range_rmia_d10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.005,0.03
0.0098,0.0526
0.0144,0.0794
0.0196,0.1008
0.025,0.1166
0.03,0.125
0.035,0.1406
0.0408,0.1524
0.0466,0.1706
0.0524,0.1806
0.0592,0.1916
0.065,0.201
0.0698,0.213
0.0762,0.2238
0.0818,0.2364
0.0882,0.2462
0.0946,0.2546
0.0996,0.2658
0.1044,0.2796
0.112,0.2906
0.12,0.2994
0.1256,0.3078
0.1326,0.318
0.1394,0.3278
0.1458,0.3358
0.1552,0.3476
0.1606,0.3564
0.1672,0.368
0.1722,0.378
0.1806,0.385
0.1868,0.3928
0.1938,0.4016
0.1996,0.4118
0.21,0.4196
0.2164,0.4288
0.224,0.435
0.2318,0.443
0.2386,0.4526
0.2466,0.4618
0.2528,0.4696
0.262,0.477
0.2704,0.4834
0.2786,0.4922
0.2862,0.5
0.291,0.511
0.3004,0.518
0.3092,0.5254
0.3164,0.533
0.3258,0.542
0.3332,0.5504
0.3408,0.5586
0.3482,0.5674
0.3548,0.5728
0.361,0.581
0.37,0.5878
0.3776,0.5944
0.3864,0.603
0.4052,0.6196
0.4726,0.6824
0.48,0.6886
0.4866,0.6978
0.4976,0.7058
0.5066,0.7138
0.515,0.72
0.5228,0.7272
0.5324,0.7356
0.5392,0.7428
0.5512,0.7502
0.5584,0.7578
0.5686,0.7666
0.576,0.7774
0.582,0.7852
0.5884,0.793
0.595,0.8028
0.6038,0.8118
0.6138,0.8202
0.6212,0.8286
0.629,0.8346
0.6378,0.8422
0.6466,0.8494
0.6552,0.8598
0.6644,0.8664
0.6716,0.874
0.6808,0.8802
0.6916,0.8876
0.7022,0.8946
0.7122,0.901
0.7226,0.9078
0.7306,0.9168
0.7408,0.9256
0.7512,0.933
0.7616,0.94
0.7746,0.9476
0.7858,0.9546
0.7974,0.959
0.811,0.9658
0.8242,0.9718
0.8364,0.9784
0.8506,0.984
0.8722,0.9888
0.8942,0.9928
0.938,0.9982
1.0,1.0


==> data/purchase/l1/range_rmia_d20.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.005,0.03
0.0098,0.0526
0.0144,0.0794
0.0196,0.1008
0.025,0.1166
0.03,0.125
0.035,0.1406
0.0408,0.1524
0.0466,0.1706
0.0524,0.1806
0.0592,0.1916
0.065,0.201
0.0698,0.213
0.0762,0.2238
0.0818,0.2364
0.0882,0.2462
0.0946,0.2546
0.0996,0.2658
0.1044,0.2796
0.112,0.2906
0.12,0.2994
0.1256,0.3078
0.1326,0.318
0.1394,0.3278
0.1458,0.3358
0.1552,0.3476
0.1606,0.3564
0.1672,0.368
0.1722,0.378
0.1806,0.385
0.1868,0.3928
0.1938,0.4016
0.1996,0.4118
0.21,0.4196
0.2164,0.4288
0.224,0.435
0.2318,0.443
0.2386,0.4526
0.2466,0.4618
0.2528,0.4696
0.262,0.477
0.2704,0.4834
0.2786,0.4922
0.2862,0.5
0.291,0.511
0.3004,0.518
0.3092,0.5254
0.3164,0.533
0.3258,0.542
0.3332,0.5504
0.3408,0.5586
0.3482,0.5674
0.3548,0.5728
0.361,0.581
0.37,0.5878
0.3776,0.5944
0.3864,0.603
0.4052,0.6196
0.4726,0.6824
0.48,0.6886
0.4866,0.6978
0.4976,0.7058
0.5066,0.7138
0.515,0.72
0.5228,0.7272
0.5324,0.7356
0.5392,0.7428
0.5512,0.7502
0.5584,0.7578
0.5686,0.7666
0.576,0.7774
0.582,0.7852
0.5884,0.793
0.595,0.8028
0.6038,0.8118
0.6138,0.8202
0.6212,0.8286
0.629,0.8346
0.6378,0.8422
0.6466,0.8494
0.6552,0.8598
0.6644,0.8664
0.6716,0.874
0.6808,0.8802
0.6916,0.8876
0.7022,0.8946
0.7122,0.901
0.7226,0.9078
0.7306,0.9168
0.7408,0.9256
0.7512,0.933
0.7616,0.94
0.7746,0.9476
0.7858,0.9546
0.7974,0.959
0.811,0.9658
0.8242,0.9718
0.8364,0.9784
0.8506,0.984
0.8722,0.9888
0.8942,0.9928
0.938,0.9982
1.0,1.0


==> data/purchase/l1/range_rmia_d50.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0052,0.028
0.0118,0.048
0.0172,0.0648
0.0244,0.0838
0.0308,0.0988
0.0368,0.1094
0.0438,0.1194
0.0496,0.13
0.0574,0.143
0.065,0.1536
0.0718,0.1656
0.0778,0.1788
0.0852,0.1892
0.0926,0.203
0.1002,0.2136
0.1078,0.2252
0.1144,0.2374
0.1254,0.2492
0.1346,0.2618
0.1414,0.2702
0.1512,0.2812
0.1608,0.2884
0.1684,0.2968
0.1754,0.3042
0.1834,0.314
0.1904,0.3228
0.202,0.3322
0.2112,0.3422
0.2266,0.3578
0.235,0.3656
0.2422,0.3754
0.2538,0.3868
0.2624,0.3946
0.2732,0.404
0.2818,0.4126
0.2904,0.4226
0.303,0.431
0.3112,0.4394
0.3206,0.4518
0.3292,0.463
0.3378,0.4696
0.346,0.477
0.3538,0.4866
0.3652,0.4954
0.3742,0.5052
0.3832,0.512
0.3936,0.5226
0.4024,0.5346
0.41,0.541
0.418,0.553
0.4248,0.5614
0.435,0.572
0.4426,0.58
0.45,0.591
0.4592,0.6024
0.468,0.6106
0.475,0.6194
0.4824,0.6276
0.4894,0.6384
0.4982,0.6474
0.507,0.6558
0.5198,0.6668
0.529,0.677
0.5384,0.6848
0.5488,0.6934
0.5582,0.7024
0.566,0.713
0.5738,0.724
0.5812,0.7334
0.5898,0.7426
0.6,0.7518
0.6098,0.7596
0.6202,0.771
0.6288,0.781
0.6384,0.7878
0.6464,0.7964
0.654,0.8066
0.6656,0.8176
0.676,0.8274
0.6828,0.8344
0.6902,0.8454
0.6992,0.8528
0.7096,0.8608
0.7196,0.8688
0.7312,0.877
0.742,0.8848
0.7498,0.892
0.7574,0.9004
0.7706,0.9068
0.7836,0.9142
0.7944,0.9268
0.8066,0.9348
0.8166,0.94
0.8268,0.948
0.8366,0.9552
0.8482,0.9626
0.8616,0.9686
0.8732,0.9756
0.8886,0.982
0.9058,0.9892
0.928,0.9942
0.9786,1.0
1.0,1.0


==> data/purchase/l1/range_rmia_glrt_d10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0036,0.0268
0.0072,0.04
0.0108,0.0544
0.0164,0.066
0.022,0.0734
0.026,0.0832
0.0314,0.0904
0.0364,0.0982
0.0418,0.1074
0.0462,0.1162
0.0502,0.1264
0.0574,0.138
0.0718,0.164
0.321,0.4404
0.3288,0.4484
0.3366,0.454
0.3424,0.4592
0.3502,0.465
0.3578,0.4702
0.3658,0.4778
0.3734,0.4856
0.3798,0.4908
0.384,0.4966
0.3926,0.5018
0.3998,0.5082
0.4054,0.514
0.41,0.52
0.418,0.5272
0.4256,0.5364
0.4312,0.5438
0.437,0.5528
0.4428,0.56
0.4488,0.5678
0.4546,0.576
0.4584,0.5844
0.4646,0.5912
0.4706,0.6004
0.4774,0.607
0.4826,0.6148
0.4886,0.62
0.4928,0.628
0.4988,0.636
0.5046,0.643
0.5112,0.6494
0.5156,0.6572
0.5202,0.663
0.5268,0.669
0.5332,0.6772
0.539,0.6832
0.545,0.6918
0.552,0.7004
0.5586,0.7086
0.5636,0.7178
0.5706,0.7252
0.5766,0.7336
0.5828,0.7402
0.5882,0.7488
0.5968,0.7564
0.6046,0.7622
0.6092,0.7666
0.6158,0.7744
0.6218,0.7812
0.6272,0.7882
0.6334,0.796
0.64,0.8044
0.6474,0.8104
0.6538,0.8176
0.66,0.8222
0.6688,0.8272
0.675,0.8346
0.6826,0.841
0.6912,0.846
0.697,0.853
0.7042,0.8572
0.7092,0.8632
0.7184,0.8694
0.7264,0.8744
0.7332,0.8818
0.7404,0.8878
0.7484,0.8934
0.7582,0.8994
0.7662,0.9042
0.7762,0.9102
0.7852,0.9154
0.7916,0.923
0.799,0.9278
0.8086,0.9334
0.8194,0.9394
0.8306,0.9452
0.8406,0.9516
0.848,0.9566
0.8606,0.9622
0.8716,0.966
0.8832,0.9702
0.8952,0.9744
0.9074,0.9796
0.9204,0.9838
0.9378,0.9888
0.9532,0.9932
0.9788,0.997
1.0,1.0


==> data/purchase/l1/range_rmia_glrt_d20.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0058,0.0184
0.0106,0.0294
0.0158,0.038
0.1794,0.2226
0.1904,0.2342
0.1988,0.241
0.2084,0.2492
0.216,0.2568
0.2236,0.2648
0.2324,0.27
0.2412,0.2766
0.2496,0.2852
0.2572,0.296
0.2624,0.3034
0.2698,0.3126
0.2772,0.3212
0.2826,0.3296
0.289,0.3374
0.2946,0.346
0.2994,0.3518
0.3064,0.3604
0.314,0.3716
0.323,0.3798
0.3294,0.3916
0.3362,0.4
0.3438,0.4082
0.3506,0.4184
0.357,0.4262
0.3642,0.4368
0.3712,0.4454
0.38,0.4568
0.3866,0.465
0.3938,0.4764
0.402,0.485
0.409,0.4954
0.4156,0.5038
0.4242,0.5104
0.43,0.5214
0.4354,0.528
0.4416,0.5364
0.447,0.5452
0.4544,0.5518
0.4628,0.563
0.4698,0.573
0.4782,0.5832
0.487,0.5942
0.4946,0.6028
0.5006,0.6106
0.5068,0.619
0.5168,0.627
0.5236,0.6358
0.5304,0.6444
0.5374,0.6512
0.546,0.6584
0.556,0.6656
0.562,0.6742
0.57,0.6816
0.5788,0.6912
0.5842,0.6994
0.5932,0.706
0.601,0.714
0.6066,0.721
0.614,0.7292
0.6204,0.7352
0.6276,0.7428
0.6348,0.7518
0.646,0.7584
0.6522,0.7678
0.6614,0.7744
0.671,0.783
0.6778,0.7898
0.6874,0.7988
0.6952,0.8076
0.7014,0.8144
0.7098,0.8254
0.7178,0.8318
0.7296,0.8386
0.7386,0.8466
0.7496,0.8534
0.7596,0.8604
0.7662,0.8658
0.775,0.8722
0.784,0.8798
0.7942,0.8852
0.802,0.8918
0.814,0.8984
0.8234,0.905
0.8334,0.9108
0.843,0.918
0.8528,0.9252
0.8624,0.9332
0.874,0.9386
0.8852,0.9446
0.8926,0.9498
0.907,0.9566
0.9178,0.9636
0.9306,0.9706
0.9434,0.9768
0.9524,0.9826
0.9638,0.988
0.9772,0.994
0.9916,0.9988
1.0,1.0


==> data/purchase/l1/range_rmia_glrt_d50.csv <==
FPR,TPR
0.0,0.0
0.0002,0.0
0.0452,0.0502
0.0516,0.0604
0.0628,0.0694
0.0728,0.0802
0.0816,0.088
0.09,0.0978
0.0978,0.1068
0.105,0.1166
0.1134,0.1258
0.1216,0.1358
0.1298,0.1462
0.139,0.156
0.1496,0.1656
0.1586,0.1732
0.166,0.1806
0.1744,0.1902
0.1816,0.2006
0.1906,0.2088
0.1988,0.2186
0.208,0.234
0.217,0.247
0.2284,0.2564
0.2368,0.2668
0.2444,0.2782
0.2524,0.2874
0.261,0.301
0.2722,0.3116
0.2804,0.3212
0.2882,0.3294
0.2992,0.3406
0.307,0.3498
0.3164,0.3606
0.3236,0.3712
0.3324,0.382
0.3416,0.392
0.3498,0.401
0.3578,0.4082
0.3662,0.415
0.3774,0.4244
0.3904,0.4332
0.401,0.4426
0.411,0.4546
0.4194,0.465
0.4258,0.4762
0.4356,0.4866
0.446,0.4938
0.4526,0.5028
0.4608,0.5126
0.4698,0.5212
0.4804,0.5334
0.4902,0.5424
0.499,0.5516
0.5106,0.5602
0.5186,0.5694
0.5266,0.5768
0.5348,0.5848
0.5438,0.5922
0.5556,0.6016
0.563,0.6112
0.5736,0.6224
0.5838,0.633
0.593,0.6436
0.6054,0.6526
0.6124,0.6628
0.6228,0.6696
0.634,0.6832
0.6432,0.6928
0.6546,0.7022
0.664,0.7112
0.6712,0.7216
0.6804,0.7304
0.6894,0.7392
0.6996,0.747
0.7088,0.7554
0.7194,0.765
0.7292,0.7736
0.7396,0.781
0.751,0.7898
0.7598,0.8022
0.7692,0.8122
0.7808,0.8208
0.792,0.8324
0.8014,0.8412
0.8084,0.8504
0.8196,0.8602
0.8294,0.8686
0.8388,0.8772
0.8494,0.884
0.8602,0.894
0.8716,0.9018
0.8824,0.9122
0.8918,0.9194
0.9038,0.9284
0.9148,0.9396
0.925,0.9476
0.9338,0.9558
0.9458,0.9628
0.9562,0.971
0.9692,0.9772
0.9786,0.9846
0.9872,0.993
1.0,1.0


==> data/purchase/lira_ad_guess_r10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.003,0.0268
0.0064,0.0424
0.0098,0.052
0.0132,0.0632
0.0168,0.073
0.0214,0.0782
0.0258,0.0886
0.029,0.0984
0.0326,0.1054
0.0364,0.1122
0.0406,0.1184
0.0458,0.1258
0.0552,0.1386
0.1036,0.2068
0.1076,0.2232
0.1108,0.2336
0.115,0.2436
0.118,0.255
0.1214,0.261
0.1246,0.269
0.1288,0.278
0.132,0.287
0.1358,0.296
0.1402,0.3004
0.1448,0.309
0.1482,0.3166
0.1516,0.3224
0.1558,0.3298
0.1606,0.3382
0.1648,0.3436
0.1704,0.3494
0.1754,0.355
0.179,0.3624
0.1832,0.3678
0.1882,0.372
0.1936,0.3772
0.1984,0.3832
0.2042,0.3886
0.2086,0.396
0.2128,0.4018
0.2168,0.411
0.2226,0.416
0.2292,0.4226
0.2344,0.4268
0.2412,0.4336
0.2482,0.4392
0.2558,0.446
0.2612,0.45
0.2694,0.4548
0.2746,0.4592
0.2836,0.4646
0.2888,0.4676
0.2952,0.4742
0.3018,0.4794
0.3076,0.4854
0.3114,0.4916
0.3168,0.4982
0.3206,0.5044
0.3252,0.51
0.3328,0.5166
0.3406,0.5216
0.3486,0.5256
0.6328,0.8134
0.6386,0.8194
0.6446,0.8238
0.6502,0.8288
0.6562,0.8324
0.6612,0.8362
0.6678,0.8416
0.6742,0.8458
0.681,0.8506
0.6862,0.8548
0.6938,0.8606
0.7,0.8646
0.7082,0.8692
0.7144,0.874
0.7204,0.8782
0.7264,0.882
0.735,0.8858
0.7474,0.8892
0.755,0.8926
0.7644,0.8962
0.771,0.9018
0.781,0.905
0.7882,0.9086
0.796,0.9132
0.8062,0.9178
0.8164,0.9208
0.832,0.925
0.8416,0.9288
0.8556,0.932
0.8676,0.9358
0.8848,0.9388
0.9028,0.942
0.961,0.9706
0.9682,0.9772
0.9756,0.9816
0.9808,0.9868
0.9868,0.991
0.9914,0.9962
1.0,1.0


==> data/purchase/lira_ad_guess_r100.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0058,0.0098
0.0136,0.0222
0.022,0.0292
0.0302,0.0384
0.0398,0.0492
0.0464,0.0592
0.0528,0.0696
0.0614,0.08
0.071,0.0912
0.0778,0.1006
0.0854,0.108
0.0944,0.116
0.103,0.124
0.117,0.1378
0.1498,0.1762
0.1576,0.1868
0.1646,0.1984
0.1714,0.2106
0.1816,0.2222
0.1904,0.229
0.2008,0.239
0.2084,0.2504
0.215,0.2618
0.2264,0.2704
0.2342,0.2784
0.2408,0.285
0.2492,0.2922
0.2556,0.3
0.2616,0.3076
0.2678,0.319
0.2742,0.329
0.2842,0.3366
0.2946,0.3486
0.3032,0.3578
0.3094,0.3668
0.3172,0.376
0.3278,0.3834
0.3374,0.3914
0.3448,0.401
0.3532,0.4108
0.3626,0.4184
0.371,0.427
0.3806,0.4372
0.3896,0.4486
0.3972,0.4576
0.406,0.4652
0.4142,0.474
0.5188,0.5808
0.526,0.5874
0.5352,0.5956
0.5422,0.603
0.5514,0.6108
0.5604,0.6198
0.5678,0.628
0.577,0.6374
0.5852,0.6452
0.5936,0.6532
0.6048,0.6616
0.6146,0.669
0.622,0.679
0.6328,0.6872
0.6428,0.6956
0.6506,0.7028
0.6588,0.7098
0.67,0.718
0.679,0.727
0.6862,0.736
0.694,0.7444
0.704,0.7512
0.714,0.7592
0.7218,0.7674
0.731,0.774
0.7396,0.7818
0.7512,0.789
0.7602,0.7962
0.7706,0.8028
0.7782,0.8118
0.7892,0.819
0.7968,0.8272
0.8078,0.8342
0.817,0.8396
0.8266,0.846
0.8336,0.8544
0.8444,0.8608
0.8528,0.8706
0.8622,0.8768
0.8716,0.885
0.8804,0.8936
0.8884,0.9014
0.895,0.9072
0.9034,0.9138
0.9122,0.9208
0.9244,0.9302
0.9452,0.945
0.9544,0.9564
0.9632,0.962
0.9726,0.9708
0.9822,0.9782
0.988,0.989
0.9986,0.9994
1.0,1.0


==> data/purchase/lira_ad_guess_r200.csv <==
FPR,TPR
0.0,0.0
0.0002,0.0
0.0074,0.0122
0.0164,0.0238
0.0238,0.0364
0.032,0.0452
0.0406,0.0544
0.0484,0.0656
0.0578,0.077
0.0698,0.0846
0.076,0.0944
0.0844,0.1044
0.096,0.114
0.1048,0.1264
0.1136,0.1344
0.1232,0.1436
0.1328,0.152
0.145,0.1594
0.152,0.1778
0.1602,0.1876
0.168,0.198
0.1766,0.2058
0.1862,0.2132
0.1962,0.2236
0.2066,0.2318
0.2136,0.2402
0.2228,0.2496
0.2304,0.2572
0.2414,0.2654
0.2524,0.2748
0.2602,0.2838
0.3424,0.3644
0.3532,0.3724
0.3614,0.38
0.3702,0.3888
0.3798,0.398
0.3894,0.4076
0.3992,0.4148
0.406,0.4278
0.415,0.4372
0.4224,0.4468
0.4332,0.456
0.4412,0.4652
0.449,0.4742
0.4614,0.4832
0.4706,0.4916
0.4806,0.5034
0.4902,0.5144
0.4984,0.522
0.5084,0.5326
0.5176,0.541
0.527,0.5506
0.535,0.5584
0.545,0.5676
0.5538,0.576
0.5614,0.5846
0.5708,0.597
0.5794,0.6052
0.5882,0.614
0.5956,0.6232
0.6052,0.6318
0.613,0.6394
0.6228,0.65
0.6314,0.659
0.641,0.6684
0.6484,0.6762
0.6588,0.6866
0.6656,0.6956
0.6732,0.7064
0.6844,0.7138
0.6964,0.7224
0.7056,0.7302
0.716,0.7396
0.7274,0.7486
0.7378,0.757
0.7458,0.7648
0.7546,0.7722
0.7638,0.78
0.7724,0.7892
0.7806,0.7992
0.7894,0.807
0.7986,0.816
0.8084,0.8258
0.8188,0.8336
0.8268,0.845
0.8374,0.8538
0.8472,0.8634
0.8564,0.8728
0.8654,0.8806
0.8772,0.8874
0.8894,0.8964
0.8992,0.9048
0.909,0.9148
0.9162,0.9238
0.9276,0.932
0.936,0.9404
0.9446,0.9498
0.9556,0.9598
0.9638,0.9684
0.9736,0.9774
0.9822,0.986
0.9918,0.994
1.0,1.0


==> data/purchase/loss_ad_guess_r10.csv <==
FPR,TPR
0.0,0.0
0.5746,0.7468
0.5922,0.7626
0.6034,0.7744
0.609,0.7852
0.6156,0.791
0.6194,0.7974
0.6226,0.8026
0.6256,0.8054
0.6288,0.8088
0.6314,0.8116
0.634,0.814
0.638,0.819
0.641,0.8212
0.643,0.8242
0.6448,0.8266
0.6466,0.8286
0.6494,0.831
0.6512,0.8336
0.6528,0.8348
0.6552,0.8364
0.6572,0.8392
0.659,0.8424
0.6604,0.845
0.6628,0.8462
0.6652,0.848
0.6672,0.85
0.6686,0.852
0.6712,0.8536
0.6722,0.8568
0.675,0.859
0.6774,0.8622
0.6798,0.865
0.6824,0.8664
0.6846,0.868
0.6864,0.8704
0.6886,0.8722
0.6898,0.8746
0.6922,0.8772
0.6956,0.8794
0.698,0.8812
0.7014,0.8828
0.7026,0.8858
0.7046,0.8888
0.708,0.8924
0.7102,0.894
0.7116,0.8954
0.7158,0.8972
0.7188,0.899
0.7206,0.9014
0.7224,0.9034
0.7232,0.9056
0.726,0.908
0.7288,0.911
0.7318,0.9124
0.7334,0.9158
0.7354,0.9172
0.737,0.9192
0.7392,0.9214
0.7422,0.9234
0.7446,0.925
0.7474,0.9268
0.7488,0.9284
0.7518,0.9314
0.7536,0.9338
0.76,0.9352
0.7636,0.9376
0.7672,0.9398
0.7694,0.9416
0.7716,0.9432
0.7732,0.945
0.7758,0.947
0.7776,0.9486
0.7794,0.9502
0.7824,0.9528
0.7858,0.9544
0.7908,0.9556
0.7958,0.9578
0.7982,0.9592
0.801,0.9608
0.8036,0.9626
0.8104,0.9642
0.8126,0.9658
0.8152,0.9668
0.8178,0.9688
0.822,0.9706
0.826,0.9722
0.829,0.9736
0.8334,0.9756
0.8376,0.977
0.8404,0.9782
0.8446,0.9794
0.85,0.9812
0.855,0.9828
0.8636,0.9842
0.8688,0.9856
0.875,0.9868
0.8778,0.988
0.8872,0.9892
0.8934,0.9906
0.9018,0.992
0.9062,0.9934
0.9124,0.9946
0.9204,0.9956
0.9362,0.9972
0.9478,0.9982
0.9656,0.9994


==> data/purchase/range_lira_bayes_r100.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0096,0.0134
0.0176,0.0246
0.0254,0.0396
0.0326,0.054
0.0386,0.071
0.0454,0.0822
0.0544,0.0968
0.0612,0.1092
0.0694,0.124
0.077,0.139
0.0844,0.151
0.0916,0.1658
0.0986,0.1764
0.1052,0.1894
0.1138,0.203
0.1218,0.21
0.129,0.2208
0.1372,0.2314
0.1444,0.2422
0.1532,0.2542
0.1612,0.2682
0.1686,0.28
0.1784,0.292
0.1866,0.305
0.1944,0.3146
0.2032,0.325
0.21,0.3384
0.2186,0.352
0.226,0.3664
0.2338,0.3742
0.2404,0.3838
0.2484,0.3936
0.256,0.4044
0.2676,0.414
0.2752,0.4234
0.2834,0.4362
0.2918,0.4466
0.2992,0.4568
0.3086,0.4664
0.3168,0.4752
0.3248,0.4856
0.3374,0.4968
0.3474,0.5092
0.357,0.5172
0.3664,0.53
0.3776,0.5376
0.3878,0.547
0.397,0.556
0.411,0.572
0.4214,0.58
0.4336,0.5892
0.4452,0.5992
0.4562,0.6062
0.4654,0.6124
0.4752,0.6208
0.4836,0.6308
0.4926,0.6412
0.505,0.65
0.5154,0.6578
0.5238,0.667
0.5332,0.6744
0.5472,0.6838
0.559,0.6916
0.5744,0.7
0.5876,0.7106
0.5984,0.7186
0.611,0.7264
0.6274,0.733
0.6374,0.7412
0.6486,0.7502
0.6602,0.7576
0.6732,0.765
0.6872,0.7736
0.6958,0.7826
0.7068,0.7904
0.7164,0.799
0.7302,0.808
0.7436,0.8156
0.7536,0.8242
0.763,0.833
0.7732,0.8414
0.7862,0.8482
0.7962,0.8554
0.8072,0.8606
0.8166,0.8678
0.8306,0.8742
0.8404,0.8816
0.851,0.889
0.8646,0.8972
0.8774,0.9036
0.8916,0.9114
0.9062,0.9204
0.9196,0.9282
0.9306,0.9374
0.9398,0.9454
0.9504,0.9546
0.9598,0.9618
0.9694,0.9712
0.9774,0.983
0.9876,0.991
0.9986,0.999
1.0,1.0


==> data/purchase/range_lira_bayes_r200.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0094,0.0108
0.0172,0.0218
0.0246,0.033
0.0324,0.0454
0.0434,0.063
0.051,0.0772
0.0598,0.0908
0.0682,0.1038
0.0776,0.1166
0.0868,0.1276
0.0944,0.1392
0.1044,0.1476
0.1138,0.1582
0.1226,0.1724
0.1302,0.1848
0.1388,0.1974
0.1482,0.2078
0.1584,0.2184
0.1666,0.2294
0.1768,0.2404
0.1838,0.2512
0.1934,0.2616
0.2038,0.27
0.2144,0.2828
0.2224,0.2928
0.2326,0.3032
0.2436,0.3184
0.2544,0.3286
0.2648,0.3392
0.272,0.3494
0.2806,0.3594
0.29,0.3688
0.2986,0.3804
0.3064,0.3924
0.3158,0.401
0.3232,0.4088
0.331,0.4206
0.3412,0.4302
0.3484,0.441
0.3586,0.4522
0.3676,0.4646
0.3764,0.4752
0.3884,0.4848
0.3994,0.4932
0.4094,0.5058
0.4198,0.513
0.4298,0.521
0.4384,0.531
0.4456,0.5404
0.4552,0.5504
0.4674,0.5606
0.4762,0.5684
0.4842,0.5776
0.495,0.5882
0.5032,0.5974
0.5126,0.6064
0.5232,0.6156
0.5348,0.6246
0.5468,0.6346
0.558,0.6446
0.5694,0.652
0.578,0.6608
0.59,0.6688
0.6004,0.6782
0.6124,0.6874
0.6224,0.6988
0.6326,0.7058
0.6416,0.7154
0.6534,0.7242
0.665,0.7318
0.674,0.7422
0.6842,0.7528
0.6948,0.7612
0.7056,0.7696
0.7158,0.777
0.7262,0.7856
0.733,0.7942
0.7438,0.8034
0.7538,0.8136
0.7682,0.8224
0.7804,0.8356
0.79,0.8464
0.8004,0.8546
0.8148,0.8632
0.824,0.8722
0.8358,0.8818
0.8448,0.8908
0.8564,0.9002
0.869,0.9068
0.884,0.9142
0.8968,0.9224
0.9068,0.93
0.9198,0.939
0.9306,0.9474
0.9432,0.9542
0.9548,0.9622
0.9656,0.9712
0.9766,0.9784
0.9848,0.988
0.9962,0.9964
1.0,1.0


==> data/purchase/range_lira_glrt_r100.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.015,0.023
0.0228,0.036
0.0296,0.0478
0.0394,0.062
0.047,0.0722
0.0548,0.0822
0.0636,0.0936
0.0728,0.1084
0.0794,0.1196
0.0892,0.1312
0.0994,0.1424
0.1084,0.159
0.1194,0.1694
0.1276,0.1792
0.1356,0.1896
0.1436,0.2002
0.1518,0.2102
0.1604,0.222
0.1686,0.2338
0.1758,0.246
0.1864,0.2596
0.1974,0.2702
0.2062,0.2834
0.2158,0.2938
0.2254,0.3048
0.2342,0.314
0.244,0.3248
0.2524,0.3338
0.2622,0.3452
0.2718,0.3524
0.2818,0.3618
0.2902,0.3702
0.3002,0.3792
0.3076,0.3896
0.3166,0.4016
0.3276,0.4116
0.3368,0.4216
0.3458,0.4304
0.358,0.4374
0.368,0.447
0.379,0.4588
0.391,0.4678
0.3986,0.4788
0.4058,0.4884
0.414,0.497
0.4264,0.5052
0.438,0.513
0.4472,0.521
0.4554,0.5306
0.4642,0.5396
0.4742,0.5486
0.4822,0.559
0.4918,0.5716
0.5026,0.5802
0.5166,0.5892
0.5278,0.5982
0.538,0.6092
0.5508,0.6184
0.5652,0.628
0.5744,0.6368
0.5874,0.648
0.5968,0.657
0.607,0.6636
0.6176,0.6722
0.6268,0.682
0.6354,0.6896
0.646,0.696
0.6582,0.7062
0.6688,0.7146
0.6826,0.7226
0.6958,0.7298
0.7052,0.7378
0.7198,0.746
0.7324,0.756
0.7464,0.767
0.7562,0.7758
0.7698,0.7832
0.7798,0.792
0.791,0.8012
0.8008,0.8098
0.8098,0.8172
0.8192,0.8252
0.8326,0.8338
0.8422,0.845
0.8502,0.8544
0.8594,0.864
0.87,0.8724
0.8798,0.882
0.892,0.8934
0.8992,0.9044
0.9108,0.913
0.9178,0.9236
0.9278,0.9326
0.9378,0.9412
0.9496,0.9494
0.9602,0.9606
0.9704,0.9686
0.9804,0.9808
0.9888,0.9904
0.9992,0.9994
1.0,1.0


==> data/purchase/range_lira_glrt_r200.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0092,0.014
0.017,0.0254
0.0262,0.036
0.0368,0.0478
0.0456,0.0592
0.0584,0.0722
0.0684,0.0828
0.0784,0.095
0.0872,0.1056
0.0966,0.1154
0.1044,0.1244
0.1146,0.1342
0.1268,0.1446
0.1372,0.1528
0.1466,0.1632
0.1546,0.1732
0.1656,0.1832
0.1758,0.1926
0.1842,0.2042
0.193,0.2182
0.2052,0.2286
0.2144,0.237
0.2226,0.2474
0.2314,0.2576
0.2416,0.2712
0.2524,0.282
0.2628,0.2906
0.2718,0.3012
0.283,0.3108
0.2938,0.3192
0.3046,0.3282
0.3144,0.3404
0.3226,0.3522
0.3344,0.3656
0.3462,0.3748
0.3546,0.3834
0.3648,0.3932
0.3744,0.4032
0.3838,0.417
0.393,0.4276
0.4004,0.4386
0.4078,0.4482
0.417,0.4578
0.4292,0.4666
0.4384,0.476
0.4516,0.485
0.4626,0.4942
0.4718,0.5042
0.4824,0.5144
0.4918,0.5256
0.5,0.5342
0.5094,0.5422
0.5186,0.5538
0.5272,0.5636
0.537,0.5742
0.548,0.5838
0.5576,0.593
0.5674,0.6056
0.576,0.6154
0.5876,0.6248
0.5976,0.6354
0.6078,0.6466
0.6192,0.6582
0.629,0.669
0.6386,0.6776
0.65,0.6878
0.6572,0.697
0.669,0.7074
0.6772,0.7158
0.687,0.7248
0.6996,0.7316
0.708,0.741
0.7172,0.7506
0.7252,0.7592
0.7372,0.7716
0.747,0.7804
0.7586,0.7904
0.7702,0.7964
0.7798,0.8042
0.7884,0.816
0.7986,0.8258
0.806,0.8344
0.815,0.8418
0.8244,0.8524
0.835,0.8592
0.847,0.8668
0.8566,0.8758
0.8688,0.8856
0.8796,0.8952
0.8916,0.9052
0.9036,0.9134
0.9148,0.9228
0.9274,0.9296
0.9376,0.939
0.948,0.9478
0.958,0.9588
0.967,0.9678
0.9788,0.9776
0.9894,0.9878
0.999,0.999
1.0,1.0


==> data/purchase/range_lira_r10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0038,0.0206
0.0078,0.0304
0.0126,0.04
0.0182,0.0516
0.032,0.0714
0.0428,0.0878
0.0472,0.1028
0.0516,0.1162
0.057,0.1254
0.0616,0.1348
0.0666,0.1452
0.0708,0.1548
0.0752,0.1698
0.0798,0.1832
0.0844,0.1978
0.0894,0.2104
0.0952,0.2246
0.101,0.2376
0.105,0.2514
0.1096,0.2664
0.114,0.2754
0.1198,0.2824
0.1246,0.2914
0.1292,0.2986
0.1336,0.307
0.1404,0.316
0.1458,0.3246
0.151,0.3342
0.1568,0.342
0.1614,0.3532
0.169,0.3644
0.1744,0.3722
0.1804,0.3794
0.1864,0.3854
0.1924,0.396
0.1992,0.4028
0.2048,0.4088
0.2118,0.4166
0.22,0.4238
0.2272,0.4318
0.235,0.4386
0.2404,0.4436
0.2462,0.451
0.253,0.4574
0.2592,0.4638
0.264,0.4688
0.4676,0.6768
0.4774,0.6866
0.4884,0.696
0.496,0.7054
0.5022,0.7108
0.512,0.7184
0.5218,0.725
0.5308,0.7334
0.5392,0.7402
0.546,0.7458
0.552,0.7512
0.5606,0.758
0.5684,0.765
0.5744,0.7716
0.5836,0.7776
0.591,0.783
0.5984,0.7886
0.6076,0.7946
0.617,0.802
0.6258,0.8068
0.6338,0.8124
0.6464,0.8182
0.655,0.826
0.6654,0.83
0.6734,0.8354
0.6834,0.843
0.6906,0.8494
0.701,0.8532
0.7132,0.8586
0.7248,0.8632
0.7332,0.8686
0.7458,0.8738
0.7618,0.8794
0.7756,0.8842
0.7834,0.889
0.7996,0.894
0.8122,0.8982
0.8276,0.902
0.8424,0.9056
0.8652,0.9098
0.88,0.9138
0.8908,0.9178
0.9028,0.9234
0.9118,0.9286
0.919,0.9348
0.926,0.9422
0.9342,0.9478
0.9418,0.9542
0.9492,0.9598
0.9568,0.9648
0.964,0.971
0.9732,0.9792
0.9798,0.9844
0.9868,0.9926
0.996,0.9986
1.0,1.0


==> data/purchase/range_lira_r100.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.009,0.0108
0.017,0.0232
0.0238,0.035
0.0308,0.052
0.038,0.0666
0.044,0.0834
0.0504,0.0972
0.0586,0.1072
0.065,0.1256
0.0724,0.1372
0.0794,0.1506
0.087,0.161
0.0954,0.1734
0.1026,0.1918
0.1108,0.2032
0.1188,0.216
0.125,0.2258
0.1324,0.2398
0.1394,0.2524
0.1472,0.2682
0.1546,0.2802
0.164,0.2942
0.1734,0.3044
0.1832,0.3148
0.194,0.3274
0.205,0.3378
0.2188,0.3586
0.2286,0.37
0.238,0.3782
0.2458,0.3868
0.2538,0.3992
0.2648,0.4086
0.2716,0.4198
0.2788,0.4288
0.2876,0.4394
0.2958,0.4524
0.3044,0.4594
0.3116,0.4664
0.3208,0.4732
0.331,0.487
0.3406,0.4962
0.3486,0.5044
0.3566,0.5138
0.3644,0.5244
0.376,0.5348
0.3878,0.5454
0.3968,0.5532
0.4046,0.5628
0.4134,0.5718
0.4232,0.5814
0.4334,0.5894
0.4424,0.5986
0.4512,0.606
0.4602,0.613
0.4686,0.622
0.48,0.6284
0.4926,0.6366
0.5034,0.6452
0.5152,0.655
0.5268,0.664
0.5372,0.6714
0.5494,0.6792
0.5618,0.687
0.5728,0.6944
0.583,0.7028
0.5936,0.7112
0.6048,0.7194
0.618,0.7264
0.6304,0.7348
0.6406,0.7428
0.6504,0.7524
0.6634,0.7588
0.6746,0.7656
0.6846,0.7728
0.699,0.7832
0.7104,0.7906
0.7236,0.7998
0.7362,0.8076
0.746,0.8168
0.758,0.8242
0.7706,0.8312
0.7814,0.8384
0.794,0.8468
0.8054,0.8548
0.815,0.8618
0.8258,0.8708
0.8392,0.8798
0.8508,0.8892
0.8652,0.8976
0.8798,0.9048
0.8946,0.9116
0.9072,0.919
0.9198,0.927
0.9294,0.9356
0.9388,0.9436
0.9498,0.9534
0.9584,0.961
0.968,0.9702
0.9762,0.982
0.9866,0.9904
0.9976,0.9988
1.0,1.0


==> data/purchase/range_lira_r10_bayes.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0046,0.0246
0.0086,0.035
0.0126,0.0496
0.0188,0.0622
0.0296,0.0802
0.0386,0.0886
0.0488,0.1086
0.0542,0.1226
0.0602,0.1304
0.065,0.1398
0.0692,0.146
0.0748,0.1586
0.0818,0.1724
0.0876,0.1878
0.093,0.2048
0.0988,0.218
0.1048,0.2268
0.1084,0.2392
0.115,0.2486
0.1206,0.2594
0.1244,0.2716
0.13,0.2826
0.1352,0.2926
0.1428,0.3058
0.1472,0.3158
0.1518,0.3248
0.1578,0.3318
0.1634,0.339
0.1692,0.3468
0.1756,0.3558
0.1812,0.365
0.187,0.3734
0.192,0.3826
0.1972,0.3904
0.2034,0.4
0.2078,0.4076
0.2146,0.4142
0.2208,0.422
0.2262,0.4284
0.2334,0.438
0.241,0.446
0.2504,0.4528
0.259,0.4586
0.2648,0.4654
0.2716,0.4716
0.279,0.478
0.2864,0.485
0.2924,0.4924
0.3006,0.4988
0.3064,0.5056
0.3152,0.5118
0.3234,0.5178
0.3318,0.5228
0.34,0.529
0.347,0.5344
0.356,0.54
0.5628,0.75
0.5744,0.761
0.5804,0.7682
0.586,0.7746
0.5932,0.7804
0.5996,0.7852
0.6078,0.7902
0.6174,0.7962
0.631,0.8034
0.6384,0.8096
0.6468,0.8152
0.6568,0.82
0.6648,0.825
0.6714,0.8306
0.6802,0.8364
0.6914,0.8414
0.6996,0.8474
0.7088,0.8528
0.7186,0.858
0.7276,0.8624
0.7364,0.868
0.7486,0.8748
0.757,0.8798
0.7692,0.8848
0.783,0.8908
0.7978,0.8966
0.812,0.901
0.825,0.9056
0.837,0.9102
0.8482,0.914
0.8666,0.9182
0.8818,0.9234
0.8998,0.9288
0.91,0.9338
0.9194,0.9388
0.927,0.9456
0.9358,0.9516
0.9446,0.9568
0.9526,0.9618
0.9602,0.9682
0.9686,0.9738
0.9752,0.9814
0.9838,0.9874
0.9902,0.9952
1.0,1.0


==> data/purchase/range_lira_r10_glrt.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.004,0.0142
0.0076,0.0244
0.0206,0.0418
0.0334,0.0794
0.037,0.1022
0.0414,0.1156
0.045,0.1278
0.0486,0.142
0.0526,0.1598
0.0558,0.1724
0.0604,0.1822
0.0638,0.193
0.0688,0.2002
0.0728,0.2098
0.0784,0.2174
0.0836,0.2288
0.0886,0.2388
0.0932,0.2476
0.0966,0.2566
0.1022,0.2658
0.1072,0.2718
0.1114,0.282
0.1178,0.2904
0.1228,0.2988
0.129,0.3096
0.3344,0.5212
0.3386,0.5286
0.3444,0.534
0.351,0.5394
0.356,0.546
0.3622,0.555
0.3676,0.563
0.3732,0.5692
0.3784,0.5768
0.3842,0.582
0.3912,0.5888
0.397,0.5954
0.402,0.6004
0.4074,0.605
0.414,0.611
0.4208,0.6196
0.4262,0.626
0.4328,0.6322
0.439,0.6398
0.4448,0.6464
0.4498,0.651
0.4564,0.6576
0.4648,0.663
0.4712,0.6706
0.4764,0.6772
0.4842,0.6818
0.4894,0.6888
0.4972,0.6934
0.5056,0.6976
0.5104,0.7044
0.5198,0.7106
0.5282,0.716
0.535,0.7222
0.5456,0.729
0.553,0.7352
0.5582,0.7402
0.5646,0.7448
0.572,0.7502
0.5766,0.7566
0.585,0.7612
0.5926,0.7672
0.5996,0.7732
0.6048,0.7776
0.6142,0.7824
0.622,0.7862
0.6308,0.7912
0.6396,0.7958
0.6496,0.8018
0.6586,0.8078
0.669,0.8126
0.6788,0.8176
0.69,0.8228
0.6996,0.8268
0.7142,0.831
0.7234,0.8358
0.7366,0.8398
0.7468,0.8448
0.7626,0.85
0.775,0.8534
0.7938,0.8582
0.816,0.862
0.8476,0.8656
0.9034,0.9196
0.9126,0.9294
0.9216,0.9354
0.9278,0.9418
0.9348,0.947
0.9414,0.9526
0.947,0.9586
0.9542,0.9642
0.962,0.9692
0.969,0.9752
0.9736,0.9796
0.9788,0.985
0.984,0.9904
0.9904,0.9966
1.0,1.0


==> data/purchase/range_lira_r200.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0094,0.0108
0.0172,0.0218
0.0246,0.033
0.0324,0.0454
0.0434,0.063
0.051,0.0772
0.0598,0.0908
0.0682,0.1038
0.0776,0.1166
0.0868,0.1276
0.0944,0.1392
0.1044,0.1476
0.1138,0.1582
0.1226,0.1724
0.1302,0.1848
0.1388,0.1974
0.1482,0.2078
0.1584,0.2184
0.1666,0.2294
0.1768,0.2404
0.1838,0.2512
0.1934,0.2616
0.2038,0.27
0.2144,0.2828
0.2224,0.2928
0.2326,0.3032
0.2436,0.3184
0.2544,0.3286
0.2648,0.3392
0.272,0.3494
0.2806,0.3594
0.29,0.3688
0.2986,0.3804
0.3064,0.3924
0.3158,0.401
0.3232,0.4088
0.331,0.4206
0.3412,0.4302
0.3484,0.441
0.3586,0.4522
0.3676,0.4646
0.3764,0.4752
0.3884,0.4848
0.3994,0.4932
0.4094,0.5058
0.4198,0.513
0.4298,0.521
0.4384,0.531
0.4456,0.5404
0.4552,0.5504
0.4674,0.5606
0.4762,0.5684
0.4842,0.5776
0.495,0.5882
0.5032,0.5974
0.5126,0.6064
0.5232,0.6156
0.5348,0.6246
0.5468,0.6346
0.558,0.6446
0.5694,0.652
0.578,0.6608
0.59,0.6688
0.6004,0.6782
0.6124,0.6874
0.6224,0.6988
0.6326,0.7058
0.6416,0.7154
0.6534,0.7242
0.665,0.7318
0.674,0.7422
0.6842,0.7528
0.6948,0.7612
0.7056,0.7696
0.7158,0.777
0.7262,0.7856
0.733,0.7942
0.7438,0.8034
0.7538,0.8136
0.7682,0.8224
0.7804,0.8356
0.79,0.8464
0.8004,0.8546
0.8148,0.8632
0.824,0.8722
0.8358,0.8818
0.8448,0.8908
0.8564,0.9002
0.869,0.9068
0.884,0.9142
0.8968,0.9224
0.9068,0.93
0.9198,0.939
0.9306,0.9474
0.9432,0.9542
0.9548,0.9622
0.9656,0.9712
0.9766,0.9784
0.9848,0.988
0.9962,0.9964
1.0,1.0


==> data/purchase/range_rmia_bayes_r10.csv <==
FPR,TPR
0.0,0.0
0.0,3.75e-05
0.0029,0.017025
0.0063875,0.028225
0.010325,0.0394375
0.014225,0.0505375
0.0183125,0.0611875
0.021975,0.072275
0.0259875,0.08275
0.0300375,0.0915
0.034225,0.1006875
0.0384,0.110475
0.0428125,0.118575
0.0467125,0.127975
0.0509875,0.1367125
0.0549125,0.1458875
0.0594625,0.153775
0.0637625,0.1620625
0.0687375,0.1702625
0.0743625,0.177925
0.0793875,0.1855625
0.0842375,0.1933375
0.0889875,0.2015625
0.094475,0.208625
0.0993375,0.2166625
0.1045375,0.2242875
0.1091875,0.2326625
0.1140875,0.2403375
0.119225,0.2482375
0.1242375,0.2565125
0.12985,0.2633875
0.134375,0.2716
0.13955,0.2793
0.1453,0.286325
0.1525375,0.2918375
0.1613125,0.297225
0.1673875,0.3038625
0.172075,0.3122375
0.1757625,0.3215375
0.181125,0.329425
0.1863375,0.336825
0.19145,0.344075
0.1966375,0.3511375
0.203025,0.3584125
0.208825,0.3655875
0.213725,0.3738375
0.2189125,0.381
0.2253375,0.3873125
0.231475,0.394275
0.2368625,0.4017375
0.24195,0.408525
0.2474,0.4150625
0.25355,0.4224375
0.259425,0.4296125
0.2650125,0.4368375
0.2708125,0.4438125
0.27695,0.4512625
0.2825125,0.4586
0.28885,0.4662125
0.29475,0.4728
0.3007125,0.4801375
0.306275,0.487625
0.3130125,0.4944375
0.318675,0.5022875
0.32545,0.508625
0.3309125,0.516
0.336825,0.5228875
0.342825,0.5294625
0.3488875,0.5363
0.354525,0.5439
0.3614,0.550375
0.36765,0.5577125
0.3737375,0.5649875
0.380925,0.57255
0.3881,0.5805125
0.3966625,0.5904375
0.407525,0.6019125
0.4265625,0.6223125
0.707025,0.90115
0.716725,0.909575
0.7229625,0.9144125
0.7288125,0.9191625
0.735,0.9236375
0.74155,0.92815
0.748475,0.9329375
0.7555875,0.9377625
0.7625375,0.9422875
0.77045,0.94675
0.7785,0.951375
0.7867875,0.9555875
0.7946,0.9597
0.8031625,0.9639
0.812625,0.96765
0.8228125,0.9716875
0.83275,0.9754
0.8436375,0.97905
0.85505,0.9829125
0.868375,0.9864875
0.8835375,0.9900625
0.9018125,0.993375
0.9256,0.99655
0.9789125,0.9996125
1.0,1.0


==> data/purchase/range_rmia_bayes_r100.csv <==
FPR,TPR
0.0,0.0
0.0002,0.0
0.0058,0.0198
0.0134,0.0374
0.0202,0.0576
0.0274,0.0754
0.0338,0.09
0.0418,0.1028
0.0492,0.1138
0.0574,0.1262
0.065,0.1376
0.0742,0.1502
0.0814,0.16
0.089,0.1718
0.0964,0.1838
0.1046,0.1968
0.1122,0.205
0.1196,0.2148
0.1288,0.2254
0.1372,0.2358
0.145,0.2506
0.1522,0.2626
0.1602,0.275
0.17,0.2836
0.1788,0.2948
0.1868,0.3044
0.1946,0.314
0.202,0.3224
0.2128,0.3304
0.222,0.3428
0.2296,0.356
0.2382,0.3644
0.2574,0.3874
0.267,0.3978
0.2754,0.407
0.2838,0.4182
0.2942,0.4262
0.3058,0.4366
0.3136,0.4452
0.3214,0.4536
0.3322,0.4618
0.3396,0.4688
0.3482,0.4798
0.3586,0.4892
0.3684,0.4992
0.3786,0.5098
0.3898,0.521
0.3988,0.5314
0.408,0.5408
0.4166,0.5508
0.425,0.5588
0.4332,0.5684
0.4424,0.579
0.4536,0.5898
0.463,0.6
0.4708,0.6096
0.4804,0.6174
0.4894,0.6274
0.4986,0.6364
0.5096,0.6436
0.5186,0.6534
0.5276,0.6636
0.5372,0.672
0.5478,0.6824
0.5576,0.6922
0.5662,0.7004
0.5756,0.7068
0.5852,0.7158
0.5942,0.7268
0.6058,0.7342
0.614,0.744
0.6222,0.7522
0.634,0.7608
0.644,0.771
0.6556,0.7798
0.6646,0.7894
0.6734,0.7974
0.6866,0.806
0.7006,0.817
0.7128,0.8268
0.7204,0.8362
0.7326,0.8436
0.7448,0.8522
0.7534,0.8618
0.7626,0.8678
0.7746,0.8788
0.7846,0.8872
0.7932,0.8966
0.8036,0.905
0.8194,0.9124
0.8314,0.9202
0.8444,0.9268
0.855,0.9358
0.8654,0.9416
0.8762,0.9504
0.89,0.957
0.906,0.965
0.9264,0.9726
0.9412,0.9794
0.9556,0.9858
0.973,0.9932
0.9966,0.9992
1.0,1.0


==> data/purchase/range_rmia_bayes_r200.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0086,0.0124
0.0176,0.0272
0.0254,0.0394
0.0318,0.0482
0.0412,0.0624
0.051,0.072
0.06,0.0818
0.069,0.0936
0.0782,0.1038
0.0904,0.1148
0.0982,0.1256
0.1068,0.1356
0.1164,0.1458
0.1234,0.156
0.132,0.1652
0.1406,0.176
0.1516,0.186
0.1592,0.1938
0.1682,0.2046
0.1762,0.215
0.183,0.2256
0.1964,0.2352
0.2066,0.246
0.217,0.2548
0.2256,0.2652
0.2356,0.2742
0.2434,0.2846
0.2522,0.2928
0.2612,0.3052
0.2698,0.3146
0.2786,0.3222
0.2874,0.3356
0.2958,0.3454
0.3064,0.3536
0.3174,0.365
0.3296,0.3742
0.3382,0.385
0.3484,0.3948
0.3602,0.4056
0.3702,0.4136
0.3802,0.426
0.3908,0.4348
0.4022,0.4462
0.4128,0.456
0.4226,0.4672
0.43,0.477
0.438,0.489
0.4472,0.4978
0.4568,0.5082
0.4668,0.5178
0.474,0.5256
0.4838,0.5356
0.4944,0.5456
0.5062,0.5552
0.5142,0.5656
0.5246,0.573
0.534,0.587
0.5438,0.597
0.5552,0.6082
0.5656,0.6188
0.5744,0.629
0.5874,0.6406
0.5958,0.6498
0.605,0.6584
0.613,0.6666
0.623,0.6746
0.6312,0.6858
0.6418,0.6938
0.6498,0.7022
0.6576,0.7158
0.6684,0.7246
0.6784,0.7338
0.686,0.7446
0.6946,0.7536
0.7054,0.7638
0.715,0.7734
0.723,0.782
0.7334,0.79
0.7436,0.8008
0.7568,0.8092
0.7668,0.8196
0.7756,0.828
0.7854,0.8396
0.7958,0.8482
0.8056,0.857
0.8146,0.8652
0.8246,0.8742
0.8348,0.8832
0.8476,0.8908
0.8578,0.9006
0.8676,0.9102
0.8808,0.918
0.8936,0.929
0.9072,0.9378
0.9168,0.9482
0.9332,0.9572
0.9452,0.965
0.9584,0.9742
0.968,0.9822
0.9808,0.9888
0.9928,0.9954
1.0,1.0


==> data/purchase/range_rmia_bottom6_r10.csv <==
FPR,TPR
0.0,0.0
0.0,3.75e-05
0.0026,0.0138625
0.0058375,0.0257625
0.0088875,0.0370875
0.0118125,0.0471
0.015225,0.0553125
0.0193125,0.0639625
0.0226125,0.0742375
0.0258625,0.0839625
0.0297125,0.0935
0.0334,0.102375
0.038525,0.109025
0.0431875,0.1157875
0.0468,0.124675
0.05,0.134275
0.0531875,0.1441
0.057375,0.152825
0.0615875,0.160575
0.065225,0.169325
0.069775,0.1763125
0.0749125,0.183075
0.079475,0.1907125
0.0853375,0.1967625
0.0936125,0.2010625
0.100725,0.205975
0.1054625,0.21335
0.1094,0.2215
0.1110125,0.2345
0.1150875,0.2433625
0.1192125,0.2514875
0.123425,0.2592125
0.1282375,0.26675
0.133225,0.2743125
0.138375,0.2813
0.1433,0.2887125
0.1478875,0.2965375
0.1530625,0.3034625
0.158225,0.3102
0.1627125,0.3185875
0.167675,0.3264
0.173475,0.3324625
0.1787,0.3395375
0.184075,0.3462875
0.18895,0.3529375
0.1939375,0.36055
0.198525,0.3669125
0.2038875,0.3732125
0.2088375,0.380025
0.2137375,0.3862125
0.2185125,0.394
0.2239625,0.399875
0.2290125,0.406675
0.2345625,0.4130125
0.2398125,0.420325
0.2451125,0.427325
0.25015,0.434075
0.2551875,0.4404125
0.260675,0.4466625
0.2662625,0.4543625
0.2725375,0.4621625
0.2805,0.4713875
0.2910625,0.4825625
0.305175,0.5008375
0.3640875,0.566775
0.659275,0.86195
0.66645,0.8679875
0.6714875,0.8729125
0.67645,0.87725
0.681575,0.8811625
0.6863625,0.8856625
0.69205,0.889625
0.697625,0.89375
0.7032625,0.89815
0.7091875,0.902025
0.715075,0.9062875
0.7206875,0.9108375
0.7263125,0.9153
0.732375,0.9195375
0.7388125,0.9239875
0.744575,0.9284125
0.750975,0.93255
0.7573625,0.9363375
0.7637875,0.9403125
0.77045,0.9443
0.7768,0.9482875
0.783725,0.952025
0.7909,0.95555
0.79785,0.9591875
0.80585,0.963
0.8137375,0.9664
0.82275,0.9697875
0.832075,0.973
0.841525,0.9765625
0.8528875,0.9797875
0.8641625,0.982925
0.87795,0.986075
0.8917875,0.9889625
0.9081125,0.99175
0.9275,0.9944625
0.9543875,0.997225
0.99695,0.999925
1.0,1.0


==> data/purchase/range_rmia_bottom6_r100.csv <==
FPR,TPR
0.0,0.0
0.0002,0.0
0.0058,0.0198
0.0134,0.0374
0.0202,0.0576
0.0274,0.0754
0.0338,0.09
0.0418,0.1028
0.0492,0.1138
0.0574,0.1262
0.065,0.1376
0.0742,0.1502
0.0814,0.16
0.089,0.1718
0.0964,0.1838
0.1046,0.1968
0.1122,0.205
0.1196,0.2148
0.1288,0.2254
0.1372,0.2358
0.145,0.2506
0.1522,0.2626
0.1602,0.275
0.17,0.2836
0.1788,0.2948
0.1868,0.3044
0.1946,0.314
0.202,0.3224
0.2128,0.3304
0.222,0.3428
0.2296,0.356
0.2382,0.3644
0.2574,0.3874
0.267,0.3978
0.2754,0.407
0.2838,0.4182
0.2942,0.4262
0.3058,0.4366
0.3136,0.4452
0.3214,0.4536
0.3322,0.4618
0.3396,0.4688
0.3482,0.4798
0.3586,0.4892
0.3684,0.4992
0.3786,0.5098
0.3898,0.521
0.3988,0.5314
0.408,0.5408
0.4166,0.5508
0.425,0.5588
0.4332,0.5684
0.4424,0.579
0.4536,0.5898
0.463,0.6
0.4708,0.6096
0.4804,0.6174
0.4894,0.6274
0.4986,0.6364
0.5096,0.6436
0.5186,0.6534
0.5276,0.6636
0.5372,0.672
0.5478,0.6824
0.5576,0.6922
0.5662,0.7004
0.5756,0.7068
0.5852,0.7158
0.5942,0.7268
0.6058,0.7342
0.614,0.744
0.6222,0.7522
0.634,0.7608
0.644,0.771
0.6556,0.7798
0.6646,0.7894
0.6734,0.7974
0.6866,0.806
0.7006,0.817
0.7128,0.8268
0.7204,0.8362
0.7326,0.8436
0.7448,0.8522
0.7534,0.8618
0.7626,0.8678
0.7746,0.8788
0.7846,0.8872
0.7932,0.8966
0.8036,0.905
0.8194,0.9124
0.8314,0.9202
0.8444,0.9268
0.855,0.9358
0.8654,0.9416
0.8762,0.9504
0.89,0.957
0.906,0.965
0.9264,0.9726
0.9412,0.9794
0.9556,0.9858
0.973,0.9932
0.9966,0.9992
1.0,1.0


==> data/purchase/range_rmia_glrt_r10.csv <==
FPR,TPR
0.0,0.0
0.0,6.25e-05
0.0020125,0.013375
0.0051375,0.0244125
0.0082,0.034125
0.0115625,0.0434125
0.014425,0.05375
0.0171125,0.0647625
0.02195,0.073125
0.02715,0.0796625
0.0302875,0.089425
0.0327875,0.100675
0.0364125,0.110775
0.0395875,0.1194125
0.043775,0.1270625
0.0481875,0.134525
0.052975,0.1418125
0.059525,0.1472375
0.0694,0.1501125
0.0749125,0.1561125
0.078575,0.1646125
0.0799375,0.1780875
0.0820625,0.1892875
0.085175,0.1993
0.089475,0.2076
0.093425,0.2157
0.0975,0.22365
0.10185,0.23075
0.1061,0.2380375
0.110775,0.244925
0.116325,0.2524375
0.120575,0.2604625
0.1252875,0.2678375
0.1298,0.274625
0.134225,0.28175
0.1393125,0.28875
0.1441625,0.2949
0.148575,0.3016625
0.1537,0.3084875
0.157975,0.3151
0.162525,0.321975
0.1671375,0.328625
0.171875,0.3352
0.1769625,0.34155
0.18155,0.3482625
0.1864125,0.35515
0.191575,0.36155
0.1964625,0.3684875
0.2023125,0.37525
0.2084375,0.383075
0.214075,0.39205
0.2214875,0.4011625
0.2297,0.412325
0.242475,0.4286
0.2753875,0.46855
0.6246875,0.82915
0.6327125,0.8363125
0.63815,0.8412625
0.64295,0.845825
0.647475,0.8499125
0.6518125,0.8542375
0.65685,0.8584625
0.6619125,0.8626125
0.666425,0.866925
0.6716875,0.8705
0.6771375,0.8746625
0.682675,0.879
0.6881375,0.88275
0.6934,0.8866625
0.699775,0.8911875
0.70495,0.8951125
0.7107625,0.898875
0.715925,0.90295
0.72165,0.9070875
0.7272875,0.9111375
0.733175,0.9154375
0.739075,0.9193875
0.7446625,0.9233125
0.7507,0.9270625
0.7569,0.930475
0.76305,0.9341625
0.769075,0.9378875
0.77515,0.941225
0.78185,0.9447
0.78885,0.948125
0.795975,0.951725
0.8029375,0.9551
0.811,0.9584625
0.819925,0.961775
0.8283,0.9652375
0.837,0.968475
0.8456,0.9717125
0.855525,0.97495
0.86615,0.9781375
0.87745,0.9811875
0.8897875,0.9839
0.9018625,0.986775
0.9149,0.989525
0.9292375,0.9921875
0.9473,0.994825
0.969325,0.997475
0.9980375,0.9998875
1.0,1.0


==> data/purchase/range_rmia_glrt_r100.csv <==
FPR,TPR
0.0,0.0
0.0002,0.0
0.035,0.04
0.0432,0.0488
0.0522,0.0616
0.0608,0.0726
0.0682,0.0814
0.0772,0.092
0.085,0.1
0.0924,0.1106
0.1002,0.1246
0.109,0.1352
0.1178,0.1458
0.1264,0.159
0.1378,0.1704
0.1462,0.1792
0.1568,0.1898
0.1662,0.201
0.1738,0.2094
0.1818,0.221
0.1912,0.2326
0.1994,0.2404
0.2084,0.2514
0.2152,0.2606
0.2256,0.2698
0.2346,0.2822
0.2448,0.2908
0.2544,0.3014
0.265,0.3122
0.2724,0.3234
0.2814,0.3344
0.2918,0.342
0.299,0.351
0.3068,0.3596
0.3158,0.3696
0.325,0.3802
0.3326,0.3888
0.3408,0.398
0.3508,0.4128
0.3594,0.4214
0.3684,0.4308
0.3778,0.4402
0.3864,0.4488
0.394,0.4576
0.403,0.4664
0.4114,0.476
0.4218,0.4842
0.4296,0.4944
0.4406,0.5046
0.4518,0.5136
0.4612,0.5222
0.469,0.5326
0.4794,0.543
0.4874,0.5518
0.497,0.5626
0.508,0.5692
0.5176,0.58
0.5264,0.5906
0.535,0.6004
0.5442,0.6098
0.5528,0.6168
0.5646,0.625
0.577,0.6326
0.5872,0.643
0.5968,0.654
0.605,0.6654
0.6176,0.6738
0.6292,0.682
0.6404,0.6898
0.6482,0.6996
0.6586,0.7086
0.6696,0.719
0.6772,0.7292
0.6914,0.7394
0.701,0.7482
0.7106,0.7566
0.7234,0.7658
0.7316,0.7766
0.743,0.788
0.7522,0.797
0.7634,0.8076
0.775,0.817
0.7826,0.8274
0.7908,0.839
0.8038,0.847
0.8146,0.8546
0.825,0.863
0.8336,0.8726
0.846,0.882
0.8552,0.8892
0.8664,0.8978
0.8794,0.907
0.89,0.9166
0.9004,0.9268
0.912,0.9358
0.9232,0.9448
0.9316,0.9548
0.9426,0.9614
0.9514,0.9676
0.964,0.9756
0.974,0.9852
0.989,0.9924
1.0,1.0


==> data/purchase/range_rmia_glrt_r200.csv <==
FPR,TPR
0.0,0.0
0.0002,0.0
0.0118,0.0126
0.022,0.0214
0.0294,0.0324
0.0368,0.0422
0.0482,0.0542
0.057,0.0634
0.0682,0.0748
0.0768,0.0864
0.0882,0.0974
0.0976,0.108
0.107,0.12
0.1158,0.1322
0.1254,0.1442
0.1336,0.1552
0.143,0.1664
0.1526,0.1774
0.1628,0.1878
0.1708,0.1988
0.1818,0.2094
0.19,0.2206
0.2002,0.2308
0.2094,0.2408
0.2186,0.2532
0.2296,0.2608
0.239,0.2688
0.2484,0.2786
0.2578,0.2862
0.2678,0.296
0.2746,0.3044
0.2832,0.316
0.293,0.3248
0.3026,0.3334
0.3112,0.3412
0.3198,0.35
0.3294,0.3612
0.3382,0.371
0.3498,0.38
0.3594,0.3916
0.37,0.4024
0.3782,0.4124
0.3858,0.424
0.3974,0.4346
0.4092,0.4434
0.4218,0.4516
0.4304,0.4608
0.4398,0.4696
0.4488,0.4788
0.458,0.488
0.4684,0.4964
0.4782,0.504
0.4888,0.5148
0.4996,0.5268
0.5118,0.5378
0.5218,0.5484
0.5328,0.5562
0.5418,0.5622
0.551,0.5708
0.5616,0.5806
0.5718,0.5914
0.5808,0.6018
0.5936,0.6112
0.603,0.6242
0.6134,0.6328
0.6248,0.6408
0.6348,0.6504
0.644,0.6654
0.6538,0.675
0.6634,0.684
0.6734,0.693
0.6822,0.7028
0.69,0.7116
0.7006,0.722
0.7104,0.7316
0.7202,0.7408
0.732,0.75
0.7444,0.7624
0.7548,0.7696
0.7644,0.7796
0.7728,0.7908
0.7826,0.8004
0.796,0.8096
0.8058,0.8196
0.816,0.8282
0.825,0.839
0.8346,0.8502
0.8438,0.8612
0.8538,0.8722
0.8646,0.8818
0.8758,0.8902
0.8884,0.9014
0.8982,0.9098
0.9082,0.9176
0.917,0.9274
0.9256,0.9378
0.9358,0.9468
0.944,0.9588
0.9544,0.9686
0.9678,0.9772
0.9774,0.9836
0.99,0.993
1.0,1.0


==> data/purchase/range_rmia_r200.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.0086,0.0124
0.0176,0.0272
0.0254,0.0394
0.0318,0.0482
0.0412,0.0624
0.051,0.072
0.06,0.0818
0.069,0.0936
0.0782,0.1038
0.0904,0.1148
0.0982,0.1256
0.1068,0.1356
0.1164,0.1458
0.1234,0.156
0.132,0.1652
0.1406,0.176
0.1516,0.186
0.1592,0.1938
0.1682,0.2046
0.1762,0.215
0.183,0.2256
0.1964,0.2352
0.2066,0.246
0.217,0.2548
0.2256,0.2652
0.2356,0.2742
0.2434,0.2846
0.2522,0.2928
0.2612,0.3052
0.2698,0.3146
0.2786,0.3222
0.2874,0.3356
0.2958,0.3454
0.3064,0.3536
0.3174,0.365
0.3296,0.3742
0.3382,0.385
0.3484,0.3948
0.3602,0.4056
0.3702,0.4136
0.3802,0.426
0.3908,0.4348
0.4022,0.4462
0.4128,0.456
0.4226,0.4672
0.43,0.477
0.438,0.489
0.4472,0.4978
0.4568,0.5082
0.4668,0.5178
0.474,0.5256
0.4838,0.5356
0.4944,0.5456
0.5062,0.5552
0.5142,0.5656
0.5246,0.573
0.534,0.587
0.5438,0.597
0.5552,0.6082
0.5656,0.6188
0.5744,0.629
0.5874,0.6406
0.5958,0.6498
0.605,0.6584
0.613,0.6666
0.623,0.6746
0.6312,0.6858
0.6418,0.6938
0.6498,0.7022
0.6576,0.7158
0.6684,0.7246
0.6784,0.7338
0.686,0.7446
0.6946,0.7536
0.7054,0.7638
0.715,0.7734
0.723,0.782
0.7334,0.79
0.7436,0.8008
0.7568,0.8092
0.7668,0.8196
0.7756,0.828
0.7854,0.8396
0.7958,0.8482
0.8056,0.857
0.8146,0.8652
0.8246,0.8742
0.8348,0.8832
0.8476,0.8908
0.8578,0.9006
0.8676,0.9102
0.8808,0.918
0.8936,0.929
0.9072,0.9378
0.9168,0.9482
0.9332,0.9572
0.9452,0.965
0.9584,0.9742
0.968,0.9822
0.9808,0.9888
0.9928,0.9954
1.0,1.0


==> data/purchase/rmia_ad_guess_r10.csv <==
FPR,TPR
0.0,0.0
0.0,0.0002
0.003,0.0182
0.007,0.0314
0.0106,0.0404
0.0156,0.0574
0.0202,0.0684
0.0284,0.0742
0.0322,0.0818
0.0362,0.0894
0.0406,0.1042
0.0446,0.1136
0.0498,0.1204
0.0566,0.1254
0.0624,0.1344
0.0672,0.146
0.071,0.1598
0.075,0.169
0.08,0.1786
0.0854,0.1862
0.0898,0.1962
0.1026,0.2012
0.1086,0.2068
0.1138,0.215
0.1184,0.2284
0.1226,0.2418
0.1264,0.2526
0.1338,0.2614
0.138,0.269
0.1436,0.2744
0.1484,0.2822
0.1546,0.2876
0.1588,0.2936
0.1644,0.3006
0.171,0.3066
0.178,0.311
0.1938,0.3162
0.2078,0.3198
0.2164,0.3272
0.2218,0.3336
0.2262,0.343
0.2298,0.3636
0.2328,0.3764
0.2376,0.3836
0.2422,0.3902
0.2484,0.3952
0.253,0.4016
0.2592,0.4084
0.2638,0.413
0.2704,0.4198
0.2778,0.428
0.2836,0.4334
0.2878,0.4402
0.2958,0.4472
0.3016,0.4538
0.3066,0.46
0.3128,0.468
0.319,0.4752
0.324,0.4836
0.3302,0.4896
0.3368,0.4972
0.3426,0.5034
0.347,0.5112
0.354,0.5192
0.3588,0.5246
0.3648,0.53
0.3708,0.5356
0.376,0.541
0.3806,0.5468
0.3872,0.5556
0.3924,0.5634
0.3986,0.57
0.4032,0.5754
0.4094,0.58
0.4164,0.5852
0.423,0.594
0.4286,0.6018
0.4328,0.608
0.4378,0.614
0.4426,0.621
0.4486,0.6276
0.4542,0.633
0.4612,0.639
0.4662,0.6464
0.4748,0.6528
0.484,0.6612
0.495,0.6736
0.518,0.695
0.772,0.9324
0.7814,0.9382
0.788,0.9432
0.7946,0.9482
0.8016,0.9558
0.8076,0.961
0.8184,0.9666
0.8254,0.9716
0.8332,0.9758
0.8438,0.9794
0.8584,0.983
0.876,0.9864
0.8894,0.9906
0.9138,0.9936
0.9488,0.9972
1.0,1.0


==> data/purchase/rmia_ad_guess_r100.csv <==
FPR,TPR
0.0,0.0
0.0002,0.0
0.0064,0.0102
0.0144,0.0226
0.0226,0.0354
0.0286,0.0532
0.036,0.0612
0.0424,0.0676
0.0496,0.0782
0.055,0.0876
0.0608,0.0984
0.0724,0.1074
0.0796,0.1202
0.085,0.1286
0.0906,0.1388
0.0988,0.1454
0.112,0.152
0.1184,0.1614
0.1246,0.179
0.131,0.1898
0.139,0.1974
0.1456,0.2054
0.153,0.2136
0.1622,0.2204
0.1844,0.2268
0.191,0.2372
0.1962,0.2586
0.2024,0.2706
0.2084,0.2796
0.2144,0.2886
0.2224,0.296
0.2314,0.3024
0.2368,0.3108
0.2452,0.3196
0.2524,0.326
0.2596,0.3354
0.269,0.3434
0.2772,0.3522
0.2844,0.3584
0.292,0.366
0.2996,0.3756
0.3058,0.3822
0.3124,0.3922
0.3216,0.3992
0.3286,0.4074
0.3372,0.4152
0.3442,0.4238
0.3514,0.4334
0.3594,0.4414
0.3752,0.4566
0.5342,0.6112
0.5412,0.6192
0.5518,0.624
0.561,0.63
0.571,0.6364
0.5792,0.642
0.5892,0.6486
0.5986,0.6562
0.6058,0.6638
0.6154,0.6718
0.6242,0.6776
0.6338,0.6854
0.6414,0.6912
0.6498,0.6984
0.659,0.7082
0.6662,0.7158
0.6758,0.7246
0.6848,0.7346
0.6966,0.7436
0.7042,0.7506
0.7114,0.758
0.7184,0.7648
0.726,0.7732
0.734,0.7828
0.7448,0.7914
0.7518,0.7992
0.7602,0.8072
0.771,0.8142
0.7806,0.8198
0.7892,0.827
0.7988,0.835
0.8074,0.842
0.8148,0.8508
0.8228,0.8592
0.8316,0.8674
0.8438,0.8754
0.8526,0.8844
0.8598,0.8914
0.8698,0.8984
0.878,0.9052
0.8874,0.9124
0.895,0.9196
0.9012,0.9274
0.9096,0.9336
0.9176,0.9416
0.9272,0.9498
0.9396,0.958
0.9494,0.9658
0.96,0.9734
0.9716,0.9822
0.981,0.989
0.991,0.9942
1.0,1.0


==> data/purchase/rmia_ad_guess_r200.csv <==
FPR,TPR
0.0,0.0
0.0002,0.0
0.0074,0.0122
0.0164,0.0238
0.0238,0.0364
0.032,0.0452
0.0406,0.0544
0.0484,0.0656
0.0578,0.077
0.0698,0.0846
0.076,0.0944
0.0844,0.1044
0.096,0.114
0.1048,0.1264
0.1136,0.1344
0.1232,0.1436
0.1328,0.152
0.145,0.1594
0.152,0.1778
0.1602,0.1876
0.168,0.198
0.1766,0.2058
0.1862,0.2132
0.1962,0.2236
0.2066,0.2318
0.2136,0.2402
0.2228,0.2496
0.2304,0.2572
0.2414,0.2654
0.2524,0.2748
0.2602,0.2838
0.3424,0.3644
0.3532,0.3724
0.3614,0.38
0.3702,0.3888
0.3798,0.398
0.3894,0.4076
0.3992,0.4148
0.406,0.4278
0.415,0.4372
0.4224,0.4468
0.4332,0.456
0.4412,0.4652
0.449,0.4742
0.4614,0.4832
0.4706,0.4916
0.4806,0.5034
0.4902,0.5144
0.4984,0.522
0.5084,0.5326
0.5176,0.541
0.527,0.5506
0.535,0.5584
0.545,0.5676
0.5538,0.576
0.5614,0.5846
0.5708,0.597
0.5794,0.6052
0.5882,0.614
0.5956,0.6232
0.6052,0.6318
0.613,0.6394
0.6228,0.65
0.6314,0.659
0.641,0.6684
0.6484,0.6762
0.6588,0.6866
0.6656,0.6956
0.6732,0.7064
0.6844,0.7138
0.6964,0.7224
0.7056,0.7302
0.716,0.7396
0.7274,0.7486
0.7378,0.757
0.7458,0.7648
0.7546,0.7722
0.7638,0.78
0.7724,0.7892
0.7806,0.7992
0.7894,0.807
0.7986,0.816
0.8084,0.8258
0.8188,0.8336
0.8268,0.845
0.8374,0.8538
0.8472,0.8634
0.8564,0.8728
0.8654,0.8806
0.8772,0.8874
0.8894,0.8964
0.8992,0.9048
0.909,0.9148
0.9162,0.9238
0.9276,0.932
0.936,0.9404
0.9446,0.9498
0.9556,0.9598
0.9638,0.9684
0.9736,0.9774
0.9822,0.986
0.9918,0.994
1.0,1.0


==> data/purchase/rmia_clean.csv <==
FPR,TPR
0.0,0.0
0.0032,0.0124
0.0072,0.0258
0.0122,0.0388
0.0178,0.0538
0.0242,0.0618
0.0298,0.0716
0.035,0.0858
0.0406,0.098
0.045,0.1076
0.0526,0.1124
0.0578,0.1208
0.061,0.127
0.0648,0.1396
0.0704,0.1506
0.0742,0.1566
0.078,0.166
0.0828,0.1744
0.0874,0.1828
0.095,0.1892
0.1048,0.1934
0.1106,0.1982
0.117,0.2068
0.1218,0.2236
0.1252,0.2354
0.1294,0.2444
0.1358,0.2528
0.14,0.2596
0.1444,0.2684
0.1492,0.2746
0.156,0.28
0.1612,0.2866
0.1676,0.2924
0.175,0.2982
0.1822,0.3034
0.1958,0.3068
0.2108,0.31
0.2166,0.3142
0.2218,0.3218
0.2276,0.3318
0.231,0.3546
0.235,0.3698
0.2398,0.38
0.2446,0.3876
0.2496,0.396
0.2548,0.403
0.2596,0.4098
0.265,0.4166
0.2712,0.4228
0.2764,0.431
0.2834,0.4366
0.2888,0.4416
0.2954,0.4486
0.2998,0.4554
0.305,0.4622
0.31,0.4702
0.3152,0.476
0.3212,0.4814
0.327,0.4868
0.3336,0.4926
0.3388,0.4978
0.3422,0.5056
0.3522,0.5156
0.3566,0.5216
0.3612,0.5266
0.367,0.533
0.373,0.5384
0.378,0.5436
0.3836,0.5494
0.3896,0.5554
0.3956,0.5614
0.3998,0.5682
0.408,0.5746
0.4148,0.581
0.42,0.5878
0.4262,0.5934
0.431,0.5988
0.4388,0.6026
0.4434,0.6078
0.4492,0.6142
0.454,0.619
0.4594,0.6264
0.4654,0.631
0.4706,0.6384
0.4762,0.6452
0.4828,0.6526
0.4904,0.6602
0.4984,0.6712
0.5126,0.6808
0.5316,0.7056
0.7674,0.9402
0.7758,0.9468
0.7824,0.952
0.7898,0.9584
0.796,0.9642
0.8014,0.9692
0.8094,0.9746
0.8174,0.9794
0.833,0.9832
0.8506,0.9876
0.868,0.9912
0.8844,0.9954
0.9358,0.999

